Less Is Harder Than More: Proving Unnecessary Complexity

When can a sensor, feature, or API field be removed without changing a fixed system's decisions? We require the remaining inputs to recover its complete optimal-action set, including ties, at every admitted state. Admitting every input combination guarantees one smallest preserving set. Yet checking one deletion is coNP-complete when circuits give utilities on Boolean products, even with two actions and at most two optimal-action sets. Missing combinations permit alternative preserving sets, so an auditor must choose inputs within budget and check the chosen set. Requiring every declared reading to have a positive-probability state adds a support check. We classify choosing and checking exactly for circuit-defined Boolean models, with and without the support requirement. A unique winner after averaging hidden states can still change the original decisions. Certifying such winners requires weighted score comparisons: finding inputs within budget is $\mathsf{NP}^{(\mathsf{NP}^{\mathsf{PP}})}$-complete even with two actions and independent uniform inputs. Explicit tables admit logarithmic approximation of the minimum preserving input count; succinct Boolean products admit no polynomial-time $o(\Lambda/\log\Lambda)$ approximation in total encoded length $\Lambda$, unless $\mathsf P=\mathsf{NP}$. Supplied decompositions and symmetry proofs can make audits polynomial-time; discovery and validation are additional work. For a frozen digit classifier, eleven blocks suffice on held-out rows but fifteen are needed on the full product; four conflicting pairs expose the gap. Building the required response from retained inputs establishes sufficiency, not minimality. Preserve the structure that makes the dependence checkable.

==> BUILD_LOG.txt <==
Machine-Checked Paper Build Log
===============================

Paper: paper4_jair - Less Is Harder Than More: Proving Unnecessary Complexity
Package Date: 2026-11-03T15:03:48.462888
Lean Toolchain: leanprover/lean4:v4.27.0-rc1

Proof Statistics:
-----------------
Lean Files: 216
Lines of Code: 66433
Theorems: 2691
Sorry Placeholders: 0

Proof Files:
------------
  - ArrayDSLExport.lean
  - ArrayDSLExportMain.lean
  - AbstractionCollapse.lean
  - AccessClassification.lean
  - CorrespondencePremiumWitness.lean
  - Identifiability.lean
  - LearnedCorrespondence.lean
  - PartitionRefinement.lean
  - ProductWitness.lean
  - RateClaims.lean
  - Recourse.lean
  - RowColumnWitness.lean
  - SelectorWitnesses.lean
  - StochasticWitness.lean
  - TaskFamily.lean
  - AlgorithmComplexity.lean
  - Basic.lean
  - BayesFoundations.lean
  - BayesFromDQ.lean
  - BayesOptimalityProof.lean
  - BayesianBridge.lean
  - Bridges.lean
  - CheckAxioms.lean
  - ClaimClosure.lean
  - Complexity.lean
  - ComplexityMain.lean
  - ArrayDSL.lean
  - ArrayDSLExport.lean
  - BackwardErrorAnalysis.lean
  - BornOppenheimer.lean
  - GeometricConstraints.lean
  - LangevinIntegrator.lean
  - LennardJonesDeriv.lean
  - PhaseSpaceGeometry.lean
  - SymplecticIntegrator.lean
  - Computation.lean
  - ComputationalDecisionProblem.lean
  - ContinuousInformation.lean
  - CrossPaperDependencies.lean
  - DecisionGeometry.lean
  - DecisionNoise.lean
  - Dichotomy.lean
  - DimensionalComplexity.lean
  - Discernibility.lean
  - Approximation.lean
  - Elicitation.lean
  - ValueOfInformation.lean
  - EpsilonAdmissibility.lean
  - ConcreteExamples.lean
  - PreservationExamples.lean
  - ExplicitStateMembership.lean
  - Finite.lean
  - FourInstances.lean
  - FunctionalInformation.lean
  - GraphNontriviality.lean
  - HandleAliases.lean
  - ApproximationHardness.lean
  - ConfigReduction.lean
  - CountingComplexity.lean
  - CoveringLowerBound.lean
  - ETH.lean
  - ListedMinimumSufficiency.lean
  - MinSufficientApproximation.lean
  - PairedBooleanApproximation.lean
  - QBF.lean
  - SAT.lean
  - SetCoverReduction.lean
  - AnchorSufficiency.lean
  - Summary.lean
  - VectorE_CoNP.lean
  - Sigma2PHardness.lean
  - Hardness.lean
  - HardnessDistribution.lean
  - InflationEntropyBridge.lean
  - InflationEntropyMinimality.lean
  - RDSrank.lean
  - RateDistortion.lean
  - Information.lean
  - InputSettings.lean
  - Instances.lean
  - IntegrityCompetence.lean
  - InteriorVerification.lean
  - OptimizerMarkovBlanket.lean
  - OptimizerSummary.lean
  - PhysicalBudgetCrossover.lean
  - AccessRegime.lean
  - AnchorChecks.lean
  - AssumptionNecessity.lean
  - BoundedAcquisition.lean
  - CertificationInterface.lean
  - ClaimTransport.lean
  - ConstraintForcing.lean
  - Conversation.lean
  - DecisionEquivalence.lean
  - DecisionTime.lean
  - DiscreteSpacetime.lean
  - ExactFactorizationInterface.lean
  - GlobalInfinityBudget.lean
  - HeisenbergStrong.lean
  - Instantiation.lean
  - IntegrityEquilibrium.lean
  - InvariantAgreement.lean
  - LocalityPhysics.lean
  - MeasureNecessity.lean
  - MolecularIntegrity.lean
  - ObserverRelativeState.lean
  - PhysicalCore.lean
  - PhysicalHardness.lean
  - PhysicalIncompleteness.lean
  - ProvabilityCorollary.lean
  - ReusableMemoryCycle.lean
  - StrongErasure.lean
  - SubstrateGap.lean
  - SubstrateGapComparisons.lean
  - TUR.lean
  - TemporalCountingGap.lean
  - TransportCost.lean
  - Uncertainty.lean
  - UniversalCoverageBounds.lean
  - WassersteinIntegrity.lean
  - WolpertConstraints.lean
  - WolpertDecomposition.lean
  - WolpertMismatch.lean
  - WolpertResidual.lean
  - PolynomialReduction.lean
  - QueryComplexity.lean
  - Quotient.lean
  - Reduction.lean
  - Reduction_AllCoords.lean
  - SelectorRecovery.lean
  - FisherInformation.lean
  - ProbabilisticBridge.lean
  - AlgorithmComplexity.lean
  - AlternatingTQBF.lean
  - Basic.lean
  - BoundedAlternationCalibration.lean
  - ClaimClosure.lean
  - Computation.lean
  - CrossRegime.lean
  - Dichotomy.lean
  - Economics.lean
  - ExistentialHardness.lean
  - Finite.lean
  - Hardness.lean
  - HardnessDistribution.lean
  - Hierarchy.lean
  - Information.lean
  - Instances.lean
  - IntersectionSeparation.lean
  - MinimumDecisivenessHardness.lean
  - MinimumDecisivenessProductHardness.lean
  - MultistepPOMDPCores.lean
  - NPPPHardness.lean
  - OracleUpperBounds.lean
  - PolynomialReduction.lean
  - PreservationOracleHardness.lean
  - PreservationPHHardness.lean
  - PreservationVariants.lean
  - QueryComplexity.lean
  - Quotient.lean
  - SetValued.lean
  - SubstrateCost.lean
  - Summary.lean
  - TemporalIntegrity.lean
  - TemporalLearning.lean
  - ThermodynamicLift.lean
  - Tractability.lean
  - TwoActionExactCounting.lean
  - StochasticSequential.lean
  - Sufficiency.lean
  - Summary.lean
  - ThermodynamicLift.lean
  - ToolCollapse.lean
  - BoundedActions.lean
  - BoundedStateSpace.lean
  - CertifiedPruning.lean
  - CoarseApproximation.lean
  - CoulombApproximation.lean
  - CutoffEpsilon.lean
  - Dimensional.lean
  - DiscretizedAction.lean
  - DiscretizedState.lean
  - Dominance.lean
  - EpsilonUtilityGap.lean
  - EwaldSummation.lean
  - FPT.lean
  - FiniteTopK.lean
  - GridConvergence.lean
  - GridMDInstances.lean
  - InsufficiencyCSP.lean
  - LJApproximation.lean
  - LatticeSum.lean
  - MolecularSrank.lean
  - MultiplicativeSeparable.lean
  - NearTieBand.lean
  - RankingPreservation.lean
  - SampledDocking.lean
  - SampledDockingCutoff.lean
  - SampledDockingGap.lean
  - SeparableUtility.lean
  - SingleAction.lean
  - SoftLJApproximation.lean
  - StructuralRank.lean
  - Tightness.lean
  - TopKPreservation.lean
  - TreeStructure.lean
  - Tractable.lean
  - UniversalBinaryPairwiseReduction.lean
  - UniverseObjective.lean
  - WitnessCheckingDuality.lean
  - DecisionQuotient.lean
  - DeclInfoExport.lean
  - DependencyGraph.lean
  - GraphExport.lean
  - InflationEntropyDryRun.lean
  - lakefile.lean

Note: Run 'python3 scripts/build_papers.py release' to include compilation output.

Build Instructions:
-------------------
To verify the proofs compile:

  cd proofs/
  lake build

All theorems will be machine-verified if compilation succeeds.


==> content/lean_handle_ids_auto.csv <==
handle_id,lean_declaration,source_file
ACT1,DecisionQuotient.two_actions_coNP_hard,DecisionQuotient/Tractability/Tightness.lean
CC4,DecisionQuotient.ClaimClosure.anchor_sigma2p_complete_conditional,DecisionQuotient/ClaimClosure.lean
DC10,StochasticSequential.sequential_to_PSPACE,DecisionQuotient/StochasticSequential/Hierarchy.lean
DC19,StochasticSequential.stochastic_anchor_sufficient_of_stochastic_sufficient,DecisionQuotient/StochasticSequential/Quotient.lean
DC46,StochasticSequential.prenexTQBF_iff_empty_alternatingSequentialSufficient,DecisionQuotient/StochasticSequential/AlternatingTQBF.lean
DC49,StochasticSequential.sequentialMinimalSufficient_iff_relevant,DecisionQuotient/StochasticSequential/Basic.lean
DC50,StochasticSequential.sequentialRelevantSet_is_minimal,DecisionQuotient/StochasticSequential/Basic.lean
DC57,StochasticSequential.fiberDecisionProblem_sufficient,DecisionQuotient/StochasticSequential/Basic.lean
DC62,StochasticSequential.countedStochasticSufficiencySearch_spec,DecisionQuotient/StochasticSequential/Computation.lean
DC63,StochasticSequential.countedStochasticSufficiencySearch_steps,DecisionQuotient/StochasticSequential/Computation.lean
DC64,StochasticSequential.countedStochasticAnchorSearch_spec,DecisionQuotient/StochasticSequential/Computation.lean
DC65,StochasticSequential.countedStochasticAnchorSearch_steps,DecisionQuotient/StochasticSequential/Computation.lean
DC66,StochasticSequential.countedSequentialSufficiencySearch_spec,DecisionQuotient/StochasticSequential/Computation.lean
DC67,StochasticSequential.countedSequentialSufficiencySearch_steps,DecisionQuotient/StochasticSequential/Computation.lean
DC68,StochasticSequential.countedSequentialAnchorSearch_spec,DecisionQuotient/StochasticSequential/Computation.lean
DC69,StochasticSequential.countedSequentialAnchorSearch_steps,DecisionQuotient/StochasticSequential/Computation.lean
DC70,DecisionQuotient.static_sufficiency_inP_explicit,DecisionQuotient/ExplicitStateMembership.lean
DC71,DecisionQuotient.static_anchor_inP_explicit,DecisionQuotient/ExplicitStateMembership.lean
DC72,StochasticSequential.stochastic_sufficiency_inP_explicit,DecisionQuotient/StochasticSequential/Computation.lean
DC73,StochasticSequential.stochastic_anchor_inP_explicit,DecisionQuotient/StochasticSequential/Computation.lean
DC74,StochasticSequential.sequential_sufficiency_inP_explicit,DecisionQuotient/StochasticSequential/Computation.lean
DC75,StochasticSequential.sequential_anchor_inP_explicit,DecisionQuotient/StochasticSequential/Computation.lean
DC76,DecisionQuotient.explicit_state_inP_summary,DecisionQuotient/ExplicitStateMembership.lean
DC77,DecisionQuotient.static_minimum_inP_explicit,DecisionQuotient/ExplicitStateMembership.lean
DC80,DecisionQuotient.staticSufficiency_counted_search_witness,DecisionQuotient/AlgorithmComplexity.lean
DC81,DecisionQuotient.static_query_search_matrix,DecisionQuotient/AlgorithmComplexity.lean
DC82,DecisionQuotient.finite_search_summary,DecisionQuotient/ComplexityMain.lean
DC91,StochasticSequential.countedStochasticPreservationSearch_spec,DecisionQuotient/StochasticSequential/Computation.lean
DC92,StochasticSequential.countedStochasticPreservationSearch_steps,DecisionQuotient/StochasticSequential/Computation.lean
DC93,StochasticSequential.stochastic_preservation_inP_explicit,DecisionQuotient/StochasticSequential/Computation.lean
DC95,StochasticSequential.static_sufficiency_implies_stochastic_preservation_of_full_support,DecisionQuotient/StochasticSequential/Basic.lean
DC96,StochasticSequential.static_sufficiency_iff_stochastic_preservation_of_full_support,DecisionQuotient/StochasticSequential/Basic.lean
DC97,StochasticSequential.stochasticDecisionEquiv_iff_decisionEquiv_of_preservation,DecisionQuotient/StochasticSequential/Quotient.lean
DC98,StochasticSequential.stochasticDecisionEquiv_iff_decisionEquiv_of_full_support,DecisionQuotient/StochasticSequential/Quotient.lean
DC99,StochasticSequential.stochasticEquivSetoid_eq_decisionSetoid_of_full_support,DecisionQuotient/StochasticSequential/Quotient.lean
DC108,StochasticSequential.zeroSupportCounterexample_refutes_stochastic_relevance_conjecture,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DC109,StochasticSequential.stochastic_preservation_iff_contains_stochastically_relevant_of_nonneg_support_transport,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DC110,StochasticSequential.stochastic_preservation_iff_contains_stochastically_relevant_of_nonneg_primitive_dynamics,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DC113,StochasticSequential.stochastic_preservation_iff_support_restricted_and_support_or_trivial,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DC114,StochasticSequential.QuantifierArenaPosition,DecisionQuotient/StochasticSequential/AlternatingTQBF.lean
DC115,StochasticSequential.quantifierArena_owner_existential,DecisionQuotient/StochasticSequential/AlternatingTQBF.lean
DC116,StochasticSequential.quantifierArena_owner_universal,DecisionQuotient/StochasticSequential/AlternatingTQBF.lean
DC117,StochasticSequential.quantifierArena_successor_quantify,DecisionQuotient/StochasticSequential/AlternatingTQBF.lean
DC118,StochasticSequential.quantifierArena_terminal_value,DecisionQuotient/StochasticSequential/AlternatingTQBF.lean
DC119,StochasticSequential.quantifierArena_controller_backward_step,DecisionQuotient/StochasticSequential/AlternatingTQBF.lean
DC120,StochasticSequential.quantifierArena_environment_backward_step,DecisionQuotient/StochasticSequential/AlternatingTQBF.lean
DC121,StochasticSequential.quantifierArenaValue_eq_prenexEval,DecisionQuotient/StochasticSequential/AlternatingTQBF.lean
DC122,StochasticSequential.reducePrenexTQBF_syntaxSize,DecisionQuotient/StochasticSequential/AlternatingTQBF.lean
DC123,StochasticSequential.reducePrenexTQBF_reductionCorrectness,DecisionQuotient/StochasticSequential/AlternatingTQBF.lean
DC124,StochasticSequential.reducePrenexTQBF_anchor_reductionCorrectness,DecisionQuotient/StochasticSequential/AlternatingTQBF.lean
DC125,StochasticSequential.reducePrenexTQBF_minimum_reductionCorrectness,DecisionQuotient/StochasticSequential/AlternatingTQBF.lean
DC126,StochasticSequential.stochastic_preservation_iff_static_sufficiency_and_zero_fiber_trivial,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DC127,StochasticSequential.stochastic_anchor_preservation_iff_positive_constant_or_zero_trivial,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DC128,StochasticSequential.stochastic_minimum_preservation_iff_relevantFinset,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DC129,StochasticSequential.reduceForallExistsToPreservation_correct,DecisionQuotient/StochasticSequential/PreservationPHHardness.lean
DC130,StochasticSequential.reduceForallExistsToMinimumPreservation_correct,DecisionQuotient/StochasticSequential/PreservationPHHardness.lean
DC131,StochasticSequential.mdDistribution_sum_eq_one,DecisionQuotient/StochasticSequential/MinimumDecisivenessHardness.lean
DC132,StochasticSequential.reduceExistsForallMajorityMinimumDecisiveness_correct,DecisionQuotient/StochasticSequential/MinimumDecisivenessHardness.lean
DC133,StochasticSequential.reduceExistsForallMajorityMinimumDecisiveness_poly_bound,DecisionQuotient/StochasticSequential/MinimumDecisivenessHardness.lean
DC134,StochasticSequential.reduceExistsMajorityPureAnchor_correct,DecisionQuotient/StochasticSequential/NPPPHardness.lean
DC135,StochasticSequential.reduceExistsNonMajorityPureDecisiveness_correct,DecisionQuotient/StochasticSequential/NPPPHardness.lean
DC136,StochasticSequential.reduceExistsMajorityPureAnchor_poly_bound,DecisionQuotient/StochasticSequential/NPPPHardness.lean
DC138,StochasticSequential.static_singleton_sufficiency_implies_stochastic_decisiveness_of_positive_fiber_support,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DC139,StochasticSequential.ClaimClosure.claim_stochastic_succinct_matrix_closed,DecisionQuotient/StochasticSequential/ClaimClosure.lean
DC140,StochasticSequential.stochasticPreservation_inter,DecisionQuotient/StochasticSequential/IntersectionSeparation.lean
DC141,StochasticSequential.DecisivenessIntersection.distribution_positive,DecisionQuotient/StochasticSequential/IntersectionSeparation.lean
DC142,StochasticSequential.DecisivenessIntersection.decisive_not_intersection_closed,DecisionQuotient/StochasticSequential/IntersectionSeparation.lean
DC143,StochasticSequential.DecisivenessIntersection.first_inter_second_empty,DecisionQuotient/StochasticSequential/IntersectionSeparation.lean
DC144,StochasticSequential.mdProductCode_agreeOn_iff,DecisionQuotient/StochasticSequential/MinimumDecisivenessProductHardness.lean
DC145,StochasticSequential.mdProductCode_injective,DecisionQuotient/StochasticSequential/MinimumDecisivenessProductHardness.lean
DC146,StochasticSequential.mdProductBackgroundTotal_lt_one,DecisionQuotient/StochasticSequential/MinimumDecisivenessProductHardness.lean
DC147,StochasticSequential.mdProductSignalScale_pos,DecisionQuotient/StochasticSequential/MinimumDecisivenessProductHardness.lean
DC148,StochasticSequential.mdProductDistribution_pos,DecisionQuotient/StochasticSequential/MinimumDecisivenessProductHardness.lean
DC149,StochasticSequential.mdProductDistribution_sum_eq_one,DecisionQuotient/StochasticSequential/MinimumDecisivenessProductHardness.lean
DC150,StochasticSequential.no_stochastic_preserving_set_iff_relevant_zero_fiber,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DC151,StochasticSequential.mdAction_card,DecisionQuotient/StochasticSequential/MinimumDecisivenessHardness.lean
DC152,StochasticSequential.mdPairMissing_prevents_decisiveness,DecisionQuotient/StochasticSequential/MinimumDecisivenessHardness.lean
DC153,StochasticSequential.mdProductAction_card,DecisionQuotient/StochasticSequential/MinimumDecisivenessProductHardness.lean
DC154,StochasticSequential.stochasticSufficient_bool_iff_all_fiber_gaps_ne_zero,DecisionQuotient/StochasticSequential/TwoActionExactCounting.lean
DC155,StochasticSequential.universalArenaFamily_allTrue_iff_empty_sufficient,DecisionQuotient/StochasticSequential/BoundedAlternationCalibration.lean
DC156,StochasticSequential.universalArenaFamily_allTrue_iff_zero_minimum,DecisionQuotient/StochasticSequential/BoundedAlternationCalibration.lean
DC157,StochasticSequential.anchorArenaFamily_existsAllTrue_iff_anchorSufficient,DecisionQuotient/StochasticSequential/BoundedAlternationCalibration.lean
DC158,StochasticSequential.omittedSelectorPair_cancels,DecisionQuotient/StochasticSequential/TwoActionExactCounting.lean
DC159,StochasticSequential.retainedSelectorSide_isolates,DecisionQuotient/StochasticSequential/TwoActionExactCounting.lean
DC160,StochasticSequential.selectorSign_ne_zero,DecisionQuotient/StochasticSequential/TwoActionExactCounting.lean
DC161,StochasticSequential.selectorSign_sum_eq_zero,DecisionQuotient/StochasticSequential/TwoActionExactCounting.lean
DC162,StochasticSequential.stochastic_preservation_iff_deployable_of_singleton_opt,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DC163,StochasticSequential.threshold_le_iff_forall_lt_ne,DecisionQuotient/StochasticSequential/TwoActionExactCounting.lean
DP6,ClaimClosure.DP6,DecisionQuotient/ClaimClosure.lean
DP7,ClaimClosure.DP7,DecisionQuotient/ClaimClosure.lean
DQ11,SetCoverInstance.min_sufficient_iff_set_cover,DecisionQuotient/Hardness/SetCoverReduction.lean
DQ12,DecisionQuotient.StochasticSequential.bounded_horizon_tractable,DecisionQuotient/StochasticSequential/Tractability.lean
DQ14,DecisionQuotient.StochasticSequential.fully_observable_tractable,DecisionQuotient/StochasticSequential/Tractability.lean
DQ18,DecisionQuotient.StochasticSequential.static_simpler_than_stochastic,DecisionQuotient/StochasticSequential/CrossRegime.lean
DQ19,DecisionQuotient.StochasticSequential.stochastic_simpler_than_sequential,DecisionQuotient/StochasticSequential/CrossRegime.lean
DQ25,DecisionQuotient.counted_min_sufficient_inapproximability_conditional,DecisionQuotient/Hardness/ApproximationHardness.lean
DQ27,DecisionQuotient.eth_lower_bound_informal,DecisionQuotient/Hardness/ETH.lean
DQ30,DecisionQuotient.hard_family_all_coords_core,DecisionQuotient/ClaimClosure.lean
DQ32,DecisionQuotient.min_sufficient_factor_inapprox_of_set_cover_factor_inapprox,DecisionQuotient/Hardness/ApproximationHardness.lean
DQ34,DecisionQuotient.min_sufficient_set_cover_equiv,DecisionQuotient/Hardness/ApproximationHardness.lean
DQ36,ClaimClosure.minsuff_conp_complete_conditional,DecisionQuotient/ClaimClosure.lean
DQ40,ClaimClosure.sufficiency_conp_complete_conditional,DecisionQuotient/ClaimClosure.lean
DQ45,DecisionQuotient.tractable_tree_core,DecisionQuotient/ClaimClosure.lean
DQ51,DecisionQuotient.bounded_actions_tractable,DecisionQuotient/Summary.lean
DQ57,DecisionQuotient.separable_utility_tractable,DecisionQuotient/Summary.lean
DQ62,ClaimClosure.transition_coupled_bridge_can_fail_on_sufficiency,DecisionQuotient/ClaimClosure.lean
DQ72,DecisionQuotient.bounded_actions_complexity,DecisionQuotient/Tractability/BoundedActions.lean
DQ74,DecisionQuotient.sufficiency_poly_separable,DecisionQuotient/Tractability/SeparableUtility.lean
DQ75,TensorRankDecomposition.factorInvariantCheck_iff,DecisionQuotient/Tractability/SeparableUtility.lean
DQ76,TensorRankDecomposition.factorInvariantComparisonCount_le,DecisionQuotient/Tractability/SeparableUtility.lean
DQ77,TensorRankDecomposition.factorInvariant_implies_sufficient,DecisionQuotient/Tractability/SeparableUtility.lean
DQ79,DecisionQuotient.pairVariable_card,DecisionQuotient/Tractability/InsufficiencyCSP.lean
DQ80,DecisionQuotient.canonicalInsufficiencyCSP_satisfiable_iff,DecisionQuotient/Tractability/InsufficiencyCSP.lean
DQ81,DecisionQuotient.sufficiency_via_bounded_treewidth_csp,DecisionQuotient/Tractability/InsufficiencyCSP.lean
DQ82,DecisionQuotient.orbitType_eq_iff,DecisionQuotient/Tractability/Dimensional.lean
DQ83,DecisionQuotient.symmetric_optimalActions_orbit_invariant,DecisionQuotient/Tractability/Dimensional.lean
DQ84,DecisionQuotient.sufficiency_reduces_to_cross_orbit_check,DecisionQuotient/Tractability/Dimensional.lean
DQ85,DecisionQuotient.symmetric_orbit_pair_count_bound,DecisionQuotient/Tractability/Dimensional.lean
DQ86,SetCoverInstance.duplicateSingleton_not_product_closed,DecisionQuotient/Hardness/SetCoverReduction.lean
DQ87,DecisionQuotient.sufficiency_via_bounded_treewidth_csp_steps,DecisionQuotient/Tractability/InsufficiencyCSP.lean
DQ88,DecisionQuotient.StochasticSequential.countedStochasticMinimumPreservationSearch_spec,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DQ89,DecisionQuotient.StochasticSequential.countedStochasticMinimumPreservationSearch_steps,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DQ90,StochasticSequential.static_anchor_implies_stochastic_anchor_preservation_of_positive_anchor_fiber,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DQ91,StochasticSequential.static_sufficiency_implies_stochastic_preservation_of_positive_fiber_support,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DQ92,DecisionQuotient.StochasticSequential.stochasticAnchorPreservation_counted_search_witness,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DQ93,DecisionQuotient.StochasticSequential.stochasticMinimumPreservation_counted_search_witness,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DQ94,StochasticSequential.stochastic_anchor_preservation_iff_static_anchor_of_full_support,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DQ95,StochasticSequential.stochastic_minimum_preservation_iff_static_of_full_support,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DQ96,StochasticSequential.stochastic_minimum_preservation_static_relevant_card_le,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DQ97,StochasticSequential.stochastic_preservation_contains_static_relevant,DecisionQuotient/StochasticSequential/PreservationVariants.lean
DQ98,DecisionQuotient.anchor_sufficiency_sigma2p,DecisionQuotient/Hardness.lean
DSC1,DecisionQuotient.sufficient_iff_hits_discernibility,DecisionQuotient/Discernibility.lean
EF1,CoordinateSetoid.productClosure_relevance,DecisionQuotient/EpsilonAdmissibility.lean
EF2,EpsilonAdmissibility.exists_breakpoint_representation,DecisionQuotient/EpsilonAdmissibility.lean
EF3,EpsilonAdmissibility.admissibleFamily_card_bound,DecisionQuotient/EpsilonAdmissibility.lean
EF4,EpsilonAdmissibility.KernelNonmonotonicity.merged_at_zero,DecisionQuotient/EpsilonAdmissibility.lean
EF5,EpsilonAdmissibility.KernelNonmonotonicity.split_at_three_halves,DecisionQuotient/EpsilonAdmissibility.lean
EF6,EpsilonAdmissibility.KernelNonmonotonicity.merged_at_two,DecisionQuotient/EpsilonAdmissibility.lean
EF7,EpsilonAdmissibility.KernelNonmonotonicity.opposite_optimizers,DecisionQuotient/EpsilonAdmissibility.lean
EF8,EpsilonAdmissibility.KernelNonmonotonicity.opposite_merge_at_one,DecisionQuotient/EpsilonAdmissibility.lean
EF9,EpsilonAdmissibility.toleranceKernelMeet_eq_actionGapKernel,DecisionQuotient/EpsilonAdmissibility.lean
EF10,EpsilonAdmissibility.admissibleMap_eq_univ_of_globalMaxRegret_le,DecisionQuotient/EpsilonAdmissibility.lean
EF11,EpsilonAdmissibility.stableBelow_of_positive_regret_lower_bound,DecisionQuotient/EpsilonAdmissibility.lean
EF12,EpsilonAdmissibility.StabilityWitness.minimum_positive_regret_is_one,DecisionQuotient/EpsilonAdmissibility.lean
EF13,EpsilonAdmissibility.StabilityWitness.stable_below_five,DecisionQuotient/EpsilonAdmissibility.lean
EF14,EpsilonAdmissibility.StabilityWitness.split_at_five,DecisionQuotient/EpsilonAdmissibility.lean
EF15,EpsilonAdmissibility.StabilityWitness.not_stable_above_five,DecisionQuotient/EpsilonAdmissibility.lean
EF17,EpsilonAdmissibility.StabilityReduction.oneClassAt_one_iff_forall,DecisionQuotient/EpsilonAdmissibility.lean
EF18,EpsilonAdmissibility.FullProductToleranceSelector.sufficientAt_iff_forall,DecisionQuotient/EpsilonAdmissibility.lean
EH2,StochasticSequential.existential_anchor_hard_honest,DecisionQuotient/StochasticSequential/ExistentialHardness.lean
EH3,StochasticSequential.existential_anchor_query_family_hard_honest,DecisionQuotient/StochasticSequential/ExistentialHardness.lean
EH4,StochasticSequential.existential_anchor_np_over_ppstyle_hard_honest,DecisionQuotient/StochasticSequential/ExistentialHardness.lean
EH5,StochasticSequential.existential_anchor_query_family_np_over_ppstyle_hard_honest,DecisionQuotient/StochasticSequential/ExistentialHardness.lean
EH6,StochasticSequential.existential_anchor_query_family_np_over_ppstyle_complete_honest,DecisionQuotient/StochasticSequential/ExistentialHardness.lean
EH7,StochasticSequential.existential_decisiveness_complement_np_over_ppstyle_hard_honest,DecisionQuotient/StochasticSequential/ExistentialHardness.lean
EH8,StochasticSequential.existential_decisiveness_complement_np_over_ppstyle_complete_honest,DecisionQuotient/StochasticSequential/ExistentialHardness.lean
EH9,StochasticSequential.existential_decisiveness_query_family_np_over_ppstyle_hard_honest,DecisionQuotient/StochasticSequential/ExistentialHardness.lean
EH10,StochasticSequential.existential_decisiveness_query_family_np_over_ppstyle_complete_honest,DecisionQuotient/StochasticSequential/ExistentialHardness.lean
EX1,Examples.pomdp_reduction_to_preservation,DecisionQuotient/Examples/PreservationExamples.lean
EX4,Examples.tied_empty_preserves,DecisionQuotient/Examples/ConcreteExamples.lean
EX5,Examples.tied_empty_not_decisive,DecisionQuotient/Examples/ConcreteExamples.lean
EX6,Examples.toy_empty_decisive,DecisionQuotient/Examples/ConcreteExamples.lean
EX7,Examples.toy_empty_not_preserving,DecisionQuotient/Examples/ConcreteExamples.lean
IC1,IntersectionClosedFamily.core_qualifies,DecisionQuotient/StochasticSequential/IntersectionSeparation.lean
IC2,IntersectionClosedFamily.core_subset,DecisionQuotient/StochasticSequential/IntersectionSeparation.lean
IC3,IntersectionClosedFamily.existsUnique_least,DecisionQuotient/StochasticSequential/IntersectionSeparation.lean
IC4,IntersectionClosedFamily.exists_card_le_iff_core_card_le,DecisionQuotient/StochasticSequential/IntersectionSeparation.lean
IS1,InputSettings.replacement_preserves_iff_context_agreement,DecisionQuotient/InputSettings.lean
IS2,InputSettings.reset_preserves_iff_fiber_constant,DecisionQuotient/InputSettings.lean
IS3,InputSettings.reset_preservation_baseline_independent,DecisionQuotient/InputSettings.lean
IS4,DecisionProblem.reset_preserves_iff_projection_factorization,DecisionQuotient/InputSettings.lean
IS5,InputSettings.endpoint_agreement_does_not_imply_constancy,DecisionQuotient/InputSettings.lean
IS6,InputSettings.count_constancy_iff_optional_constancy,DecisionQuotient/InputSettings.lean
IS7,InputSettings.optional_endpoint_agreement_not_universal_reset,DecisionQuotient/InputSettings.lean
IS8,InputSettings.each_optional_channel_can_change_response,DecisionQuotient/InputSettings.lean
KP1,DecisionProblem.supportsOptimalSelector_iff_common_on_fibers,DecisionQuotient/SelectorRecovery.lean
KP2,DecisionProblem.preservesOptStrong_implies_supportsOptimalSelector,DecisionQuotient/SelectorRecovery.lean
KP3,SelectorSeparation.collapse_supports_optimal_selector,DecisionQuotient/SelectorRecovery.lean
KP4,SelectorSeparation.collapse_does_not_recover_optimizer,DecisionQuotient/SelectorRecovery.lean
KP5,SelectorNoncanonical.mergeLeft_supports_optimal_selector,DecisionQuotient/SelectorRecovery.lean
KP6,SelectorNoncanonical.mergeRight_supports_optimal_selector,DecisionQuotient/SelectorRecovery.lean
KP7,SelectorNoncanonical.mergeLeft_not_refines_mergeRight,DecisionQuotient/SelectorRecovery.lean
KP8,SelectorNoncanonical.mergeRight_not_refines_mergeLeft,DecisionQuotient/SelectorRecovery.lean
KP9,SelectorNoncanonical.no_selector_preserving_common_coarsening,DecisionQuotient/SelectorRecovery.lean
KP10,SelectorSymmetry.no_relabeling_equivariant_selector,DecisionQuotient/SelectorRecovery.lean
KP11,DecisionQuotient.recoversDeclaredSelector_iff_kernel_refines,DecisionQuotient/SelectorRecovery.lean
KP12,DecisionProblem.recovers_optimal_declared_selector_implies_supports,DecisionQuotient/SelectorRecovery.lean
KP13,DecisionQuotient.declaredSelectorQuotient_has_unique_factorization,DecisionQuotient/SelectorRecovery.lean
LMS1,ListedMinimumSufficiency.canonical_sufficient_iff,DecisionQuotient/Hardness/ListedMinimumSufficiency.lean
LMS2,ListedMinimumSufficiency.exists_small_sufficient_iff,DecisionQuotient/Hardness/ListedMinimumSufficiency.lean
OU1,StochasticSequential.stochastic_anchor_query_fits_np_over_ppstyle,DecisionQuotient/StochasticSequential/OracleUpperBounds.lean
OU8,StochasticSequential.fitsCoNPOverPPStyle_of_no_witness,DecisionQuotient/StochasticSequential/OracleUpperBounds.lean
OU9,StochasticSequential.stochastic_decisiveness_query_fits_conp_over_ppstyle,DecisionQuotient/StochasticSequential/OracleUpperBounds.lean
OU10,StochasticSequential.stochastic_decisiveness_complement_fits_np_over_ppstyle,DecisionQuotient/StochasticSequential/OracleUpperBounds.lean
OU11,StochasticSequential.stochastic_decisiveness_scoped_oracle_bounds,DecisionQuotient/StochasticSequential/OracleUpperBounds.lean
OU12,StochasticSequential.stochastic_preservation_explicit_summary,DecisionQuotient/StochasticSequential/OracleUpperBounds.lean
OU13,StochasticSequential.FitsNPOverCoNPOverPPStyle,DecisionQuotient/StochasticSequential/OracleUpperBounds.lean
OU14,StochasticSequential.stochastic_preservation_query_fits_conp_over_ppstyle,DecisionQuotient/StochasticSequential/OracleUpperBounds.lean
OU15,StochasticSequential.stochastic_preservation_complement_fits_np_over_ppstyle,DecisionQuotient/StochasticSequential/OracleUpperBounds.lean
OU16,StochasticSequential.stochastic_minimum_preservation_query_fits_np_over_conp_over_ppstyle,DecisionQuotient/StochasticSequential/OracleUpperBounds.lean
OU17,StochasticSequential.stochastic_anchor_preservation_query_fits_np_over_conp_over_ppstyle,DecisionQuotient/StochasticSequential/OracleUpperBounds.lean
OU18,StochasticSequential.stochastic_preservation_general_scoped_oracle_bounds,DecisionQuotient/StochasticSequential/OracleUpperBounds.lean
OU36,StochasticSequential.KarpReduction4b,DecisionQuotient/StochasticSequential/PolynomialReduction.lean
OU37,StochasticSequential.KarpReduction4b.to_manyOneReducesPoly,DecisionQuotient/StochasticSequential/PolynomialReduction.lean
OU38,StochasticSequential.stochastic_minimum_decisiveness_query_fits_np_over_conp_over_ppstyle,DecisionQuotient/StochasticSequential/OracleUpperBounds.lean
PA3,Physics.AnchorChecks.stochastic_anchor_check_iff_exists_anchor_singleton,DecisionQuotient/Physics/AnchorChecks.lean
PBA1,DecisionQuotient.pairedAccepts_of_tautology,DecisionQuotient/Hardness/PairedBooleanApproximation.lean
PBA2,DecisionQuotient.paired_gate_relevant,DecisionQuotient/Hardness/PairedBooleanApproximation.lean
PBA3,DecisionQuotient.paired_left_relevant_of_not_tautology,DecisionQuotient/Hardness/PairedBooleanApproximation.lean
PBA4,DecisionQuotient.paired_right_relevant_of_not_tautology,DecisionQuotient/Hardness/PairedBooleanApproximation.lean
PBA5,DecisionQuotient.paired_gate_sufficient_of_tautology,DecisionQuotient/Hardness/PairedBooleanApproximation.lean
PBA6,DecisionQuotient.paired_sufficient_iff_univ_of_not_tautology,DecisionQuotient/Hardness/PairedBooleanApproximation.lean
PBA7,DecisionQuotient.card_pairedBoolCoord,DecisionQuotient/Hardness/PairedBooleanApproximation.lean
PM1,StochasticSequential.FiniteValueTree.depthFirst_value,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
PM2,StochasticSequential.FiniteValueTree.depthFirst_stack,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
PM3,StochasticSequential.dyadic_path_denominator_exponent,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
PM4,StochasticSequential.geometricBonusTotal_lt_third,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
PM5,StochasticSequential.sign_gap_survives_perturbation,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
PM6,StochasticSequential.preservation_wrapper_iff,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
PM7,StochasticSequential.decisiveness_wrapper_iff,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
PM8,StochasticSequential.forcing_bank_hides_tag,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
PM9,StochasticSequential.multistep_wrapper_core,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
PM10,StochasticSequential.horizonTwoFiberScore_eq_fiberExpectedUtility,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
PM11,StochasticSequential.horizonTwoTerminalOpt_eq_fiberOpt,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
PM12,StochasticSequential.horizonTwo_deployable_iff_oneStep,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
PM13,StochasticSequential.horizonTwo_decisive_iff_oneStep,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
PM14,StochasticSequential.InterlockRegression.first_coordinate_not_deployable,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
PM15,StochasticSequential.InterlockRegression.first_coordinate_not_horizonTwoDeployable,DecisionQuotient/StochasticSequential/MultistepPOMDPCores.lean
QT5,DecisionProblem.quotientEquivOptRange,DecisionQuotient/Quotient.lean
QT6,DecisionProblem.quotientEquivOptRange_apply_quotientMap,DecisionQuotient/Quotient.lean
QT7,DecisionProblem.quotient_has_unique_factorization,DecisionQuotient/Quotient.lean
QT8,AdmissibleOutputSpec.asDecisionProblem_opt_eq_singleton,DecisionQuotient/Quotient.lean
QT9,AdmissibleOutputSpec.asDecisionProblem_decisionEquiv_iff,DecisionQuotient/Quotient.lean
SK4,DecisionQuotient.tautology_iff_sufficient_many,DecisionQuotient/Reduction_AllCoords.lean
SK5,DecisionQuotient.all_coords_relevant_of_not_tautology,DecisionQuotient/Reduction_AllCoords.lean
SK6,DecisionQuotient.hard_family_srank_eq_n,DecisionQuotient/Tractability/StructuralRank.lean
SK7,DecisionQuotient.structural_rank_tautology_boundary,DecisionQuotient/Tractability/StructuralRank.lean
SK8,ClaimClosure.hard_family_minimum_zero_iff_tautology,DecisionQuotient/ClaimClosure.lean
SYM1,DimensionalStateSpace.card_le_commonMultiplicity_of_agreeOn,DecisionQuotient/Tractability/Dimensional.lean
SYM2,DimensionalStateSpace.commonMultiplicity_eq_of_orbitType_eq,DecisionQuotient/Tractability/Dimensional.lean
SYM3,DecisionQuotient.representativeCompatibilityCriterion,DecisionQuotient/Tractability/Dimensional.lean
SYM4,DecisionQuotient.representativeCompatibilityCriterion_iff_sufficient,DecisionQuotient/Tractability/Dimensional.lean
SYM5,DecisionQuotient.representativeHistogramCheck_iff,DecisionQuotient/Tractability/Dimensional.lean
SYM6,DecisionQuotient.representativeHistogramCheck_implies_sufficient,DecisionQuotient/Tractability/Dimensional.lean
SYM7,DecisionQuotient.representativeHistogramComparisonCount_le,DecisionQuotient/Tractability/Dimensional.lean
UB1,DecisionProblem.opt_factors_through_iff_kernel_refines,DecisionQuotient/Quotient.lean
UB2,DecisionProblem.isSufficient_iff_opt_factors_through_projection,DecisionQuotient/FourInstances.lean
UB3,DecisionProblem.isMinimalSufficient_iff_optimizerLabelReduct,DecisionQuotient/FourInstances.lean
UB4,DecisionProblem.isSufficient_iff_strongBackdoor_constant,DecisionQuotient/FourInstances.lean
UB5,DecisionProblem.strongBackdoor_mono,DecisionQuotient/FourInstances.lean
UB6,BackdoorSeparation.empty_is_strongBackdoor_atMostTwo,DecisionQuotient/FourInstances.lean
UB7,BackdoorSeparation.empty_not_sufficient,DecisionQuotient/FourInstances.lean
UB8,QStarModel.qStar_abstraction_refines_optimizer,DecisionQuotient/FourInstances.lean
UB9,QStarModel.qStar_abstraction_factors_optimizer,DecisionQuotient/FourInstances.lean
UB10,MDPSeparation.same_optimizer_class,DecisionQuotient/FourInstances.lean
UB11,MDPSeparation.qStar_vectors_differ,DecisionQuotient/FourInstances.lean
UB12,MDPSeparation.immediate_rewards_differ,DecisionQuotient/FourInstances.lean
UB13,DecisionProblem.exists_reduct_card_le_iff_exists_sufficient_card_le,DecisionQuotient/FourInstances.lean
UB14,MDPSeparation.valueStar_isBellmanOptimal,DecisionQuotient/FourInstances.lean
UB15,DecisionQuotient.optimizerMarkovBlanket_three_way,DecisionQuotient/OptimizerMarkovBlanket.lean
UB16,DecisionQuotient.optimizerMarkovBlanket_iff_staticSufficiency_of_fullSupport,DecisionQuotient/OptimizerMarkovBlanket.lean
UB17,MarkovBlanketSeparation.first_coordinate_is_minimal_blanket,DecisionQuotient/OptimizerMarkovBlanket.lean
UB18,MarkovBlanketSeparation.second_coordinate_is_minimal_blanket,DecisionQuotient/OptimizerMarkovBlanket.lean
UB19,MarkovBlanketSeparation.empty_not_supported_constancy,DecisionQuotient/OptimizerMarkovBlanket.lean


==> experiments/data/explicit_approximation_calibration.json <==
{
  "experiment": "explicit_listed_greedy_approximation_audit",
  "protocol": {
    "feature_counts": [
      8,
      10,
      12,
      14,
      16
    ],
    "regimes": [
      "random_labels",
      "planted_reduct",
      "hamming_threshold",
      "set_cover_sparse",
      "set_cover_dense"
    ],
    "runs_per_cell": 100,
    "rows_per_feature": 3,
    "first_seed": 0,
    "census_max_features": 5
  },
  "regime_labels": {
    "random_labels": "random labels",
    "planted_reduct": "planted reduct",
    "hamming_threshold": "Hamming threshold",
    "set_cover_sparse": "set cover, sparse",
    "set_cover_dense": "set cover, dense"
  },
  "metric": "cardinality of deterministic greedy hitting set divided by exact optimum",
  "trial_count": 2500,
  "census_family_count": 7773,
  "trial_summary": [
    {
      "feature_count": 8,
      "regime": "hamming_threshold",
      "runs": 100,
      "mean_ratio": 1.064,
      "median_ratio": 1.0,
      "p95_ratio": 1.25,
      "max_ratio": 1.25,
      "exact_match_fraction": 0.72,
      "mean_optimum": 4.52,
      "mean_constraint_fraction": 0.5466833815128116
    },
    {
      "feature_count": 10,
      "regime": "hamming_threshold",
      "runs": 100,
      "mean_ratio": 1.0813333333333333,
      "median_ratio": 1.0,
      "p95_ratio": 1.25,
      "max_ratio": 1.5,
      "exact_match_fraction": 0.63,
      "mean_optimum": 4.88,
      "mean_constraint_fraction": 0.5420945383549616
    },
    {
      "feature_count": 12,
      "regime": "hamming_threshold",
      "runs": 100,
      "mean_ratio": 1.0902619047619049,
      "median_ratio": 1.0,
      "p95_ratio": 1.2,
      "max_ratio": 1.4,
      "exact_match_fraction": 0.55,
      "mean_optimum": 5.27,
      "mean_constraint_fraction": 0.5353055309184007
    },
    {
      "feature_count": 14,
      "regime": "hamming_threshold",
      "runs": 100,
      "mean_ratio": 1.0886666666666667,
      "median_ratio": 1.0,
      "p95_ratio": 1.2,
      "max_ratio": 1.4,
      "exact_match_fraction": 0.54,
      "mean_optimum": 5.61,
      "mean_constraint_fraction": 0.5311330519499616
    },
    {
      "feature_count": 16,
      "regime": "hamming_threshold",
      "runs": 100,
      "mean_ratio": 1.0930952380952381,
      "median_ratio": 1.0,
      "p95_ratio": 1.2,
      "max_ratio": 1.4,
      "exact_match_fraction": 0.51,
      "mean_optimum": 5.8,
      "mean_constraint_fraction": 0.5269150742583243
    },
    {
      "feature_count": 8,
      "regime": "planted_reduct",
      "runs": 100,
      "mean_ratio": 1.0,
      "median_ratio": 1.0,
      "p95_ratio": 1.0,
      "max_ratio": 1.0,
      "exact_match_fraction": 1.0,
      "mean_optimum": 2.0,
      "mean_constraint_fraction": 0.5382270957273516
    },
    {
      "feature_count": 10,
      "regime": "planted_reduct",
      "runs": 100,
      "mean_ratio": 1.0,
      "median_ratio": 1.0,
      "p95_ratio": 1.0,
      "max_ratio": 1.0,
      "exact_match_fraction": 1.0,
      "mean_optimum": 2.0,
      "mean_constraint_fraction": 0.5305233159933657
    },
    {
      "feature_count": 12,
      "regime": "planted_reduct",
      "runs": 100,
      "mean_ratio": 1.0,
      "median_ratio": 1.0,
      "p95_ratio": 1.0,
      "max_ratio": 1.0,
      "exact_match_fraction": 1.0,
      "mean_optimum": 3.0,
      "mean_constraint_fraction": 0.5128655954592789
    },
    {
      "feature_count": 14,
      "regime": "planted_reduct",
      "runs": 100,
      "mean_ratio": 1.0,
      "median_ratio": 1.0,
      "p95_ratio": 1.0,
      "max_ratio": 1.0,
      "exact_match_fraction": 1.0,
      "mean_optimum": 3.0,
      "mean_constraint_fraction": 0.5114817924616777
    },
    {
      "feature_count": 16,
      "regime": "planted_reduct",
      "runs": 100,
      "mean_ratio": 1.0,
      "median_ratio": 1.0,
      "p95_ratio": 1.0,
      "max_ratio": 1.0,
      "exact_match_fraction": 1.0,
      "mean_optimum": 4.0,
      "mean_constraint_fraction": 0.5042637667817013
    },
    {
      "feature_count": 8,
      "regime": "random_labels",
      "runs": 100,
      "mean_ratio": 1.0567142857142857,
      "median_ratio": 1.0,
      "p95_ratio": 1.2,
      "max_ratio": 1.4,
      "exact_match_fraction": 0.69,
      "mean_optimum": 6.04,
      "mean_constraint_fraction": 0.5023417182248779
    },
    {
      "feature_count": 10,
      "regime": "random_labels",
      "runs": 100,
      "mean_ratio": 1.085,
      "median_ratio": 1.0,
      "p95_ratio": 1.1666666666666667,
      "max_ratio": 1.5,
      "exact_match_fraction": 0.53,
      "mean_optimum": 6.46,
      "mean_constraint_fraction": 0.500935688195624
    },
    {
      "feature_count": 12,
      "regime": "random_labels",
      "runs": 100,
      "mean_ratio": 1.118095238095238,
      "median_ratio": 1.1428571428571428,
      "p95_ratio": 1.3333333333333333,
      "max_ratio": 1.3333333333333333,
      "exact_match_fraction": 0.37,
      "mean_optimum": 6.6,
      "mean_constraint_fraction": 0.5002164823060581
    },
    {
      "feature_count": 14,
      "regime": "random_labels",
      "runs": 100,
      "mean_ratio": 1.1014880952380952,
      "median_ratio": 1.1428571428571428,
      "p95_ratio": 1.3333333333333333,
      "max_ratio": 1.3333333333333333,
      "exact_match_fraction": 0.42,
      "mean_optimum": 6.76,
      "mean_constraint_fraction": 0.4998819261164381
    },
    {
      "feature_count": 16,
      "regime": "random_labels",
      "runs": 100,
      "mean_ratio": 1.1016666666666666,
      "median_ratio": 1.1428571428571428,
      "p95_ratio": 1.2857142857142858,
      "max_ratio": 1.3333333333333333,
      "exact_match_fraction": 0.37,
      "mean_optimum": 6.93,
      "mean_constraint_fraction": 0.5001338885538203
    },
    {
      "feature_count": 8,
      "regime": "set_cover_dense",
      "runs": 100,
      "mean_ratio": 1.0791666666666666,
      "median_ratio": 1.0,
      "p95_ratio": 1.3333333333333333,
      "max_ratio": 1.3333333333333333,
      "exact_match_fraction": 0.76,
      "mean_optimum": 3.23,
      "mean_constraint_fraction": 0.5066304347826087
    },
    {
      "feature_count": 10,
      "regime": "set_cover_dense",
      "runs": 100,
      "mean_ratio": 1.075,
      "median_ratio": 1.0,
      "p95_ratio": 1.3333333333333333,
      "max_ratio": 1.6666666666666667,
      "exact_match_fraction": 0.78,
      "mean_optimum": 3.3,
      "mean_constraint_fraction": 0.5043793103448276
    },
    {
      "feature_count": 12,
      "regime": "set_cover_dense",
      "runs": 100,
      "mean_ratio": 1.0491666666666668,
      "median_ratio": 1.0,
      "p95_ratio": 1.3333333333333333,
      "max_ratio": 1.3333333333333333,
      "exact_match_fraction": 0.84,
      "mean_optimum": 3.48,
      "mean_constraint_fraction": 0.503547619047619
    },
    {
      "feature_count": 14,
      "regime": "set_cover_dense",
      "runs": 100,
      "mean_ratio": 1.105,
      "median_ratio": 1.0,
      "p95_ratio": 1.3333333333333333,
      "max_ratio": 1.6666666666666667,
      "exact_match_fraction": 0.68,
      "mean_optimum": 3.46,
      "mean_constraint_fraction": 0.5006620209059234
    },
    {
      "feature_count": 16,
      "regime": "set_cover_dense",
      "runs": 100,
      "mean_ratio": 1.0816666666666668,
      "median_ratio": 1.0,
      "p95_ratio": 1.3333333333333333,
      "max_ratio": 1.3333333333333333,
      "exact_match_fraction": 0.74,
      "mean_optimum": 3.61,
      "mean_constraint_fraction": 0.5003324468085106
    },
    {
      "feature_count": 8,
      "regime": "set_cover_sparse",
      "runs": 100,
      "mean_ratio": 1.0248809523809523,
      "median_ratio": 1.0,
      "p95_ratio": 1.1666666666666667,
      "max_ratio": 1.25,
      "exact_match_fraction": 0.85,
      "mean_optimum": 6.58,
      "mean_constraint_fraction": 0.2704891304347826
    },
    {
      "feature_count": 10,
      "regime": "set_cover_sparse",
      "runs": 100,
      "mean_ratio": 1.045968253968254,
      "median_ratio": 1.0,
      "p95_ratio": 1.1666666666666667,
      "max_ratio": 1.4285714285714286,
      "exact_match_fraction": 0.73,
      "mean_optimum": 7.28,
      "mean_constraint_fraction": 0.24175862068965517
    },
    {
      "feature_count": 12,
      "regime": "set_cover_sparse",
      "runs": 100,
      "mean_ratio": 1.0451587301587302,
      "median_ratio": 1.0,
      "p95_ratio": 1.25,
      "max_ratio": 1.3333333333333333,
      "exact_match_fraction": 0.73,
      "mean_optimum": 8.01,
      "mean_constraint_fraction": 0.22552380952380952
    },
    {
      "feature_count": 14,
      "regime": "set_cover_sparse",
      "runs": 100,
      "mean_ratio": 1.0626237373737373,
      "median_ratio": 1.0,
      "p95_ratio": 1.2222222222222223,
      "max_ratio": 1.3333333333333333,
      "exact_match_fraction": 0.56,
      "mean_optimum": 8.54,
      "mean_constraint_fraction": 0.21442508710801392
    },
    {
      "feature_count": 16,
      "regime": "set_cover_sparse",
      "runs": 100,
      "mean_ratio": 1.075267316017316,
      "median_ratio": 1.0,
      "p95_ratio": 1.25,
      "max_ratio": 1.4285714285714286,
      "exact_match_fraction": 0.51,
      "mean_optimum": 8.48,
      "mean_constraint_fraction": 0.21034574468085107
    }
  ],
  "census_summary": [
    {
      "feature_count": 1,
      "antichain_count": 2,
      "nonempty_count": 1,
      "worst_ratio": 1.0,
      "worst_optimum": 1,
      "worst_greedy_size": 1,
      "worst_masks": "1"
    },
    {
      "feature_count": 2,
      "antichain_count": 5,
      "nonempty_count": 4,
      "worst_ratio": 1.0,
      "worst_optimum": 1,
      "worst_greedy_size": 1,
      "worst_masks": "3"
    },
    {
      "feature_count": 3,
      "antichain_count": 19,
      "nonempty_count": 18,
      "worst_ratio": 1.0,
      "worst_optimum": 1,
      "worst_greedy_size": 1,
      "worst_masks": "7"
    },
    {
      "feature_count": 4,
      "antichain_count": 167,
      "nonempty_count": 166,
      "worst_ratio": 1.0,
      "worst_optimum": 1,
      "worst_greedy_size": 1,
      "worst_masks": "9 14"
    },
    {
      "feature_count": 5,
      "antichain_count": 7580,
      "nonempty_count": 7579,
      "worst_ratio": 1.5,
      "worst_optimum": 2,
      "worst_greedy_size": 3,
      "worst_masks": "9 14 19 20 26"
    }
  ],
  "environment": {
    "python": "3.12.0 (main, Jun 12 2025, 02:06:26) [GCC 15.1.1 20250425]",
    "platform": "Linux-7.0.12-zen1-1-zen-x86_64-with-glibc2.43",
    "processor": "11th Gen Intel(R) Core(TM) i7-1185G7 @ 3.00GHz",
    "logical_cpu_count": 8,
    "memory_bytes": 16457334784,
    "matplotlib": "3.11.0",
    "elapsed_seconds": 40.053791798010934
  }
}


==> experiments/data/explicit_approximation_census.csv <==
feature_count,family_index,masks,constraint_count,optimum,greedy_size,ratio
1,0,,0,0,0,1.0
1,1,1,1,1,1,1.0
2,0,,0,0,0,1.0
2,1,3,1,1,1,1.0
2,2,2,1,1,1,1.0
2,3,1,1,1,1,1.0
2,4,1 2,2,2,2,1.0
3,0,,0,0,0,1.0
3,1,7,1,1,1,1.0
3,2,6,1,1,1,1.0
3,3,5,1,1,1,1.0
3,4,5 6,2,1,1,1.0
3,5,4,1,1,1,1.0
3,6,3,1,1,1,1.0
3,7,3 6,2,1,1,1.0
3,8,3 5,2,1,1,1.0
3,9,3 5 6,3,2,2,1.0
3,10,3 4,2,2,2,1.0
3,11,2,1,1,1,1.0
3,12,2 5,2,2,2,1.0
3,13,2 4,2,2,2,1.0
3,14,1,1,1,1,1.0
3,15,1 6,2,2,2,1.0
3,16,1 4,2,2,2,1.0
3,17,1 2,2,2,2,1.0
3,18,1 2 4,3,3,3,1.0
4,0,,0,0,0,1.0
4,1,15,1,1,1,1.0
4,2,14,1,1,1,1.0
4,3,13,1,1,1,1.0
4,4,13 14,2,1,1,1.0
4,5,12,1,1,1,1.0
4,6,11,1,1,1,1.0
4,7,11 14,2,1,1,1.0
4,8,11 13,2,1,1,1.0
4,9,11 13 14,3,1,1,1.0
4,10,11 12,2,1,1,1.0
4,11,10,1,1,1,1.0
4,12,10 13,2,1,1,1.0
4,13,10 12,2,1,1,1.0
4,14,9,1,1,1,1.0
4,15,9 14,2,1,1,1.0
4,16,9 12,2,1,1,1.0
4,17,9 10,2,1,1,1.0
4,18,9 10 12,3,1,1,1.0
4,19,8,1,1,1,1.0
4,20,7,1,1,1,1.0
4,21,7 14,2,1,1,1.0
4,22,7 13,2,1,1,1.0
4,23,7 13 14,3,1,1,1.0
4,24,7 12,2,1,1,1.0
4,25,7 11,2,1,1,1.0
4,26,7 11 14,3,1,1,1.0
4,27,7 11 13,3,1,1,1.0
4,28,7 11 13 14,4,2,2,1.0
4,29,7 11 12,3,2,2,1.0
4,30,7 10,2,1,1,1.0
4,31,7 10 13,3,2,2,1.0
4,32,7 10 12,3,2,2,1.0
4,33,7 9,2,1,1,1.0
4,34,7 9 14,3,2,2,1.0
4,35,7 9 12,3,2,2,1.0
4,36,7 9 10,3,2,2,1.0
4,37,7 9 10 12,4,2,2,1.0
4,38,7 8,2,2,2,1.0
4,39,6,1,1,1,1.0
4,40,6 13,2,1,1,1.0
4,41,6 12,2,1,1,1.0
4,42,6 11,2,1,1,1.0
4,43,6 11 13,3,2,2,1.0
4,44,6 11 12,3,2,2,1.0
4,45,6 10,2,1,1,1.0
4,46,6 10 13,3,2,2,1.0
4,47,6 10 12,3,2,2,1.0
4,48,6 9,2,2,2,1.0
4,49,6 9 12,3,2,2,1.0
4,50,6 9 10,3,2,2,1.0
4,51,6 9 10 12,4,2,2,1.0
4,52,6 8,2,2,2,1.0
4,53,5,1,1,1,1.0
4,54,5 14,2,1,1,1.0
4,55,5 12,2,1,1,1.0
4,56,5 11,2,1,1,1.0
4,57,5 11 14,3,2,2,1.0
4,58,5 11 12,3,2,2,1.0
4,59,5 10,2,2,2,1.0
4,60,5 10 12,3,2,2,1.0
4,61,5 9,2,1,1,1.0
4,62,5 9 14,3,2,2,1.0
4,63,5 9 12,3,2,2,1.0
4,64,5 9 10,3,2,2,1.0
4,65,5 9 10 12,4,2,2,1.0
4,66,5 8,2,2,2,1.0
4,67,5 6,2,1,1,1.0
4,68,5 6 12,3,1,1,1.0
4,69,5 6 11,3,2,2,1.0
4,70,5 6 11 12,4,2,2,1.0
4,71,5 6 10,3,2,2,1.0
4,72,5 6 10 12,4,2,2,1.0
4,73,5 6 9,3,2,2,1.0
4,74,5 6 9 12,4,2,2,1.0
4,75,5 6 9 10,4,2,2,1.0
4,76,5 6 9 10 12,5,2,2,1.0
4,77,5 6 8,3,2,2,1.0
4,78,4,1,1,1,1.0
4,79,4 11,2,2,2,1.0
4,80,4 10,2,2,2,1.0
4,81,4 9,2,2,2,1.0
4,82,4 9 10,3,2,2,1.0
4,83,4 8,2,2,2,1.0
4,84,3,1,1,1,1.0
4,85,3 14,2,1,1,1.0
4,86,3 13,2,1,1,1.0
4,87,3 13 14,3,2,2,1.0
4,88,3 12,2,2,2,1.0
4,89,3 10,2,1,1,1.0
4,90,3 10 13,3,2,2,1.0
4,91,3 10 12,3,2,2,1.0
4,92,3 9,2,1,1,1.0
4,93,3 9 14,3,2,2,1.0
4,94,3 9 12,3,2,2,1.0
4,95,3 9 10,3,2,2,1.0
4,96,3 9 10 12,4,2,2,1.0
4,97,3 8,2,2,2,1.0
4,98,3 6,2,1,1,1.0
4,99,3 6 13,3,2,2,1.0
4,100,3 6 12,3,2,2,1.0
4,101,3 6 10,3,1,1,1.0
4,102,3 6 10 13,4,2,2,1.0
4,103,3 6 10 12,4,2,2,1.0
4,104,3 6 9,3,2,2,1.0
4,105,3 6 9 12,4,2,2,1.0
4,106,3 6 9 10,4,2,2,1.0
4,107,3 6 9 10 12,5,2,2,1.0
4,108,3 6 8,3,2,2,1.0
4,109,3 5,2,1,1,1.0
4,110,3 5 14,3,2,2,1.0
4,111,3 5 12,3,2,2,1.0
4,112,3 5 10,3,2,2,1.0
4,113,3 5 10 12,4,2,2,1.0
4,114,3 5 9,3,1,1,1.0
4,115,3 5 9 14,4,2,2,1.0
4,116,3 5 9 12,4,2,2,1.0
4,117,3 5 9 10,4,2,2,1.0
4,118,3 5 9 10 12,5,2,2,1.0
4,119,3 5 8,3,2,2,1.0
4,120,3 5 6,3,2,2,1.0
4,121,3 5 6 12,4,2,2,1.0
4,122,3 5 6 10,4,2,2,1.0
4,123,3 5 6 10 12,5,2,2,1.0
4,124,3 5 6 9,4,2,2,1.0
4,125,3 5 6 9 12,5,2,2,1.0
4,126,3 5 6 9 10,5,2,2,1.0
4,127,3 5 6 9 10 12,6,3,3,1.0
4,128,3 5 6 8,4,3,3,1.0
4,129,3 4,2,2,2,1.0
4,130,3 4 10,3,2,2,1.0
4,131,3 4 9,3,2,2,1.0
4,132,3 4 9 10,4,3,3,1.0
4,133,3 4 8,3,3,3,1.0
4,134,2,1,1,1,1.0
4,135,2 13,2,2,2,1.0
4,136,2 12,2,2,2,1.0
4,137,2 9,2,2,2,1.0
4,138,2 9 12,3,2,2,1.0
4,139,2 8,2,2,2,1.0
4,140,2 5,2,2,2,1.0
4,141,2 5 12,3,2,2,1.0
4,142,2 5 9,3,2,2,1.0
4,143,2 5 9 12,4,3,3,1.0
4,144,2 5 8,3,3,3,1.0
4,145,2 4,2,2,2,1.0
4,146,2 4 9,3,3,3,1.0
4,147,2 4 8,3,3,3,1.0
4,148,1,1,1,1,1.0
4,149,1 14,2,2,2,1.0
4,150,1 12,2,2,2,1.0
4,151,1 10,2,2,2,1.0
4,152,1 10 12,3,2,2,1.0
4,153,1 8,2,2,2,1.0
4,154,1 6,2,2,2,1.0
4,155,1 6 12,3,2,2,1.0
4,156,1 6 10,3,2,2,1.0
4,157,1 6 10 12,4,3,3,1.0
4,158,1 6 8,3,3,3,1.0
4,159,1 4,2,2,2,1.0
4,160,1 4 10,3,3,3,1.0
4,161,1 4 8,3,3,3,1.0
4,162,1 2,2,2,2,1.0
4,163,1 2 12,3,3,3,1.0
4,164,1 2 8,3,3,3,1.0
4,165,1 2 4,3,3,3,1.0
4,166,1 2 4 8,4,4,4,1.0
5,0,,0,0,0,1.0
5,1,31,1,1,1,1.0
5,2,30,1,1,1,1.0
5,3,29,1,1,1,1.0
5,4,29 30,2,1,1,1.0
5,5,28,1,1,1,1.0
5,6,27,1,1,1,1.0
5,7,27 30,2,1,1,1.0
5,8,27 29,2,1,1,1.0
5,9,27 29 30,3,1,1,1.0
5,10,27 28,2,1,1,1.0
5,11,26,1,1,1,1.0
5,12,26 29,2,1,1,1.0
5,13,26 28,2,1,1,1.0
5,14,25,1,1,1,1.0
5,15,25 30,2,1,1,1.0
5,16,25 28,2,1,1,1.0
5,17,25 26,2,1,1,1.0
5,18,25 26 28,3,1,1,1.0
5,19,24,1,1,1,1.0
5,20,23,1,1,1,1.0
5,21,23 30,2,1,1,1.0
5,22,23 29,2,1,1,1.0
5,23,23 29 30,3,1,1,1.0
5,24,23 28,2,1,1,1.0
5,25,23 27,2,1,1,1.0
5,26,23 27 30,3,1,1,1.0
5,27,23 27 29,3,1,1,1.0
5,28,23 27 29 30,4,1,1,1.0
5,29,23 27 28,3,1,1,1.0
5,30,23 26,2,1,1,1.0
5,31,23 26 29,3,1,1,1.0
5,32,23 26 28,3,1,1,1.0
5,33,23 25,2,1,1,1.0
5,34,23 25 30,3,1,1,1.0
5,35,23 25 28,3,1,1,1.0
5,36,23 25 26,3,1,1,1.0
5,37,23 25 26 28,4,1,1,1.0
5,38,23 24,2,1,1,1.0
5,39,22,1,1,1,1.0
5,40,22 29,2,1,1,1.0
5,41,22 28,2,1,1,1.0
5,42,22 27,2,1,1,1.0
5,43,22 27 29,3,1,1,1.0
5,44,22 27 28,3,1,1,1.0
5,45,22 26,2,1,1,1.0
5,46,22 26 29,3,1,1,1.0
5,47,22 26 28,3,1,1,1.0
5,48,22 25,2,1,1,1.0
5,49,22 25 28,3,1,1,1.0
5,50,22 25 26,3,1,1,1.0
5,51,22 25 26 28,4,1,1,1.0
5,52,22 24,2,1,1,1.0
5,53,21,1,1,1,1.0
5,54,21 30,2,1,1,1.0
5,55,21 28,2,1,1,1.0
5,56,21 27,2,1,1,1.0
5,57,21 27 30,3,1,1,1.0
5,58,21 27 28,3,1,1,1.0
5,59,21 26,2,1,1,1.0
5,60,21 26 28,3,1,1,1.0
5,61,21 25,2,1,1,1.0
5,62,21 25 30,3,1,1,1.0
5,63,21 25 28,3,1,1,1.0
5,64,21 25 26,3,1,1,1.0
5,65,21 25 26 28,4,1,1,1.0
5,66,21 24,2,1,1,1.0
5,67,21 22,2,1,1,1.0
5,68,21 22 28,3,1,1,1.0
5,69,21 22 27,3,1,1,1.0
5,70,21 22 27 28,4,1,1,1.0
5,71,21 22 26,3,1,1,1.0
5,72,21 22 26 28,4,1,1,1.0
5,73,21 22 25,3,1,1,1.0
5,74,21 22 25 28,4,1,1,1.0
5,75,21 22 25 26,4,1,1,1.0
5,76,21 22 25 26 28,5,1,1,1.0
5,77,21 22 24,3,1,1,1.0
5,78,20,1,1,1,1.0
5,79,20 27,2,1,1,1.0
5,80,20 26,2,1,1,1.0
5,81,20 25,2,1,1,1.0
5,82,20 25 26,3,1,1,1.0
5,83,20 24,2,1,1,1.0
5,84,19,1,1,1,1.0
5,85,19 30,2,1,1,1.0
5,86,19 29,2,1,1,1.0
5,87,19 29 30,3,1,1,1.0
5,88,19 28,2,1,1,1.0
5,89,19 26,2,1,1,1.0
5,90,19 26 29,3,1,1,1.0
5,91,19 26 28,3,1,1,1.0
5,92,19 25,2,1,1,1.0
5,93,19 25 30,3,1,1,1.0
5,94,19 25 28,3,1,1,1.0
5,95,19 25 26,3,1,1,1.0
5,96,19 25 26 28,4,1,1,1.0
5,97,19 24,2,1,1,1.0
5,98,19 22,2,1,1,1.0
5,99,19 22 29,3,1,1,1.0
5,100,19 22 28,3,1,1,1.0
5,101,19 22 26,3,1,1,1.0
5,102,19 22 26 29,4,1,1,1.0
5,103,19 22 26 28,4,1,1,1.0
5,104,19 22 25,3,1,1,1.0
5,105,19 22 25 28,4,1,1,1.0
5,106,19 22 25 26,4,1,1,1.0
5,107,19 22 25 26 28,5,1,1,1.0
5,108,19 22 24,3,1,1,1.0
5,109,19 21,2,1,1,1.0
5,110,19 21 30,3,1,1,1.0
5,111,19 21 28,3,1,1,1.0
5,112,19 21 26,3,1,1,1.0
5,113,19 21 26 28,4,1,1,1.0
5,114,19 21 25,3,1,1,1.0
5,115,19 21 25 30,4,1,1,1.0
5,116,19 21 25 28,4,1,1,1.0
5,117,19 21 25 26,4,1,1,1.0
5,118,19 21 25 26 28,5,1,1,1.0
5,119,19 21 24,3,1,1,1.0
5,120,19 21 22,3,1,1,1.0
5,121,19 21 22 28,4,1,1,1.0
5,122,19 21 22 26,4,1,1,1.0
5,123,19 21 22 26 28,5,1,1,1.0
5,124,19 21 22 25,4,1,1,1.0
5,125,19 21 22 25 28,5,1,1,1.0
5,126,19 21 22 25 26,5,1,1,1.0
5,127,19 21 22 25 26 28,6,1,1,1.0
5,128,19 21 22 24,4,1,1,1.0
5,129,19 20,2,1,1,1.0
5,130,19 20 26,3,1,1,1.0
5,131,19 20 25,3,1,1,1.0
5,132,19 20 25 26,4,1,1,1.0
5,133,19 20 24,3,1,1,1.0
5,134,18,1,1,1,1.0
5,135,18 29,2,1,1,1.0
5,136,18 28,2,1,1,1.0
5,137,18 25,2,1,1,1.0
5,138,18 25 28,3,1,1,1.0
5,139,18 24,2,1,1,1.0
5,140,18 21,2,1,1,1.0
5,141,18 21 28,3,1,1,1.0
5,142,18 21 25,3,1,1,1.0
5,143,18 21 25 28,4,1,1,1.0
5,144,18 21 24,3,1,1,1.0
5,145,18 20,2,1,1,1.0
5,146,18 20 25,3,1,1,1.0
5,147,18 20 24,3,1,1,1.0
5,148,17,1,1,1,1.0
5,149,17 30,2,1,1,1.0
5,150,17 28,2,1,1,1.0
5,151,17 26,2,1,1,1.0
5,152,17 26 28,3,1,1,1.0
5,153,17 24,2,1,1,1.0
5,154,17 22,2,1,1,1.0
5,155,17 22 28,3,1,1,1.0
5,156,17 22 26,3,1,1,1.0
5,157,17 22 26 28,4,1,1,1.0
5,158,17 22 24,3,1,1,1.0
5,159,17 20,2,1,1,1.0
5,160,17 20 26,3,1,1,1.0
5,161,17 20 24,3,1,1,1.0
5,162,17 18,2,1,1,1.0
5,163,17 18 28,3,1,1,1.0
5,164,17 18 24,3,1,1,1.0
5,165,17 18 20,3,1,1,1.0
5,166,17 18 20 24,4,1,1,1.0
5,167,16,1,1,1,1.0
5,168,15,1,1,1,1.0
5,169,15 30,2,1,1,1.0
5,170,15 29,2,1,1,1.0
5,171,15 29 30,3,1,1,1.0
5,172,15 28,2,1,1,1.0
5,173,15 27,2,1,1,1.0
5,174,15 27 30,3,1,1,1.0
5,175,15 27 29,3,1,1,1.0
5,176,15 27 29 30,4,1,1,1.0
5,177,15 27 28,3,1,1,1.0
5,178,15 26,2,1,1,1.0
5,179,15 26 29,3,1,1,1.0
5,180,15 26 28,3,1,1,1.0
5,181,15 25,2,1,1,1.0
5,182,15 25 30,3,1,1,1.0
5,183,15 25 28,3,1,1,1.0
5,184,15 25 26,3,1,1,1.0
5,185,15 25 26 28,4,1,1,1.0
5,186,15 24,2,1,1,1.0
5,187,15 23,2,1,1,1.0
5,188,15 23 30,3,1,1,1.0
5,189,15 23 29,3,1,1,1.0
5,190,15 23 29 30,4,1,1,1.0
5,191,15 23 28,3,1,1,1.0
5,192,15 23 27,3,1,1,1.0
5,193,15 23 27 30,4,1,1,1.0
5,194,15 23 27 29,4,1,1,1.0
5,195,15 23 27 29 30,5,2,2,1.0
5,196,15 23 27 28,4,2,2,1.0
5,197,15 23 26,3,1,1,1.0
5,198,15 23 26 29,4,2,2,1.0
5,199,15 23 26 28,4,2,2,1.0
5,200,15 23 25,3,1,1,1.0
5,201,15 23 25 30,4,2,2,1.0
5,202,15 23 25 28,4,2,2,1.0
5,203,15 23 25 26,4,2,2,1.0
5,204,15 23 25 26 28,5,2,2,1.0
5,205,15 23 24,3,2,2,1.0
5,206,15 22,2,1,1,1.0
5,207,15 22 29,3,1,1,1.0
5,208,15 22 28,3,1,1,1.0
5,209,15 22 27,3,1,1,1.0
5,210,15 22 27 29,4,2,2,1.0
5,211,15 22 27 28,4,2,2,1.0
5,212,15 22 26,3,1,1,1.0
5,213,15 22 26 29,4,2,2,1.0
5,214,15 22 26 28,4,2,2,1.0
5,215,15 22 25,3,2,2,1.0
5,216,15 22 25 28,4,2,2,1.0
5,217,15 22 25 26,4,2,2,1.0
5,218,15 22 25 26 28,5,2,2,1.0
5,219,15 22 24,3,2,2,1.0
5,220,15 21,2,1,1,1.0
5,221,15 21 30,3,1,1,1.0
5,222,15 21 28,3,1,1,1.0
5,223,15 21 27,3,1,1,1.0
5,224,15 21 27 30,4,2,2,1.0
5,225,15 21 27 28,4,2,2,1.0
5,226,15 21 26,3,2,2,1.0
5,227,15 21 26 28,4,2,2,1.0
5,228,15 21 25,3,1,1,1.0
5,229,15 21 25 30,4,2,2,1.0
5,230,15 21 25 28,4,2,2,1.0
5,231,15 21 25 26,4,2,2,1.0
5,232,15 21 25 26 28,5,2,2,1.0
5,233,15 21 24,3,2,2,1.0
5,234,15 21 22,3,1,1,1.0
5,235,15 21 22 28,4,1,1,1.0
5,236,15 21 22 27,4,2,2,1.0
5,237,15 21 22 27 28,5,2,2,1.0
5,238,15 21 22 26,4,2,2,1.0
5,239,15 21 22 26 28,5,2,2,1.0
5,240,15 21 22 25,4,2,2,1.0
5,241,15 21 22 25 28,5,2,2,1.0
5,242,15 21 22 25 26,5,2,2,1.0
5,243,15 21 22 25 26 28,6,2,2,1.0
5,244,15 21 22 24,4,2,2,1.0
5,245,15 20,2,1,1,1.0
5,246,15 20 27,3,2,2,1.0
5,247,15 20 26,3,2,2,1.0
5,248,15 20 25,3,2,2,1.0
5,249,15 20 25 26,4,2,2,1.0
5,250,15 20 24,3,2,2,1.0
5,251,15 19,2,1,1,1.0
5,252,15 19 30,3,1,1,1.0
5,253,15 19 29,3,1,1,1.0
5,254,15 19 29 30,4,2,2,1.0
5,255,15 19 28,3,2,2,1.0
5,256,15 19 26,3,1,1,1.0
5,257,15 19 26 29,4,2,2,1.0
5,258,15 19 26 28,4,2,2,1.0
5,259,15 19 25,3,1,1,1.0
5,260,15 19 25 30,4,2,2,1.0
5,261,15 19 25 28,4,2,2,1.0
5,262,15 19 25 26,4,2,2,1.0
5,263,15 19 25 26 28,5,2,2,1.0
5,264,15 19 24,3,2,2,1.0
5,265,15 19 22,3,1,1,1.0
5,266,15 19 22 29,4,2,2,1.0
5,267,15 19 22 28,4,2,2,1.0
5,268,15 19 22 26,4,1,1,1.0
5,269,15 19 22 26 29,5,2,2,1.0
5,270,15 19 22 26 28,5,2,2,1.0
5,271,15 19 22 25,4,2,2,1.0
5,272,15 19 22 25 28,5,2,2,1.0
5,273,15 19 22 25 26,5,2,2,1.0
5,274,15 19 22 25 26 28,6,2,2,1.0
5,275,15 19 22 24,4,2,2,1.0
5,276,15 19 21,3,1,1,1.0
5,277,15 19 21 30,4,2,2,1.0
5,278,15 19 21 28,4,2,2,1.0
5,279,15 19 21 26,4,2,2,1.0
5,280,15 19 21 26 28,5,2,2,1.0
5,281,15 19 21 25,4,1,1,1.0
5,282,15 19 21 25 30,5,2,2,1.0
5,283,15 19 21 25 28,5,2,2,1.0
5,284,15 19 21 25 26,5,2,2,1.0
5,285,15 19 21 25 26 28,6,2,2,1.0
5,286,15 19 21 24,4,2,2,1.0
5,287,15 19 21 22,4,2,2,1.0
5,288,15 19 21 22 28,5,2,2,1.0
5,289,15 19 21 22 26,5,2,2,1.0
5,290,15 19 21 22 26 28,6,2,2,1.0
5,291,15 19 21 22 25,5,2,2,1.0
5,292,15 19 21 22 25 28,6,2,2,1.0
5,293,15 19 21 22 25 26,6,2,2,1.0
5,294,15 19 21 22 25 26 28,7,2,2,1.0
5,295,15 19 21 22 24,5,2,2,1.0
5,296,15 19 20,3,2,2,1.0
5,297,15 19 20 26,4,2,2,1.0
5,298,15 19 20 25,4,2,2,1.0
5,299,15 19 20 25 26,5,2,2,1.0
5,300,15 19 20 24,4,2,2,1.0
5,301,15 18,2,1,1,1.0
5,302,15 18 29,3,2,2,1.0
5,303,15 18 28,3,2,2,1.0
5,304,15 18 25,3,2,2,1.0
5,305,15 18 25 28,4,2,2,1.0
5,306,15 18 24,3,2,2,1.0
5,307,15 18 21,3,2,2,1.0
5,308,15 18 21 28,4,2,2,1.0
5,309,15 18 21 25,4,2,2,1.0
5,310,15 18 21 25 28,5,2,2,1.0
5,311,15 18 21 24,4,2,2,1.0
5,312,15 18 20,3,2,2,1.0
5,313,15 18 20 25,4,2,2,1.0
5,314,15 18 20 24,4,2,2,1.0
5,315,15 17,2,1,1,1.0
5,316,15 17 30,3,2,2,1.0
5,317,15 17 28,3,2,2,1.0
5,318,15 17 26,3,2,2,1.0
5,319,15 17 26 28,4,2,2,1.0
5,320,15 17 24,3,2,2,1.0
5,321,15 17 22,3,2,2,1.0
5,322,15 17 22 28,4,2,2,1.0
5,323,15 17 22 26,4,2,2,1.0
5,324,15 17 22 26 28,5,2,2,1.0
5,325,15 17 22 24,4,2,2,1.0
5,326,15 17 20,3,2,2,1.0
5,327,15 17 20 26,4,2,2,1.0
5,328,15 17 20 24,4,2,2,1.0
5,329,15 17 18,3,2,2,1.0
5,330,15 17 18 28,4,2,2,1.0
5,331,15 17 18 24,4,2,2,1.0
5,332,15 17 18 20,4,2,2,1.0
5,333,15 17 18 20 24,5,2,2,1.0
5,334,15 16,2,2,2,1.0
5,335,14,1,1,1,1.0
5,336,14 29,2,1,1,1.0
5,337,14 28,2,1,1,1.0
5,338,14 27,2,1,1,1.0
5,339,14 27 29,3,1,1,1.0
5,340,14 27 28,3,1,1,1.0
5,341,14 26,2,1,1,1.0
5,342,14 26 29,3,1,1,1.0
5,343,14 26 28,3,1,1,1.0
5,344,14 25,2,1,1,1.0
5,345,14 25 28,3,1,1,1.0
5,346,14 25 26,3,1,1,1.0
5,347,14 25 26 28,4,1,1,1.0
5,348,14 24,2,1,1,1.0
5,349,14 23,2,1,1,1.0
5,350,14 23 29,3,1,1,1.0
5,351,14 23 28,3,1,1,1.0
5,352,14 23 27,3,1,1,1.0
5,353,14 23 27 29,4,2,2,1.0
5,354,14 23 27 28,4,2,2,1.0
5,355,14 23 26,3,1,1,1.0
5,356,14 23 26 29,4,2,2,1.0
5,357,14 23 26 28,4,2,2,1.0
5,358,14 23 25,3,2,2,1.0
5,359,14 23 25 28,4,2,2,1.0
5,360,14 23 25 26,4,2,2,1.0
5,361,14 23 25 26 28,5,2,2,1.0
5,362,14 23 24,3,2,2,1.0
5,363,14 22,2,1,1,1.0
5,364,14 22 29,3,1,1,1.0
5,365,14 22 28,3,1,1,1.0
5,366,14 22 27,3,1,1,1.0
5,367,14 22 27 29,4,2,2,1.0
5,368,14 22 27 28,4,2,2,1.0
5,369,14 22 26,3,1,1,1.0
5,370,14 22 26 29,4,2,2,1.0
5,371,14 22 26 28,4,2,2,1.0
5,372,14 22 25,3,2,2,1.0
5,373,14 22 25 28,4,2,2,1.0
5,374,14 22 25 26,4,2,2,1.0
5,375,14 22 25 26 28,5,2,2,1.0
5,376,14 22 24,3,2,2,1.0
5,377,14 21,2,1,1,1.0
5,378,14 21 28,3,1,1,1.0
5,379,14 21 27,3,2,2,1.0
5,380,14 21 27 28,4,2,2,1.0
5,381,14 21 26,3,2,2,1.0
5,382,14 21 26 28,4,2,2,1.0
5,383,14 21 25,3,2,2,1.0
5,384,14 21 25 28,4,2,2,1.0
5,385,14 21 25 26,4,2,2,1.0
5,386,14 21 25 26 28,5,2,2,1.0
5,387,14 21 24,3,2,2,1.0
5,388,14 21 22,3,1,1,1.0
5,389,14 21 22 28,4,1,1,1.0
5,390,14 21 22 27,4,2,2,1.0
5,391,14 21 22 27 28,5,2,2,1.0
5,392,14 21 22 26,4,2,2,1.0
5,393,14 21 22 26 28,5,2,2,1.0
5,394,14 21 22 25,4,2,2,1.0
5,395,14 21 22 25 28,5,2,2,1.0
5,396,14 21 22 25 26,5,2,2,1.0
5,397,14 21 22 25 26 28,6,2,2,1.0
5,398,14 21 22 24,4,2,2,1.0
5,399,14 20,2,1,1,1.0
5,400,14 20 27,3,2,2,1.0
5,401,14 20 26,3,2,2,1.0
5,402,14 20 25,3,2,2,1.0
5,403,14 20 25 26,4,2,2,1.0
5,404,14 20 24,3,2,2,1.0
5,405,14 19,2,1,1,1.0
5,406,14 19 29,3,2,2,1.0
5,407,14 19 28,3,2,2,1.0
5,408,14 19 26,3,1,1,1.0
5,409,14 19 26 29,4,2,2,1.0
5,410,14 19 26 28,4,2,2,1.0
5,411,14 19 25,3,2,2,1.0
5,412,14 19 25 28,4,2,2,1.0
5,413,14 19 25 26,4,2,2,1.0
5,414,14 19 25 26 28,5,2,2,1.0
5,415,14 19 24,3,2,2,1.0
5,416,14 19 22,3,1,1,1.0
5,417,14 19 22 29,4,2,2,1.0
5,418,14 19 22 28,4,2,2,1.0
5,419,14 19 22 26,4,1,1,1.0
5,420,14 19 22 26 29,5,2,2,1.0
5,421,14 19 22 26 28,5,2,2,1.0
5,422,14 19 22 25,4,2,2,1.0
5,423,14 19 22 25 28,5,2,2,1.0
5,424,14 19 22 25 26,5,2,2,1.0
5,425,14 19 22 25 26 28,6,2,2,1.0
5,426,14 19 22 24,4,2,2,1.0
5,427,14 19 21,3,2,2,1.0
5,428,14 19 21 28,4,2,2,1.0
5,429,14 19 21 26,4,2,2,1.0
5,430,14 19 21 26 28,5,2,2,1.0
5,431,14 19 21 25,4,2,2,1.0
5,432,14 19 21 25 28,5,2,2,1.0
5,433,14 19 21 25 26,5,2,2,1.0
5,434,14 19 21 25 26 28,6,2,2,1.0
5,435,14 19 21 24,4,2,2,1.0
5,436,14 19 21 22,4,2,2,1.0
5,437,14 19 21 22 28,5,2,2,1.0
5,438,14 19 21 22 26,5,2,2,1.0
5,439,14 19 21 22 26 28,6,2,2,1.0
5,440,14 19 21 22 25,5,2,2,1.0
5,441,14 19 21 22 25 28,6,2,2,1.0
5,442,14 19 21 22 25 26,6,2,2,1.0
5,443,14 19 21 22 25 26 28,7,2,2,1.0
5,444,14 19 21 22 24,5,2,2,1.0
5,445,14 19 20,3,2,2,1.0
5,446,14 19 20 26,4,2,2,1.0
5,447,14 19 20 25,4,2,2,1.0
5,448,14 19 20 25 26,5,2,2,1.0
5,449,14 19 20 24,4,2,2,1.0
5,450,14 18,2,1,1,1.0
5,451,14 18 29,3,2,2,1.0
5,452,14 18 28,3,2,2,1.0
5,453,14 18 25,3,2,2,1.0
5,454,14 18 25 28,4,2,2,1.0
5,455,14 18 24,3,2,2,1.0
5,456,14 18 21,3,2,2,1.0
5,457,14 18 21 28,4,2,2,1.0
5,458,14 18 21 25,4,2,2,1.0
5,459,14 18 21 25 28,5,2,2,1.0
5,460,14 18 21 24,4,2,2,1.0
5,461,14 18 20,3,2,2,1.0
5,462,14 18 20 25,4,2,2,1.0
5,463,14 18 20 24,4,2,2,1.0
5,464,14 17,2,2,2,1.0
5,465,14 17 28,3,2,2,1.0
5,466,14 17 26,3,2,2,1.0
5,467,14 17 26 28,4,2,2,1.0
5,468,14 17 24,3,2,2,1.0
5,469,14 17 22,3,2,2,1.0
5,470,14 17 22 28,4,2,2,1.0
5,471,14 17 22 26,4,2,2,1.0
5,472,14 17 22 26 28,5,2,2,1.0
5,473,14 17 22 24,4,2,2,1.0
5,474,14 17 20,3,2,2,1.0
5,475,14 17 20 26,4,2,2,1.0
5,476,14 17 20 24,4,2,2,1.0
5,477,14 17 18,3,2,2,1.0
5,478,14 17 18 28,4,2,2,1.0
5,479,14 17 18 24,4,2,2,1.0
5,480,14 17 18 20,4,2,2,1.0
5,481,14 17 18 20 24,5,2,2,1.0
5,482,14 16,2,2,2,1.0
5,483,13,1,1,1,1.0
5,484,13 30,2,1,1,1.0
5,485,13 28,2,1,1,1.0
5,486,13 27,2,1,1,1.0
5,487,13 27 30,3,1,1,1.0
5,488,13 27 28,3,1,1,1.0
5,489,13 26,2,1,1,1.0
5,490,13 26 28,3,1,1,1.0
5,491,13 25,2,1,1,1.0
5,492,13 25 30,3,1,1,1.0
5,493,13 25 28,3,1,1,1.0
5,494,13 25 26,3,1,1,1.0
5,495,13 25 26 28,4,1,1,1.0
5,496,13 24,2,1,1,1.0
5,497,13 23,2,1,1,1.0
5,498,13 23 30,3,1,1,1.0
5,499,13 23 28,3,1,1,1.0
5,500,13 23 27,3,1,1,1.0
5,501,13 23 27 30,4,2,2,1.0
5,502,13 23 27 28,4,2,2,1.0
5,503,13 23 26,3,2,2,1.0
5,504,13 23 26 28,4,2,2,1.0
5,505,13 23 25,3,1,1,1.0
5,506,13 23 25 30,4,2,2,1.0
5,507,13 23 25 28,4,2,2,1.0
5,508,13 23 25 26,4,2,2,1.0
5,509,13 23 25 26 28,5,2,2,1.0
5,510,13 23 24,3,2,2,1.0
5,511,13 22,2,1,1,1.0
5,512,13 22 28,3,1,1,1.0
5,513,13 22 27,3,2,2,1.0
5,514,13 22 27 28,4,2,2,1.0
5,515,13 22 26,3,2,2,1.0
5,516,13 22 26 28,4,2,2,1.0
5,517,13 22 25,3,2,2,1.0
5,518,13 22 25 28,4,2,2,1.0
5,519,13 22 25 26,4,2,2,1.0
5,520,13 22 25 26 28,5,2,2,1.0
5,521,13 22 24,3,2,2,1.0
5,522,13 21,2,1,1,1.0
5,523,13 21 30,3,1,1,1.0
5,524,13 21 28,3,1,1,1.0
5,525,13 21 27,3,1,1,1.0
5,526,13 21 27 30,4,2,2,1.0
5,527,13 21 27 28,4,2,2,1.0
5,528,13 21 26,3,2,2,1.0
5,529,13 21 26 28,4,2,2,1.0
5,530,13 21 25,3,1,1,1.0
5,531,13 21 25 30,4,2,2,1.0
5,532,13 21 25 28,4,2,2,1.0
5,533,13 21 25 26,4,2,2,1.0
5,534,13 21 25 26 28,5,2,2,1.0
5,535,13 21 24,3,2,2,1.0
5,536,13 21 22,3,1,1,1.0
5,537,13 21 22 28,4,1,1,1.0
5,538,13 21 22 27,4,2,2,1.0
5,539,13 21 22 27 28,5,2,2,1.0
5,540,13 21 22 26,4,2,2,1.0
5,541,13 21 22 26 28,5,2,2,1.0
5,542,13 21 22 25,4,2,2,1.0
5,543,13 21 22 25 28,5,2,2,1.0
5,544,13 21 22 25 26,5,2,2,1.0
5,545,13 21 22 25 26 28,6,2,2,1.0
5,546,13 21 22 24,4,2,2,1.0
5,547,13 20,2,1,1,1.0
5,548,13 20 27,3,2,2,1.0
5,549,13 20 26,3,2,2,1.0
5,550,13 20 25,3,2,2,1.0
5,551,13 20 25 26,4,2,2,1.0
5,552,13 20 24,3,2,2,1.0
5,553,13 19,2,1,1,1.0
5,554,13 19 30,3,2,2,1.0
5,555,13 19 28,3,2,2,1.0
5,556,13 19 26,3,2,2,1.0
5,557,13 19 26 28,4,2,2,1.0
5,558,13 19 25,3,1,1,1.0
5,559,13 19 25 30,4,2,2,1.0
5,560,13 19 25 28,4,2,2,1.0
5,561,13 19 25 26,4,2,2,1.0
5,562,13 19 25 26 28,5,2,2,1.0
5,563,13 19 24,3,2,2,1.0
5,564,13 19 22,3,2,2,1.0
5,565,13 19 22 28,4,2,2,1.0
5,566,13 19 22 26,4,2,2,1.0
5,567,13 19 22 26 28,5,2,2,1.0
5,568,13 19 22 25,4,2,2,1.0
5,569,13 19 22 25 28,5,2,2,1.0
5,570,13 19 22 25 26,5,2,2,1.0
5,571,13 19 22 25 26 28,6,2,2,1.0
5,572,13 19 22 24,4,2,2,1.0
5,573,13 19 21,3,1,1,1.0
5,574,13 19 21 30,4,2,2,1.0
5,575,13 19 21 28,4,2,2,1.0
5,576,13 19 21 26,4,2,2,1.0
5,577,13 19 21 26 28,5,2,2,1.0
5,578,13 19 21 25,4,1,1,1.0
5,579,13 19 21 25 30,5,2,2,1.0
5,580,13 19 21 25 28,5,2,2,1.0
5,581,13 19 21 25 26,5,2,2,1.0
5,582,13 19 21 25 26 28,6,2,2,1.0
5,583,13 19 21 24,4,2,2,1.0
5,584,13 19 21 22,4,2,2,1.0
5,585,13 19 21 22 28,5,2,2,1.0
5,586,13 19 21 22 26,5,2,2,1.0
5,587,13 19 21 22 26 28,6,2,2,1.0
5,588,13 19 21 22 25,5,2,2,1.0
5,589,13 19 21 22 25 28,6,2,2,1.0
5,590,13 19 21 22 25 26,6,2,2,1.0
5,591,13 19 21 22 25 26 28,7,2,2,1.0
5,592,13 19 21 22 24,5,2,2,1.0
5,593,13 19 20,3,2,2,1.0
5,594,13 19 20 26,4,2,2,1.0
5,595,13 19 20 25,4,2,2,1.0
5,596,13 19 20 25 26,5,2,2,1.0
5,597,13 19 20 24,4,2,2,1.0
5,598,13 18,2,2,2,1.0
5,599,13 18 28,3,2,2,1.0
5,600,13 18 25,3,2,2,1.0
5,601,13 18 25 28,4,2,2,1.0
5,602,13 18 24,3,2,2,1.0
5,603,13 18 21,3,2,2,1.0
5,604,13 18 21 28,4,2,2,1.0
5,605,13 18 21 25,4,2,2,1.0
5,606,13 18 21 25 28,5,2,2,1.0
5,607,13 18 21 24,4,2,2,1.0
5,608,13 18 20,3,2,2,1.0
5,609,13 18 20 25,4,2,2,1.0
5,610,13 18 20 24,4,2,2,1.0
5,611,13 17,2,1,1,1.0
5,612,13 17 30,3,2,2,1.0
5,613,13 17 28,3,2,2,1.0
5,614,13 17 26,3,2,2,1.0
5,615,13 17 26 28,4,2,2,1.0
5,616,13 17 24,3,2,2,1.0
5,617,13 17 22,3,2,2,1.0
5,618,13 17 22 28,4,2,2,1.0
5,619,13 17 22 26,4,2,2,1.0
5,620,13 17 22 26 28,5,2,2,1.0
5,621,13 17 22 24,4,2,2,1.0
5,622,13 17 20,3,2,2,1.0
5,623,13 17 20 26,4,2,2,1.0
5,624,13 17 20 24,4,2,2,1.0
5,625,13 17 18,3,2,2,1.0
5,626,13 17 18 28,4,2,2,1.0
5,627,13 17 18 24,4,2,2,1.0
5,628,13 17 18 20,4,2,2,1.0
5,629,13 17 18 20 24,5,2,2,1.0
5,630,13 16,2,2,2,1.0
5,631,13 14,2,1,1,1.0
5,632,13 14 28,3,1,1,1.0
5,633,13 14 27,3,1,1,1.0
5,634,13 14 27 28,4,1,1,1.0
5,635,13 14 26,3,1,1,1.0
5,636,13 14 26 28,4,1,1,1.0
5,637,13 14 25,3,1,1,1.0
5,638,13 14 25 28,4,1,1,1.0
5,639,13 14 25 26,4,1,1,1.0
5,640,13 14 25 26 28,5,1,1,1.0
5,641,13 14 24,3,1,1,1.0
5,642,13 14 23,3,1,1,1.0
5,643,13 14 23 28,4,1,1,1.0
5,644,13 14 23 27,4,2,2,1.0
5,645,13 14 23 27 28,5,2,2,1.0
5,646,13 14 23 26,4,2,2,1.0
5,647,13 14 23 26 28,5,2,2,1.0
5,648,13 14 23 25,4,2,2,1.0
5,649,13 14 23 25 28,5,2,2,1.0
5,650,13 14 23 25 26,5,2,2,1.0
5,651,13 14 23 25 26 28,6,2,2,1.0
5,652,13 14 23 24,4,2,2,1.0
5,653,13 14 22,3,1,1,1.0
5,654,13 14 22 28,4,1,1,1.0
5,655,13 14 22 27,4,2,2,1.0
5,656,13 14 22 27 28,5,2,2,1.0
5,657,13 14 22 26,4,2,2,1.0
5,658,13 14 22 26 28,5,2,2,1.0
5,659,13 14 22 25,4,2,2,1.0
5,660,13 14 22 25 28,5,2,2,1.0
5,661,13 14 22 25 26,5,2,2,1.0
5,662,13 14 22 25 26 28,6,2,2,1.0
5,663,13 14 22 24,4,2,2,1.0
5,664,13 14 21,3,1,1,1.0
5,665,13 14 21 28,4,1,1,1.0
5,666,13 14 21 27,4,2,2,1.0
5,667,13 14 21 27 28,5,2,2,1.0
5,668,13 14 21 26,4,2,2,1.0
5,669,13 14 21 26 28,5,2,2,1.0
5,670,13 14 21 25,4,2,2,1.0
5,671,13 14 21 25 28,5,2,2,1.0
5,672,13 14 21 25 26,5,2,2,1.0
5,673,13 14 21 25 26 28,6,2,2,1.0
5,674,13 14 21 24,4,2,2,1.0
5,675,13 14 21 22,4,1,1,1.0
5,676,13 14 21 22 28,5,1,1,1.0
5,677,13 14 21 22 27,5,2,2,1.0
5,678,13 14 21 22 27 28,6,2,2,1.0
5,679,13 14 21 22 26,5,2,2,1.0
5,680,13 14 21 22 26 28,6,2,2,1.0
5,681,13 14 21 22 25,5,2,2,1.0
5,682,13 14 21 22 25 28,6,2,2,1.0
5,683,13 14 21 22 25 26,6,2,2,1.0
5,684,13 14 21 22 25 26 28,7,2,2,1.0
5,685,13 14 21 22 24,5,2,2,1.0
5,686,13 14 20,3,1,1,1.0
5,687,13 14 20 27,4,2,2,1.0
5,688,13 14 20 26,4,2,2,1.0
5,689,13 14 20 25,4,2,2,1.0
5,690,13 14 20 25 26,5,2,2,1.0
5,691,13 14 20 24,4,2,2,1.0
5,692,13 14 19,3,2,2,1.0
5,693,13 14 19 28,4,2,2,1.0
5,694,13 14 19 26,4,2,2,1.0
5,695,13 14 19 26 28,5,2,2,1.0
5,696,13 14 19 25,4,2,2,1.0
5,697,13 14 19 25 28,5,2,2,1.0
5,698,13 14 19 25 26,5,2,2,1.0
5,699,13 14 19 25 26 28,6,2,2,1.0
5,700,13 14 19 24,4,2,2,1.0
5,701,13 14 19 22,4,2,2,1.0
5,702,13 14 19 22 28,5,2,2,1.0
5,703,13 14 19 22 26,5,2,2,1.0
5,704,13 14 19 22 26 28,6,2,2,1.0
5,705,13 14 19 22 25,5,2,2,1.0
5,706,13 14 19 22 25 28,6,2,2,1.0
5,707,13 14 19 22 25 26,6,2,2,1.0
5,708,13 14 19 22 25 26 28,7,2,2,1.0
5,709,13 14 19 22 24,5,2,2,1.0
5,710,13 14 19 21,4,2,2,1.0
5,711,13 14 19 21 28,5,2,2,1.0
5,712,13 14 19 21 26,5,2,2,1.0
5,713,13 14 19 21 26 28,6,2,2,1.0
5,714,13 14 19 21 25,5,2,2,1.0
5,715,13 14 19 21 25 28,6,2,2,1.0
5,716,13 14 19 21 25 26,6,2,2,1.0
5,717,13 14 19 21 25 26 28,7,2,2,1.0
5,718,13 14 19 21 24,5,2,2,1.0
5,719,13 14 19 21 22,5,2,2,1.0
5,720,13 14 19 21 22 28,6,2,2,1.0
5,721,13 14 19 21 22 26,6,2,2,1.0
5,722,13 14 19 21 22 26 28,7,2,2,1.0
5,723,13 14 19 21 22 25,6,2,2,1.0
5,724,13 14 19 21 22 25 28,7,2,2,1.0
5,725,13 14 19 21 22 25 26,7,2,2,1.0
5,726,13 14 19 21 22 25 26 28,8,2,2,1.0
5,727,13 14 19 21 22 24,6,2,2,1.0
5,728,13 14 19 20,4,2,2,1.0
5,729,13 14 19 20 26,5,2,2,1.0
5,730,13 14 19 20 25,5,2,2,1.0
5,731,13 14 19 20 25 26,6,2,2,1.0
5,732,13 14 19 20 24,5,2,2,1.0
5,733,13 14 18,3,2,2,1.0
5,734,13 14 18 28,4,2,2,1.0
5,735,13 14 18 25,4,2,2,1.0
5,736,13 14 18 25 28,5,2,2,1.0
5,737,13 14 18 24,4,2,2,1.0
5,738,13 14 18 21,4,2,2,1.0
5,739,13 14 18 21 28,5,2,2,1.0
5,740,13 14 18 21 25,5,2,2,1.0
5,741,13 14 18 21 25 28,6,2,2,1.0
5,742,13 14 18 21 24,5,2,2,1.0
5,743,13 14 18 20,4,2,2,1.0
5,744,13 14 18 20 25,5,2,2,1.0
5,745,13 14 18 20 24,5,2,2,1.0
5,746,13 14 17,3,2,2,1.0
5,747,13 14 17 28,4,2,2,1.0
5,748,13 14 17 26,4,2,2,1.0
5,749,13 14 17 26 28,5,2,2,1.0
5,750,13 14 17 24,4,2,2,1.0
5,751,13 14 17 22,4,2,2,1.0
5,752,13 14 17 22 28,5,2,2,1.0
5,753,13 14 17 22 26,5,2,2,1.0
5,754,13 14 17 22 26 28,6,2,2,1.0
5,755,13 14 17 22 24,5,2,2,1.0
5,756,13 14 17 20,4,2,2,1.0
5,757,13 14 17 20 26,5,2,2,1.0
5,758,13 14 17 20 24,5,2,2,1.0
5,759,13 14 17 18,4,2,2,1.0
5,760,13 14 17 18 28,5,2,2,1.0
5,761,13 14 17 18 24,5,2,2,1.0
5,762,13 14 17 18 20,5,2,2,1.0
5,763,13 14 17 18 20 24,6,2,2,1.0
5,764,13 14 16,3,2,2,1.0
5,765,12,1,1,1,1.0
5,766,12 27,2,1,1,1.0
5,767,12 26,2,1,1,1.0
5,768,12 25,2,1,1,1.0
5,769,12 25 26,3,1,1,1.0
5,770,12 24,2,1,1,1.0
5,771,12 23,2,1,1,1.0
5,772,12 23 27,3,2,2,1.0
5,773,12 23 26,3,2,2,1.0
5,774,12 23 25,3,2,2,1.0
5,775,12 23 25 26,4,2,2,1.0
5,776,12 23 24,3,2,2,1.0
5,777,12 22,2,1,1,1.0
5,778,12 22 27,3,2,2,1.0
5,779,12 22 26,3,2,2,1.0
5,780,12 22 25,3,2,2,1.0
5,781,12 22 25 26,4,2,2,1.0
5,782,12 22 24,3,2,2,1.0
5,783,12 21,2,1,1,1.0
5,784,12 21 27,3,2,2,1.0
5,785,12 21 26,3,2,2,1.0
5,786,12 21 25,3,2,2,1.0
5,787,12 21 25 26,4,2,2,1.0
5,788,12 21 24,3,2,2,1.0
5,789,12 21 22,3,1,1,1.0
5,790,12 21 22 27,4,2,2,1.0
5,791,12 21 22 26,4,2,2,1.0
5,792,12 21 22 25,4,2,2,1.0
5,793,12 21 22 25 26,5,2,2,1.0
5,794,12 21 22 24,4,2,2,1.0
5,795,12 20,2,1,1,1.0
5,796,12 20 27,3,2,2,1.0
5,797,12 20 26,3,2,2,1.0
5,798,12 20 25,3,2,2,1.0
5,799,12 20 25 26,4,2,2,1.0
5,800,12 20 24,3,2,2,1.0
5,801,12 19,2,2,2,1.0
5,802,12 19 26,3,2,2,1.0
5,803,12 19 25,3,2,2,1.0
5,804,12 19 25 26,4,2,2,1.0
5,805,12 19 24,3,2,2,1.0
5,806,12 19 22,3,2,2,1.0
5,807,12 19 22 26,4,2,2,1.0
5,808,12 19 22 25,4,2,2,1.0
5,809,12 19 22 25 26,5,2,2,1.0
5,810,12 19 22 24,4,2,2,1.0
5,811,12 19 21,3,2,2,1.0
5,812,12 19 21 26,4,2,2,1.0
5,813,12 19 21 25,4,2,2,1.0
5,814,12 19 21 25 26,5,2,2,1.0
5,815,12 19 21 24,4,2,2,1.0
5,816,12 19 21 22,4,2,2,1.0
5,817,12 19 21 22 26,5,2,2,1.0
5,818,12 19 21 22 25,5,2,2,1.0
5,819,12 19 21 22 25 26,6,2,2,1.0
5,820,12 19 21 22 24,5,2,2,1.0
5,821,12 19 20,3,2,2,1.0
5,822,12 19 20 26,4,2,2,1.0
5,823,12 19 20 25,4,2,2,1.0
5,824,12 19 20 25 26,5,2,2,1.0
5,825,12 19 20 24,4,2,2,1.0
5,826,12 18,2,2,2,1.0
5,827,12 18 25,3,2,2,1.0
5,828,12 18 24,3,2,2,1.0
5,829,12 18 21,3,2,2,1.0
5,830,12 18 21 25,4,2,2,1.0
5,831,12 18 21 24,4,2,2,1.0
5,832,12 18 20,3,2,2,1.0
5,833,12 18 20 25,4,2,2,1.0
5,834,12 18 20 24,4,2,2,1.0
5,835,12 17,2,2,2,1.0
5,836,12 17 26,3,2,2,1.0
5,837,12 17 24,3,2,2,1.0
5,838,12 17 22,3,2,2,1.0
5,839,12 17 22 26,4,2,2,1.0
5,840,12 17 22 24,4,2,2,1.0
5,841,12 17 20,3,2,2,1.0
5,842,12 17 20 26,4,2,2,1.0
5,843,12 17 20 24,4,2,2,1.0
5,844,12 17 18,3,2,2,1.0
5,845,12 17 18 24,4,2,2,1.0
5,846,12 17 18 20,4,2,2,1.0
5,847,12 17 18 20 24,5,2,2,1.0
5,848,12 16,2,2,2,1.0
5,849,11,1,1,1,1.0
5,850,11 30,2,1,1,1.0
5,851,11 29,2,1,1,1.0
5,852,11 29 30,3,1,1,1.0
5,853,11 28,2,1,1,1.0
5,854,11 26,2,1,1,1.0
5,855,11 26 29,3,1,1,1.0
5,856,11 26 28,3,1,1,1.0
5,857,11 25,2,1,1,1.0
5,858,11 25 30,3,1,1,1.0
5,859,11 25 28,3,1,1,1.0
5,860,11 25 26,3,1,1,1.0
5,861,11 25 26 28,4,1,1,1.0
5,862,11 24,2,1,1,1.0
5,863,11 23,2,1,1,1.0
5,864,11 23 30,3,1,1,1.0
5,865,11 23 29,3,1,1,1.0
5,866,11 23 29 30,4,2,2,1.0
5,867,11 23 28,3,2,2,1.0
5,868,11 23 26,3,1,1,1.0
5,869,11 23 26 29,4,2,2,1.0
5,870,11 23 26 28,4,2,2,1.0
5,871,11 23 25,3,1,1,1.0
5,872,11 23 25 30,4,2,2,1.0
5,873,11 23 25 28,4,2,2,1.0
5,874,11 23 25 26,4,2,2,1.0
5,875,11 23 25 26 28,5,2,2,1.0
5,876,11 23 24,3,2,2,1.0
5,877,11 22,2,1,1,1.0
5,878,11 22 29,3,2,2,1.0
5,879,11 22 28,3,2,2,1.0
5,880,11 22 26,3,1,1,1.0
5,881,11 22 26 29,4,2,2,1.0
5,882,11 22 26 28,4,2,2,1.0
5,883,11 22 25,3,2,2,1.0
5,884,11 22 25 28,4,2,2,1.0
5,885,11 22 25 26,4,2,2,1.0
5,886,11 22 25 26 28,5,2,2,1.0
5,887,11 22 24,3,2,2,1.0
5,888,11 21,2,1,1,1.0
5,889,11 21 30,3,2,2,1.0
5,890,11 21 28,3,2,2,1.0
5,891,11 21 26,3,2,2,1.0
5,892,11 21 26 28,4,2,2,1.0
5,893,11 21 25,3,1,1,1.0
5,894,11 21 25 30,4,2,2,1.0
5,895,11 21 25 28,4,2,2,1.0
5,896,11 21 25 26,4,2,2,1.0
5,897,11 21 25 26 28,5,2,2,1.0
5,898,11 21 24,3,2,2,1.0
5,899,11 21 22,3,2,2,1.0
5,900,11 21 22 28,4,2,2,1.0
5,901,11 21 22 26,4,2,2,1.0
5,902,11 21 22 26 28,5,2,2,1.0
5,903,11 21 22 25,4,2,2,1.0
5,904,11 21 22 25 28,5,2,2,1.0
5,905,11 21 22 25 26,5,2,2,1.0
5,906,11 21 22 25 26 28,6,2,2,1.0
5,907,11 21 22 24,4,2,2,1.0
5,908,11 20,2,2,2,1.0
5,909,11 20 26,3,2,2,1.0
5,910,11 20 25,3,2,2,1.0
5,911,11 20 25 26,4,2,2,1.0
5,912,11 20 24,3,2,2,1.0
5,913,11 19,2,1,1,1.0
5,914,11 19 30,3,1,1,1.0
5,915,11 19 29,3,1,1,1.0
5,916,11 19 29 30,4,2,2,1.0
5,917,11 19 28,3,2,2,1.0
5,918,11 19 26,3,1,1,1.0
5,919,11 19 26 29,4,2,2,1.0
5,920,11 19 26 28,4,2,2,1.0
5,921,11 19 25,3,1,1,1.0
5,922,11 19 25 30,4,2,2,1.0
5,923,11 19 25 28,4,2,2,1.0
5,924,11 19 25 26,4,2,2,1.0
5,925,11 19 25 26 28,5,2,2,1.0
5,926,11 19 24,3,2,2,1.0
5,927,11 19 22,3,1,1,1.0
5,928,11 19 22 29,4,2,2,1.0
5,929,11 19 22 28,4,2,2,1.0
5,930,11 19 22 26,4,1,1,1.0
5,931,11 19 22 26 29,5,2,2,1.0
5,932,11 19 22 26 28,5,2,2,1.0
5,933,11 19 22 25,4,2,2,1.0
5,934,11 19 22 25 28,5,2,2,1.0
5,935,11 19 22 25 26,5,2,2,1.0
5,936,11 19 22 25 26 28,6,2,2,1.0
5,937,11 19 22 24,4,2,2,1.0
5,938,11 19 21,3,1,1,1.0
5,939,11 19 21 30,4,2,2,1.0
5,940,11 19 21 28,4,2,2,1.0
5,941,11 19 21 26,4,2,2,1.0
5,942,11 19 21 26 28,5,2,2,1.0
5,943,11 19 21 25,4,1,1,1.0
5,944,11 19 21 25 30,5,2,2,1.0
5,945,11 19 21 25 28,5,2,2,1.0
5,946,11 19 21 25 26,5,2,2,1.0
5,947,11 19 21 25 26 28,6,2,2,1.0
5,948,11 19 21 24,4,2,2,1.0
5,949,11 19 21 22,4,2,2,1.0
5,950,11 19 21 22 28,5,2,2,1.0
5,951,11 19 21 22 26,5,2,2,1.0
5,952,11 19 21 22 26 28,6,2,2,1.0
5,953,11 19 21 22 25,5,2,2,1.0
5,954,11 19 21 22 25 28,6,2,2,1.0
5,955,11 19 21 22 25 26,6,2,2,1.0
5,956,11 19 21 22 25 26 28,7,2,2,1.0
5,957,11 19 21 22 24,5,2,2,1.0
5,958,11 19 20,3,2,2,1.0
5,959,11 19 20 26,4,2,2,1.0
5,960,11 19 20 25,4,2,2,1.0
5,961,11 19 20 25 26,5,2,2,1.0
5,962,11 19 20 24,4,2,2,1.0
5,963,11 18,2,1,1,1.0
5,964,11 18 29,3,2,2,1.0
5,965,11 18 28,3,2,2,1.0
5,966,11 18 25,3,2,2,1.0
5,967,11 18 25 28,4,2,2,1.0
5,968,11 18 24,3,2,2,1.0
5,969,11 18 21,3,2,2,1.0
5,970,11 18 21 28,4,2,2,1.0
5,971,11 18 21 25,4,2,2,1.0
5,972,11 18 21 25 28,5,2,2,1.0
5,973,11 18 21 24,4,2,2,1.0
5,974,11 18 20,3,2,2,1.0
5,975,11 18 20 25,4,2,2,1.0
5,976,11 18 20 24,4,2,2,1.0
5,977,11 17,2,1,1,1.0
5,978,11 17 30,3,2,2,1.0
5,979,11 17 28,3,2,2,1.0
5,980,11 17 26,3,2,2,1.0
5,981,11 17 26 28,4,2,2,1.0
5,982,11 17 24,3,2,2,1.0
5,983,11 17 22,3,2,2,1.0
5,984,11 17 22 28,4,2,2,1.0
5,985,11 17 22 26,4,2,2,1.0
5,986,11 17 22 26 28,5,2,2,1.0
5,987,11 17 22 24,4,2,2,1.0
5,988,11 17 20,3,2,2,1.0
5,989,11 17 20 26,4,2,2,1.0
5,990,11 17 20 24,4,2,2,1.0
5,991,11 17 18,3,2,2,1.0
5,992,11 17 18 28,4,2,2,1.0
5,993,11 17 18 24,4,2,2,1.0
5,994,11 17 18 20,4,2,2,1.0
5,995,11 17 18 20 24,5,2,2,1.0
5,996,11 16,2,2,2,1.0
5,997,11 14,2,1,1,1.0
5,998,11 14 29,3,1,1,1.0
5,999,11 14 28,3,1,1,1.0
5,1000,11 14 26,3,1,1,1.0
5,1001,11 14 26 29,4,1,1,1.0
5,1002,11 14 26 28,4,1,1,1.0
5,1003,11 14 25,3,1,1,1.0
5,1004,11 14 25 28,4,1,1,1.0
5,1005,11 14 25 26,4,1,1,1.0
5,1006,11 14 25 26 28,5,1,1,1.0
5,1007,11 14 24,3,1,1,1.0
5,1008,11 14 23,3,1,1,1.0
5,1009,11 14 23 29,4,2,2,1.0
5,1010,11 14 23 28,4,2,2,1.0
5,1011,11 14 23 26,4,1,1,1.0
5,1012,11 14 23 26 29,5,2,2,1.0
5,1013,11 14 23 26 28,5,2,2,1.0
5,1014,11 14 23 25,4,2,2,1.0
5,1015,11 14 23 25 28,5,2,2,1.0
5,1016,11 14 23 25 26,5,2,2,1.0
5,1017,11 14 23 25 26 28,6,2,2,1.0
5,1018,11 14 23 24,4,2,2,1.0
5,1019,11 14 22,3,1,1,1.0
5,1020,11 14 22 29,4,2,2,1.0
5,1021,11 14 22 28,4,2,2,1.0
5,1022,11 14 22 26,4,1,1,1.0
5,1023,11 14 22 26 29,5,2,2,1.0
5,1024,11 14 22 26 28,5,2,2,1.0
5,1025,11 14 22 25,4,2,2,1.0
5,1026,11 14 22 25 28,5,2,2,1.0
5,1027,11 14 22 25 26,5,2,2,1.0
5,1028,11 14 22 25 26 28,6,2,2,1.0
5,1029,11 14 22 24,4,2,2,1.0
5,1030,11 14 21,3,2,2,1.0
5,1031,11 14 21 28,4,2,2,1.0
5,1032,11 14 21 26,4,2,2,1.0
5,1033,11 14 21 26 28,5,2,2,1.0
5,1034,11 14 21 25,4,2,2,1.0
5,1035,11 14 21 25 28,5,2,2,1.0
5,1036,11 14 21 25 26,5,2,2,1.0
5,1037,11 14 21 25 26 28,6,2,2,1.0
5,1038,11 14 21 24,4,2,2,1.0
5,1039,11 14 21 22,4,2,2,1.0
5,1040,11 14 21 22 28,5,2,2,1.0
5,1041,11 14 21 22 26,5,2,2,1.0
5,1042,11 14 21 22 26 28,6,2,2,1.0
5,1043,11 14 21 22 25,5,2,2,1.0
5,1044,11 14 21 22 25 28,6,2,2,1.0
5,1045,11 14 21 22 25 26,6,2,2,1.0
5,1046,11 14 21 22 25 26 28,7,2,2,1.0
5,1047,11 14 21 22 24,5,2,2,1.0
5,1048,11 14 20,3,2,2,1.0
5,1049,11 14 20 26,4,2,2,1.0
5,1050,11 14 20 25,4,2,2,1.0
5,1051,11 14 20 25 26,5,2,2,1.0
5,1052,11 14 20 24,4,2,2,1.0
5,1053,11 14 19,3,1,1,1.0
5,1054,11 14 19 29,4,2,2,1.0
5,1055,11 14 19 28,4,2,2,1.0
5,1056,11 14 19 26,4,1,1,1.0
5,1057,11 14 19 26 29,5,2,2,1.0
5,1058,11 14 19 26 28,5,2,2,1.0
5,1059,11 14 19 25,4,2,2,1.0
5,1060,11 14 19 25 28,5,2,2,1.0
5,1061,11 14 19 25 26,5,2,2,1.0
5,1062,11 14 19 25 26 28,6,2,2,1.0
5,1063,11 14 19 24,4,2,2,1.0
5,1064,11 14 19 22,4,1,1,1.0
5,1065,11 14 19 22 29,5,2,2,1.0
5,1066,11 14 19 22 28,5,2,2,1.0
5,1067,11 14 19 22 26,5,1,1,1.0
5,1068,11 14 19 22 26 29,6,2,2,1.0
5,1069,11 14 19 22 26 28,6,2,2,1.0
5,1070,11 14 19 22 25,5,2,2,1.0
5,1071,11 14 19 22 25 28,6,2,2,1.0
5,1072,11 14 19 22 25 26,6,2,2,1.0
5,1073,11 14 19 22 25 26 28,7,2,2,1.0
5,1074,11 14 19 22 24,5,2,2,1.0
5,1075,11 14 19 21,4,2,2,1.0
5,1076,11 14 19 21 28,5,2,2,1.0
5,1077,11 14 19 21 26,5,2,2,1.0
5,1078,11 14 19 21 26 28,6,2,2,1.0
5,1079,11 14 19 21 25,5,2,2,1.0
5,1080,11 14 19 21 25 28,6,2,2,1.0
5,1081,11 14 19 21 25 26,6,2,2,1.0
5,1082,11 14 19 21 25 26 28,7,2,2,1.0
5,1083,11 14 19 21 24,5,2,2,1.0
5,1084,11 14 19 21 22,5,2,2,1.0
5,1085,11 14 19 21 22 28,6,2,2,1.0
5,1086,11 14 19 21 22 26,6,2,2,1.0
5,1087,11 14 19 21 22 26 28,7,2,2,1.0
5,1088,11 14 19 21 22 25,6,2,2,1.0
5,1089,11 14 19 21 22 25 28,7,2,2,1.0
5,1090,11 14 19 21 22 25 26,7,2,2,1.0
5,1091,11 14 19 21 22 25 26 28,8,2,2,1.0
5,1092,11 14 19 21 22 24,6,2,2,1.0
5,1093,11 14 19 20,4,2,2,1.0
5,1094,11 14 19 20 26,5,2,2,1.0
5,1095,11 14 19 20 25,5,2,2,1.0
5,1096,11 14 19 20 25 26,6,2,2,1.0
5,1097,11 14 19 20 24,5,2,2,1.0
5,1098,11 14 18,3,1,1,1.0
5,1099,11 14 18 29,4,2,2,1.0
5,1100,11 14 18 28,4,2,2,1.0
5,1101,11 14 18 25,4,2,2,1.0
5,1102,11 14 18 25 28,5,2,2,1.0
5,1103,11 14 18 24,4,2,2,1.0
5,1104,11 14 18 21,4,2,2,1.0
5,1105,11 14 18 21 28,5,2,2,1.0
5,1106,11 14 18 21 25,5,2,2,1.0
5,1107,11 14 18 21 25 28,6,2,2,1.0
5,1108,11 14 18 21 24,5,2,2,1.0
5,1109,11 14 18 20,4,2,2,1.0
5,1110,11 14 18 20 25,5,2,2,1.0
5,1111,11 14 18 20 24,5,2,2,1.0
5,1112,11 14 17,3,2,2,1.0
5,1113,11 14 17 28,4,2,2,1.0
5,1114,11 14 17 26,4,2,2,1.0
5,1115,11 14 17 26 28,5,2,2,1.0
5,1116,11 14 17 24,4,2,2,1.0
5,1117,11 14 17 22,4,2,2,1.0
5,1118,11 14 17 22 28,5,2,2,1.0
5,1119,11 14 17 22 26,5,2,2,1.0
5,1120,11 14 17 22 26 28,6,2,2,1.0
5,1121,11 14 17 22 24,5,2,2,1.0
5,1122,11 14 17 20,4,2,2,1.0
5,1123,11 14 17 20 26,5,2,2,1.0
5,1124,11 14 17 20 24,5,2,2,1.0
5,1125,11 14 17 18,4,2,2,1.0
5,1126,11 14 17 18 28,5,2,2,1.0
5,1127,11 14 17 18 24,5,2,2,1.0
5,1128,11 14 17 18 20,5,2,2,1.0
5,1129,11 14 17 18 20 24,6,2,2,1.0
5,1130,11 14 16,3,2,2,1.0
5,1131,11 13,2,1,1,1.0
5,1132,11 13 30,3,1,1,1.0
5,1133,11 13 28,3,1,1,1.0
5,1134,11 13 26,3,1,1,1.0
5,1135,11 13 26 28,4,1,1,1.0
5,1136,11 13 25,3,1,1,1.0
5,1137,11 13 25 30,4,1,1,1.0
5,1138,11 13 25 28,4,1,1,1.0
5,1139,11 13 25 26,4,1,1,1.0
5,1140,11 13 25 26 28,5,1,1,1.0
5,1141,11 13 24,3,1,1,1.0
5,1142,11 13 23,3,1,1,1.0
5,1143,11 13 23 30,4,2,2,1.0
5,1144,11 13 23 28,4,2,2,1.0
5,1145,11 13 23 26,4,2,2,1.0
5,1146,11 13 23 26 28,5,2,2,1.0
5,1147,11 13 23 25,4,1,1,1.0
5,1148,11 13 23 25 30,5,2,2,1.0
5,1149,11 13 23 25 28,5,2,2,1.0
5,1150,11 13 23 25 26,5,2,2,1.0
5,1151,11 13 23 25 26 28,6,2,2,1.0
5,1152,11 13 23 24,4,2,2,1.0
5,1153,11 13 22,3,2,2,1.0
5,1154,11 13 22 28,4,2,2,1.0
5,1155,11 13 22 26,4,2,2,1.0
5,1156,11 13 22 26 28,5,2,2,1.0
5,1157,11 13 22 25,4,2,2,1.0
5,1158,11 13 22 25 28,5,2,2,1.0
5,1159,11 13 22 25 26,5,2,2,1.0
5,1160,11 13 22 25 26 28,6,2,2,1.0
5,1161,11 13 22 24,4,2,2,1.0
5,1162,11 13 21,3,1,1,1.0
5,1163,11 13 21 30,4,2,2,1.0
5,1164,11 13 21 28,4,2,2,1.0
5,1165,11 13 21 26,4,2,2,1.0
5,1166,11 13 21 26 28,5,2,2,1.0
5,1167,11 13 21 25,4,1,1,1.0
5,1168,11 13 21 25 30,5,2,2,1.0
5,1169,11 13 21 25 28,5,2,2,1.0
5,1170,11 13 21 25 26,5,2,2,1.0
5,1171,11 13 21 25 26 28,6,2,2,1.0
5,1172,11 13 21 24,4,2,2,1.0
5,1173,11 13 21 22,4,2,2,1.0
5,1174,11 13 21 22 28,5,2,2,1.0
5,1175,11 13 21 22 26,5,2,2,1.0
5,1176,11 13 21 22 26 28,6,2,2,1.0
5,1177,11 13 21 22 25,5,2,2,1.0
5,1178,11 13 21 22 25 28,6,2,2,1.0
5,1179,11 13 21 22 25 26,6,2,2,1.0
5,1180,11 13 21 22 25 26 28,7,2,2,1.0
5,1181,11 13 21 22 24,5,2,2,1.0
5,1182,11 13 20,3,2,2,1.0
5,1183,11 13 20 26,4,2,2,1.0
5,1184,11 13 20 25,4,2,2,1.0
5,1185,11 13 20 25 26,5,2,2,1.0
5,1186,11 13 20 24,4,2,2,1.0
5,1187,11 13 19,3,1,1,1.0
5,1188,11 13 19 30,4,2,2,1.0
5,1189,11 13 19 28,4,2,2,1.0
5,1190,11 13 19 26,4,2,2,1.0
5,1191,11 13 19 26 28,5,2,2,1.0
5,1192,11 13 19 25,4,1,1,1.0
5,1193,11 13 19 25 30,5,2,2,1.0
5,1194,11 13 19 25 28,5,2,2,1.0
5,1195,11 13 19 25 26,5,2,2,1.0
5,1196,11 13 19 25 26 28,6,2,2,1.0
5,1197,11 13 19 24,4,2,2,1.0
5,1198,11 13 19 22,4,2,2,1.0
5,1199,11 13 19 22 28,5,2,2,1.0
5,1200,11 13 19 22 26,5,2,2,1.0
5,1201,11 13 19 22 26 28,6,2,2,1.0
5,1202,11 13 19 22 25,5,2,2,1.0
5,1203,11 13 19 22 25 28,6,2,2,1.0
5,1204,11 13 19 22 25 26,6,2,2,1.0
5,1205,11 13 19 22 25 26 28,7,2,2,1.0
5,1206,11 13 19 22 24,5,2,2,1.0
5,1207,11 13 19 21,4,1,1,1.0
5,1208,11 13 19 21 30,5,2,2,1.0
5,1209,11 13 19 21 28,5,2,2,1.0
5,1210,11 13 19 21 26,5,2,2,1.0
5,1211,11 13 19 21 26 28,6,2,2,1.0
5,1212,11 13 19 21 25,5,1,1,1.0
5,1213,11 13 19 21 25 30,6,2,2,1.0
5,1214,11 13 19 21 25 28,6,2,2,1.0
5,1215,11 13 19 21 25 26,6,2,2,1.0
5,1216,11 13 19 21 25 26 28,7,2,2,1.0
5,1217,11 13 19 21 24,5,2,2,1.0
5,1218,11 13 19 21 22,5,2,2,1.0
5,1219,11 13 19 21 22 28,6,2,2,1.0
5,1220,11 13 19 21 22 26,6,2,2,1.0
5,1221,11 13 19 21 22 26 28,7,2,2,1.0
5,1222,11 13 19 21 22 25,6,2,2,1.0
5,1223,11 13 19 21 22 25 28,7,2,2,1.0
5,1224,11 13 19 21 22 25 26,7,2,2,1.0
5,1225,11 13 19 21 22 25 26 28,8,2,2,1.0
5,1226,11 13 19 21 22 24,6,2,2,1.0
5,1227,11 13 19 20,4,2,2,1.0
5,1228,11 13 19 20 26,5,2,2,1.0
5,1229,11 13 19 20 25,5,2,2,1.0
5,1230,11 13 19 20 25 26,6,2,2,1.0
5,1231,11 13 19 20 24,5,2,2,1.0
5,1232,11 13 18,3,2,2,1.0
5,1233,11 13 18 28,4,2,2,1.0
5,1234,11 13 18 25,4,2,2,1.0
5,1235,11 13 18 25 28,5,2,2,1.0
5,1236,11 13 18 24,4,2,2,1.0
5,1237,11 13 18 21,4,2,2,1.0
5,1238,11 13 18 21 28,5,2,2,1.0
5,1239,11 13 18 21 25,5,2,2,1.0
5,1240,11 13 18 21 25 28,6,2,2,1.0
5,1241,11 13 18 21 24,5,2,2,1.0
5,1242,11 13 18 20,4,2,2,1.0
5,1243,11 13 18 20 25,5,2,2,1.0
5,1244,11 13 18 20 24,5,2,2,1.0
5,1245,11 13 17,3,1,1,1.0
5,1246,11 13 17 30,4,2,2,1.0
5,1247,11 13 17 28,4,2,2,1.0
5,1248,11 13 17 26,4,2,2,1.0
5,1249,11 13 17 26 28,5,2,2,1.0
5,1250,11 13 17 24,4,2,2,1.0
5,1251,11 13 17 22,4,2,2,1.0
5,1252,11 13 17 22 28,5,2,2,1.0
5,1253,11 13 17 22 26,5,2,2,1.0
5,1254,11 13 17 22 26 28,6,2,2,1.0
5,1255,11 13 17 22 24,5,2,2,1.0
5,1256,11 13 17 20,4,2,2,1.0
5,1257,11 13 17 20 26,5,2,2,1.0
5,1258,11 13 17 20 24,5,2,2,1.0
5,1259,11 13 17 18,4,2,2,1.0
5,1260,11 13 17 18 28,5,2,2,1.0
5,1261,11 13 17 18 24,5,2,2,1.0
5,1262,11 13 17 18 20,5,2,2,1.0
5,1263,11 13 17 18 20 24,6,2,2,1.0
5,1264,11 13 16,3,2,2,1.0
5,1265,11 13 14,3,1,1,1.0
5,1266,11 13 14 28,4,1,1,1.0
5,1267,11 13 14 26,4,1,1,1.0
5,1268,11 13 14 26 28,5,1,1,1.0
5,1269,11 13 14 25,4,1,1,1.0
5,1270,11 13 14 25 28,5,1,1,1.0
5,1271,11 13 14 25 26,5,1,1,1.0
5,1272,11 13 14 25 26 28,6,1,1,1.0
5,1273,11 13 14 24,4,1,1,1.0
5,1274,11 13 14 23,4,2,2,1.0
5,1275,11 13 14 23 28,5,2,2,1.0
5,1276,11 13 14 23 26,5,2,2,1.0
5,1277,11 13 14 23 26 28,6,2,2,1.0
5,1278,11 13 14 23 25,5,2,2,1.0
5,1279,11 13 14 23 25 28,6,2,2,1.0
5,1280,11 13 14 23 25 26,6,2,2,1.0
5,1281,11 13 14 23 25 26 28,7,2,2,1.0
5,1282,11 13 14 23 24,5,2,2,1.0
5,1283,11 13 14 22,4,2,2,1.0
5,1284,11 13 14 22 28,5,2,2,1.0
5,1285,11 13 14 22 26,5,2,2,1.0
5,1286,11 13 14 22 26 28,6,2,2,1.0
5,1287,11 13 14 22 25,5,2,2,1.0
5,1288,11 13 14 22 25 28,6,2,2,1.0
5,1289,11 13 14 22 25 26,6,2,2,1.0
5,1290,11 13 14 22 25 26 28,7,2,2,1.0
5,1291,11 13 14 22 24,5,2,2,1.0
5,1292,11 13 14 21,4,2,2,1.0
5,1293,11 13 14 21 28,5,2,2,1.0
5,1294,11 13 14 21 26,5,2,2,1.0
5,1295,11 13 14 21 26 28,6,2,2,1.0
5,1296,11 13 14 21 25,5,2,2,1.0
5,1297,11 13 14 21 25 28,6,2,2,1.0
5,1298,11 13 14 21 25 26,6,2,2,1.0
5,1299,11 13 14 21 25 26 28,7,2,2,1.0
5,1300,11 13 14 21 24,5,2,2,1.0
5,1301,11 13 14 21 22,5,2,2,1.0
5,1302,11 13 14 21 22 28,6,2,2,1.0
5,1303,11 13 14 21 22 26,6,2,2,1.0
5,1304,11 13 14 21 22 26 28,7,2,2,1.0
5,1305,11 13 14 21 22 25,6,2,2,1.0
5,1306,11 13 14 21 22 25 28,7,2,2,1.0
5,1307,11 13 14 21 22 25 26,7,2,2,1.0
5,1308,11 13 14 21 22 25 26 28,8,2,2,1.0
5,1309,11 13 14 21 22 24,6,2,2,1.0
5,1310,11 13 14 20,4,2,2,1.0
5,1311,11 13 14 20 26,5,2,2,1.0
5,1312,11 13 14 20 25,5,2,2,1.0
5,1313,11 13 14 20 25 26,6,2,2,1.0
5,1314,11 13 14 20 24,5,2,2,1.0
5,1315,11 13 14 19,4,2,2,1.0
5,1316,11 13 14 19 28,5,2,2,1.0
5,1317,11 13 14 19 26,5,2,2,1.0
5,1318,11 13 14 19 26 28,6,2,2,1.0
5,1319,11 13 14 19 25,5,2,2,1.0
5,1320,11 13 14 19 25 28,6,2,2,1.0
5,1321,11 13 14 19 25 26,6,2,2,1.0
5,1322,11 13 14 19 25 26 28,7,2,2,1.0
5,1323,11 13 14 19 24,5,2,2,1.0
5,1324,11 13 14 19 22,5,2,2,1.0
5,1325,11 13 14 19 22 28,6,2,2,1.0
5,1326,11 13 14 19 22 26,6,2,2,1.0
5,1327,11 13 14 19 22 26 28,7,2,2,1.0
5,1328,11 13 14 19 22 25,6,2,2,1.0
5,1329,11 13 14 19 22 25 28,7,2,2,1.0
5,1330,11 13 14 19 22 25 26,7,2,2,1.0
5,1331,11 13 14 19 22 25 26 28,8,2,2,1.0
5,1332,11 13 14 19 22 24,6,2,2,1.0
5,1333,11 13 14 19 21,5,2,2,1.0
5,1334,11 13 14 19 21 28,6,2,2,1.0
5,1335,11 13 14 19 21 26,6,2,2,1.0
5,1336,11 13 14 19 21 26 28,7,2,2,1.0
5,1337,11 13 14 19 21 25,6,2,2,1.0
5,1338,11 13 14 19 21 25 28,7,2,2,1.0
5,1339,11 13 14 19 21 25 26,7,2,2,1.0
5,1340,11 13 14 19 21 25 26 28,8,2,2,1.0
5,1341,11 13 14 19 21 24,6,2,2,1.0
5,1342,11 13 14 19 21 22,6,2,2,1.0
5,1343,11 13 14 19 21 22 28,7,2,2,1.0
5,1344,11 13 14 19 21 22 26,7,2,2,1.0
5,1345,11 13 14 19 21 22 26 28,8,2,2,1.0
5,1346,11 13 14 19 21 22 25,7,2,2,1.0
5,1347,11 13 14 19 21 22 25 28,8,2,2,1.0
5,1348,11 13 14 19 21 22 25 26,8,2,2,1.0
5,1349,11 13 14 19 21 22 25 26 28,9,2,2,1.0
5,1350,11 13 14 19 21 22 24,7,2,3,1.5
5,1351,11 13 14 19 20,5,2,2,1.0
5,1352,11 13 14 19 20 26,6,2,2,1.0
5,1353,11 13 14 19 20 25,6,2,2,1.0
5,1354,11 13 14 19 20 25 26,7,2,2,1.0
5,1355,11 13 14 19 20 24,6,2,2,1.0
5,1356,11 13 14 18,4,2,2,1.0
5,1357,11 13 14 18 28,5,2,2,1.0
5,1358,11 13 14 18 25,5,2,2,1.0
5,1359,11 13 14 18 25 28,6,2,2,1.0
5,1360,11 13 14 18 24,5,2,2,1.0
5,1361,11 13 14 18 21,5,2,2,1.0
5,1362,11 13 14 18 21 28,6,2,2,1.0
5,1363,11 13 14 18 21 25,6,2,2,1.0
5,1364,11 13 14 18 21 25 28,7,2,2,1.0
5,1365,11 13 14 18 21 24,6,2,2,1.0
5,1366,11 13 14 18 20,5,2,2,1.0
5,1367,11 13 14 18 20 25,6,2,2,1.0
5,1368,11 13 14 18 20 24,6,2,2,1.0
5,1369,11 13 14 17,4,2,2,1.0
5,1370,11 13 14 17 28,5,2,2,1.0
5,1371,11 13 14 17 26,5,2,2,1.0
5,1372,11 13 14 17 26 28,6,2,2,1.0
5,1373,11 13 14 17 24,5,2,2,1.0
5,1374,11 13 14 17 22,5,2,2,1.0
5,1375,11 13 14 17 22 28,6,2,2,1.0
5,1376,11 13 14 17 22 26,6,2,2,1.0
5,1377,11 13 14 17 22 26 28,7,2,2,1.0
5,1378,11 13 14 17 22 24,6,2,2,1.0
5,1379,11 13 14 17 20,5,2,2,1.0
5,1380,11 13 14 17 20 26,6,2,2,1.0
5,1381,11 13 14 17 20 24,6,2,2,1.0
5,1382,11 13 14 17 18,5,2,2,1.0
5,1383,11 13 14 17 18 28,6,2,2,1.0
5,1384,11 13 14 17 18 24,6,2,2,1.0
5,1385,11 13 14 17 18 20,6,2,3,1.5
5,1386,11 13 14 17 18 20 24,7,2,2,1.0
5,1387,11 13 14 16,4,2,2,1.0
5,1388,11 12,2,1,1,1.0
5,1389,11 12 26,3,1,1,1.0
5,1390,11 12 25,3,1,1,1.0
5,1391,11 12 25 26,4,1,1,1.0
5,1392,11 12 24,3,1,1,1.0
5,1393,11 12 23,3,2,2,1.0
5,1394,11 12 23 26,4,2,2,1.0
5,1395,11 12 23 25,4,2,2,1.0
5,1396,11 12 23 25 26,5,2,2,1.0
5,1397,11 12 23 24,4,2,2,1.0
5,1398,11 12 22,3,2,2,1.0
5,1399,11 12 22 26,4,2,2,1.0
5,1400,11 12 22 25,4,2,2,1.0
5,1401,11 12 22 25 26,5,2,2,1.0
5,1402,11 12 22 24,4,2,2,1.0
5,1403,11 12 21,3,2,2,1.0
5,1404,11 12 21 26,4,2,2,1.0
5,1405,11 12 21 25,4,2,2,1.0
5,1406,11 12 21 25 26,5,2,2,1.0
5,1407,11 12 21 24,4,2,2,1.0
5,1408,11 12 21 22,4,2,2,1.0
5,1409,11 12 21 22 26,5,2,2,1.0
5,1410,11 12 21 22 25,5,2,2,1.0
5,1411,11 12 21 22 25 26,6,2,2,1.0
5,1412,11 12 21 22 24,5,2,2,1.0
5,1413,11 12 20,3,2,2,1.0
5,1414,11 12 20 26,4,2,2,1.0
5,1415,11 12 20 25,4,2,2,1.0
5,1416,11 12 20 25 26,5,2,2,1.0
5,1417,11 12 20 24,4,2,2,1.0
5,1418,11 12 19,3,2,2,1.0
5,1419,11 12 19 26,4,2,2,1.0
5,1420,11 12 19 25,4,2,2,1.0
5,1421,11 12 19 25 26,5,2,2,1.0
5,1422,11 12 19 24,4,2,2,1.0
5,1423,11 12 19 22,4,2,2,1.0
5,1424,11 12 19 22 26,5,2,2,1.0
5,1425,11 12 19 22 25,5,2,2,1.0
5,1426,11 12 19 22 25 26,6,2,2,1.0
5,1427,11 12 19 22 24,5,2,2,1.0
5,1428,11 12 19 21,4,2,2,1.0
5,1429,11 12 19 21 26,5,2,2,1.0
5,1430,11 12 19 21 25,5,2,2,1.0
5,1431,11 12 19 21 25 26,6,2,2,1.0
5,1432,11 12 19 21 24,5,2,2,1.0
5,1433,11 12 19 21 22,5,2,2,1.0
5,1434,11 12 19 21 22 26,6,2,2,1.0
5,1435,11 12 19 21 22 25,6,2,2,1.0
5,1436,11 12 19 21 22 25 26,7,2,2,1.0
5,1437,11 12 19 21 22 24,6,2,2,1.0
5,1438,11 12 19 20,4,2,2,1.0
5,1439,11 12 19 20 26,5,2,2,1.0
5,1440,11 12 19 20 25,5,2,2,1.0
5,1441,11 12 19 20 25 26,6,2,2,1.0
5,1442,11 12 19 20 24,5,2,2,1.0
5,1443,11 12 18,3,2,2,1.0
5,1444,11 12 18 25,4,2,2,1.0
5,1445,11 12 18 24,4,2,2,1.0
5,1446,11 12 18 21,4,2,3,1.5
5,1447,11 12 18 21 25,5,2,3,1.5
5,1448,11 12 18 21 24,5,2,2,1.0
5,1449,11 12 18 20,4,2,2,1.0
5,1450,11 12 18 20 25,5,2,2,1.0
5,1451,11 12 18 20 24,5,2,2,1.0
5,1452,11 12 17,3,2,2,1.0
5,1453,11 12 17 26,4,2,2,1.0
5,1454,11 12 17 24,4,2,2,1.0
5,1455,11 12 17 22,4,2,2,1.0
5,1456,11 12 17 22 26,5,2,3,1.5
5,1457,11 12 17 22 24,5,2,2,1.0
5,1458,11 12 17 20,4,2,2,1.0
5,1459,11 12 17 20 26,5,2,2,1.0
5,1460,11 12 17 20 24,5,2,2,1.0
5,1461,11 12 17 18,4,2,3,1.5
5,1462,11 12 17 18 24,5,2,2,1.0
5,1463,11 12 17 18 20,5,2,2,1.0
5,1464,11 12 17 18 20 24,6,2,2,1.0
5,1465,11 12 16,3,2,2,1.0
5,1466,10,1,1,1,1.0
5,1467,10 29,2,1,1,1.0
5,1468,10 28,2,1,1,1.0
5,1469,10 25,2,1,1,1.0
5,1470,10 25 28,3,1,1,1.0
5,1471,10 24,2,1,1,1.0
5,1472,10 23,2,1,1,1.0
5,1473,10 23 29,3,2,2,1.0
5,1474,10 23 28,3,2,2,1.0
5,1475,10 23 25,3,2,2,1.0
5,1476,10 23 25 28,4,2,2,1.0
5,1477,10 23 24,3,2,2,1.0
5,1478,10 22,2,1,1,1.0
5,1479,10 22 29,3,2,2,1.0
5,1480,10 22 28,3,2,2,1.0
5,1481,10 22 25,3,2,2,1.0
5,1482,10 22 25 28,4,2,2,1.0
5,1483,10 22 24,3,2,2,1.0
5,1484,10 21,2,2,2,1.0
5,1485,10 21 28,3,2,2,1.0
5,1486,10 21 25,3,2,2,1.0
5,1487,10 21 25 28,4,2,2,1.0
5,1488,10 21 24,3,2,2,1.0
5,1489,10 21 22,3,2,2,1.0
5,1490,10 21 22 28,4,2,2,1.0
5,1491,10 21 22 25,4,2,2,1.0
5,1492,10 21 22 25 28,5,2,2,1.0
5,1493,10 21 22 24,4,2,2,1.0
5,1494,10 20,2,2,2,1.0
5,1495,10 20 25,3,2,2,1.0
5,1496,10 20 24,3,2,2,1.0
5,1497,10 19,2,1,1,1.0
5,1498,10 19 29,3,2,2,1.0
5,1499,10 19 28,3,2,2,1.0
5,1500,10 19 25,3,2,2,1.0
5,1501,10 19 25 28,4,2,2,1.0
5,1502,10 19 24,3,2,2,1.0
5,1503,10 19 22,3,1,1,1.0
5,1504,10 19 22 29,4,2,2,1.0
5,1505,10 19 22 28,4,2,2,1.0
5,1506,10 19 22 25,4,2,2,1.0
5,1507,10 19 22 25 28,5,2,2,1.0
5,1508,10 19 22 24,4,2,2,1.0
5,1509,10 19 21,3,2,2,1.0
5,1510,10 19 21 28,4,2,2,1.0
5,1511,10 19 21 25,4,2,2,1.0
5,1512,10 19 21 25 28,5,2,2,1.0
5,1513,10 19 21 24,4,2,2,1.0
5,1514,10 19 21 22,4,2,2,1.0
5,1515,10 19 21 22 28,5,2,2,1.0
5,1516,10 19 21 22 25,5,2,2,1.0
5,1517,10 19 21 22 25 28,6,2,2,1.0
5,1518,10 19 21 22 24,5,2,2,1.0
5,1519,10 19 20,3,2,2,1.0
5,1520,10 19 20 25,4,2,2,1.0
5,1521,10 19 20 24,4,2,2,1.0
5,1522,10 18,2,1,1,1.0
5,1523,10 18 29,3,2,2,1.0
5,1524,10 18 28,3,2,2,1.0
5,1525,10 18 25,3,2,2,1.0
5,1526,10 18 25 28,4,2,2,1.0
5,1527,10 18 24,3,2,2,1.0
5,1528,10 18 21,3,2,2,1.0
5,1529,10 18 21 28,4,2,2,1.0
5,1530,10 18 21 25,4,2,2,1.0
5,1531,10 18 21 25 28,5,2,2,1.0
5,1532,10 18 21 24,4,2,2,1.0
5,1533,10 18 20,3,2,2,1.0
5,1534,10 18 20 25,4,2,2,1.0
5,1535,10 18 20 24,4,2,2,1.0
5,1536,10 17,2,2,2,1.0
5,1537,10 17 28,3,2,2,1.0
5,1538,10 17 24,3,2,2,1.0
5,1539,10 17 22,3,2,2,1.0
5,1540,10 17 22 28,4,2,2,1.0
5,1541,10 17 22 24,4,2,2,1.0
5,1542,10 17 20,3,2,2,1.0
5,1543,10 17 20 24,4,2,2,1.0
5,1544,10 17 18,3,2,2,1.0
5,1545,10 17 18 28,4,2,2,1.0
5,1546,10 17 18 24,4,2,2,1.0
5,1547,10 17 18 20,4,2,2,1.0
5,1548,10 17 18 20 24,5,2,2,1.0
5,1549,10 16,2,2,2,1.0
5,1550,10 13,2,1,1,1.0
5,1551,10 13 28,3,1,1,1.0
5,1552,10 13 25,3,1,1,1.0
5,1553,10 13 25 28,4,1,1,1.0
5,1554,10 13 24,3,1,1,1.0
5,1555,10 13 23,3,2,2,1.0
5,1556,10 13 23 28,4,2,2,1.0
5,1557,10 13 23 25,4,2,2,1.0
5,1558,10 13 23 25 28,5,2,2,1.0
5,1559,10 13 23 24,4,2,2,1.0
5,1560,10 13 22,3,2,2,1.0
5,1561,10 13 22 28,4,2,2,1.0
5,1562,10 13 22 25,4,2,2,1.0
5,1563,10 13 22 25 28,5,2,2,1.0
5,1564,10 13 22 24,4,2,2,1.0
5,1565,10 13 21,3,2,2,1.0
5,1566,10 13 21 28,4,2,2,1.0
5,1567,10 13 21 25,4,2,2,1.0
5,1568,10 13 21 25 28,5,2,2,1.0
5,1569,10 13 21 24,4,2,2,1.0
5,1570,10 13 21 22,4,2,2,1.0
5,1571,10 13 21 22 28,5,2,2,1.0
5,1572,10 13 21 22 25,5,2,2,1.0
5,1573,10 13 21 22 25 28,6,2,2,1.0
5,1574,10 13 21 22 24,5,2,2,1.0
5,1575,10 13 20,3,2,2,1.0
5,1576,10 13 20 25,4,2,2,1.0
5,1577,10 13 20 24,4,2,2,1.0
5,1578,10 13 19,3,2,2,1.0
5,1579,10 13 19 28,4,2,2,1.0
5,1580,10 13 19 25,4,2,2,1.0
5,1581,10 13 19 25 28,5,2,2,1.0
5,1582,10 13 19 24,4,2,2,1.0
5,1583,10 13 19 22,4,2,2,1.0
5,1584,10 13 19 22 28,5,2,2,1.0
5,1585,10 13 19 22 25,5,2,2,1.0
5,1586,10 13 19 22 25 28,6,2,2,1.0
5,1587,10 13 19 22 24,5,2,2,1.0
5,1588,10 13 19 21,4,2,2,1.0
5,1589,10 13 19 21 28,5,2,2,1.0
5,1590,10 13 19 21 25,5,2,2,1.0
5,1591,10 13 19 21 25 28,6,2,2,1.0
5,1592,10 13 19 21 24,5,2,2,1.0
5,1593,10 13 19 21 22,5,2,2,1.0
5,1594,10 13 19 21 22 28,6,2,2,1.0
5,1595,10 13 19 21 22 25,6,2,2,1.0
5,1596,10 13 19 21 22 25 28,7,2,2,1.0
5,1597,10 13 19 21 22 24,6,2,2,1.0
5,1598,10 13 19 20,4,2,3,1.5
5,1599,10 13 19 20 25,5,2,3,1.5
5,1600,10 13 19 20 24,5,2,2,1.0
5,1601,10 13 18,3,2,2,1.0
5,1602,10 13 18 28,4,2,2,1.0
5,1603,10 13 18 25,4,2,2,1.0
5,1604,10 13 18 25 28,5,2,2,1.0
5,1605,10 13 18 24,4,2,2,1.0
5,1606,10 13 18 21,4,2,2,1.0
5,1607,10 13 18 21 28,5,2,2,1.0
5,1608,10 13 18 21 25,5,2,2,1.0
5,1609,10 13 18 21 25 28,6,2,2,1.0
5,1610,10 13 18 21 24,5,2,2,1.0
5,1611,10 13 18 20,4,2,2,1.0
5,1612,10 13 18 20 25,5,2,2,1.0
5,1613,10 13 18 20 24,5,2,2,1.0
5,1614,10 13 17,3,2,2,1.0
5,1615,10 13 17 28,4,2,2,1.0
5,1616,10 13 17 24,4,2,2,1.0
5,1617,10 13 17 22,4,2,2,1.0
5,1618,10 13 17 22 28,5,2,3,1.5
5,1619,10 13 17 22 24,5,2,2,1.0
5,1620,10 13 17 20,4,2,3,1.5
5,1621,10 13 17 20 24,5,2,2,1.0
5,1622,10 13 17 18,4,2,2,1.0
5,1623,10 13 17 18 28,5,2,2,1.0
5,1624,10 13 17 18 24,5,2,2,1.0
5,1625,10 13 17 18 20,5,2,2,1.0
5,1626,10 13 17 18 20 24,6,2,2,1.0
5,1627,10 13 16,3,2,2,1.0
5,1628,10 12,2,1,1,1.0
5,1629,10 12 25,3,1,1,1.0
5,1630,10 12 24,3,1,1,1.0
5,1631,10 12 23,3,2,2,1.0
5,1632,10 12 23 25,4,2,2,1.0
5,1633,10 12 23 24,4,2,2,1.0
5,1634,10 12 22,3,2,2,1.0
5,1635,10 12 22 25,4,2,2,1.0
5,1636,10 12 22 24,4,2,2,1.0
5,1637,10 12 21,3,2,2,1.0
5,1638,10 12 21 25,4,2,2,1.0
5,1639,10 12 21 24,4,2,2,1.0
5,1640,10 12 21 22,4,2,2,1.0
5,1641,10 12 21 22 25,5,2,2,1.0
5,1642,10 12 21 22 24,5,2,2,1.0
5,1643,10 12 20,3,2,2,1.0
5,1644,10 12 20 25,4,2,2,1.0
5,1645,10 12 20 24,4,2,2,1.0
5,1646,10 12 19,3,2,2,1.0
5,1647,10 12 19 25,4,2,2,1.0
5,1648,10 12 19 24,4,2,2,1.0
5,1649,10 12 19 22,4,2,2,1.0
5,1650,10 12 19 22 25,5,2,2,1.0
5,1651,10 12 19 22 24,5,2,2,1.0
5,1652,10 12 19 21,4,2,2,1.0
5,1653,10 12 19 21 25,5,2,2,1.0
5,1654,10 12 19 21 24,5,2,2,1.0
5,1655,10 12 19 21 22,5,2,2,1.0
5,1656,10 12 19 21 22 25,6,2,2,1.0
5,1657,10 12 19 21 22 24,6,2,2,1.0
5,1658,10 12 19 20,4,2,2,1.0
5,1659,10 12 19 20 25,5,2,2,1.0
5,1660,10 12 19 20 24,5,2,2,1.0
5,1661,10 12 18,3,2,2,1.0
5,1662,10 12 18 25,4,2,2,1.0
5,1663,10 12 18 24,4,2,2,1.0
5,1664,10 12 18 21,4,2,2,1.0
5,1665,10 12 18 21 25,5,2,2,1.0
5,1666,10 12 18 21 24,5,2,2,1.0
5,1667,10 12 18 20,4,2,2,1.0
5,1668,10 12 18 20 25,5,2,2,1.0
5,1669,10 12 18 20 24,5,2,2,1.0
5,1670,10 12 17,3,2,2,1.0
5,1671,10 12 17 24,4,2,2,1.0
5,1672,10 12 17 22,4,2,3,1.5
5,1673,10 12 17 22 24,5,2,2,1.0
5,1674,10 12 17 20,4,2,3,1.5
5,1675,10 12 17 20 24,5,2,2,1.0
5,1676,10 12 17 18,4,2,3,1.5
5,1677,10 12 17 18 24,5,2,2,1.0
5,1678,10 12 17 18 20,5,2,2,1.0
5,1679,10 12 17 18 20 24,6,2,2,1.0
5,1680,10 12 16,3,2,2,1.0
5,1681,9,1,1,1,1.0
5,1682,9 30,2,1,1,1.0
5,1683,9 28,2,1,1,1.0
5,1684,9 26,2,1,1,1.0
5,1685,9 26 28,3,1,1,1.0
5,1686,9 24,2,1,1,1.0
5,1687,9 23,2,1,1,1.0
5,1688,9 23 30,3,2,2,1.0
5,1689,9 23 28,3,2,2,1.0
5,1690,9 23 26,3,2,2,1.0
5,1691,9 23 26 28,4,2,2,1.0
5,1692,9 23 24,3,2,2,1.0
5,1693,9 22,2,2,2,1.0
5,1694,9 22 28,3,2,2,1.0
5,1695,9 22 26,3,2,2,1.0
5,1696,9 22 26 28,4,2,2,1.0
5,1697,9 22 24,3,2,2,1.0
5,1698,9 21,2,1,1,1.0
5,1699,9 21 30,3,2,2,1.0
5,1700,9 21 28,3,2,2,1.0
5,1701,9 21 26,3,2,2,1.0
5,1702,9 21 26 28,4,2,2,1.0
5,1703,9 21 24,3,2,2,1.0
5,1704,9 21 22,3,2,2,1.0
5,1705,9 21 22 28,4,2,2,1.0
5,1706,9 21 22 26,4,2,2,1.0
5,1707,9 21 22 26 28,5,2,2,1.0
5,1708,9 21 22 24,4,2,2,1.0
5,1709,9 20,2,2,2,1.0
5,1710,9 20 26,3,2,2,1.0
5,1711,9 20 24,3,2,2,1.0
5,1712,9 19,2,1,1,1.0
5,1713,9 19 30,3,2,2,1.0
5,1714,9 19 28,3,2,2,1.0
5,1715,9 19 26,3,2,2,1.0
5,1716,9 19 26 28,4,2,2,1.0
5,1717,9 19 24,3,2,2,1.0
5,1718,9 19 22,3,2,2,1.0
5,1719,9 19 22 28,4,2,2,1.0
5,1720,9 19 22 26,4,2,2,1.0
5,1721,9 19 22 26 28,5,2,2,1.0
5,1722,9 19 22 24,4,2,2,1.0
5,1723,9 19 21,3,1,1,1.0
5,1724,9 19 21 30,4,2,2,1.0
5,1725,9 19 21 28,4,2,2,1.0
5,1726,9 19 21 26,4,2,2,1.0
5,1727,9 19 21 26 28,5,2,2,1.0
5,1728,9 19 21 24,4,2,2,1.0
5,1729,9 19 21 22,4,2,2,1.0
5,1730,9 19 21 22 28,5,2,2,1.0
5,1731,9 19 21 22 26,5,2,2,1.0
5,1732,9 19 21 22 26 28,6,2,2,1.0
5,1733,9 19 21 22 24,5,2,2,1.0
5,1734,9 19 20,3,2,2,1.0
5,1735,9 19 20 26,4,2,2,1.0
5,1736,9 19 20 24,4,2,2,1.0
5,1737,9 18,2,2,2,1.0
5,1738,9 18 28,3,2,2,1.0
5,1739,9 18 24,3,2,2,1.0
5,1740,9 18 21,3,2,2,1.0
5,1741,9 18 21 28,4,2,2,1.0
5,1742,9 18 21 24,4,2,2,1.0
5,1743,9 18 20,3,2,2,1.0
5,1744,9 18 20 24,4,2,2,1.0
5,1745,9 17,2,1,1,1.0
5,1746,9 17 30,3,2,2,1.0
5,1747,9 17 28,3,2,2,1.0
5,1748,9 17 26,3,2,2,1.0
5,1749,9 17 26 28,4,2,2,1.0
5,1750,9 17 24,3,2,2,1.0
5,1751,9 17 22,3,2,2,1.0
5,1752,9 17 22 28,4,2,2,1.0
5,1753,9 17 22 26,4,2,2,1.0
5,1754,9 17 22 26 28,5,2,2,1.0
5,1755,9 17 22 24,4,2,2,1.0
5,1756,9 17 20,3,2,2,1.0
5,1757,9 17 20 26,4,2,2,1.0
5,1758,9 17 20 24,4,2,2,1.0
5,1759,9 17 18,3,2,2,1.0
5,1760,9 17 18 28,4,2,2,1.0
5,1761,9 17 18 24,4,2,2,1.0
5,1762,9 17 18 20,4,2,2,1.0
5,1763,9 17 18 20 24,5,2,2,1.0
5,1764,9 16,2,2,2,1.0
5,1765,9 14,2,1,1,1.0
5,1766,9 14 28,3,1,1,1.0
5,1767,9 14 26,3,1,1,1.0
5,1768,9 14 26 28,4,1,1,1.0
5,1769,9 14 24,3,1,1,1.0
5,1770,9 14 23,3,2,2,1.0
5,1771,9 14 23 28,4,2,2,1.0
5,1772,9 14 23 26,4,2,2,1.0
5,1773,9 14 23 26 28,5,2,2,1.0
5,1774,9 14 23 24,4,2,2,1.0
5,1775,9 14 22,3,2,2,1.0
5,1776,9 14 22 28,4,2,2,1.0
5,1777,9 14 22 26,4,2,2,1.0
5,1778,9 14 22 26 28,5,2,2,1.0
5,1779,9 14 22 24,4,2,2,1.0
5,1780,9 14 21,3,2,2,1.0
5,1781,9 14 21 28,4,2,2,1.0
5,1782,9 14 21 26,4,2,2,1.0
5,1783,9 14 21 26 28,5,2,2,1.0
5,1784,9 14 21 24,4,2,2,1.0
5,1785,9 14 21 22,4,2,2,1.0
5,1786,9 14 21 22 28,5,2,2,1.0
5,1787,9 14 21 22 26,5,2,2,1.0
5,1788,9 14 21 22 26 28,6,2,2,1.0
5,1789,9 14 21 22 24,5,2,2,1.0
5,1790,9 14 20,3,2,2,1.0
5,1791,9 14 20 26,4,2,2,1.0
5,1792,9 14 20 24,4,2,2,1.0
5,1793,9 14 19,3,2,2,1.0
5,1794,9 14 19 28,4,2,2,1.0
5,1795,9 14 19 26,4,2,2,1.0
5,1796,9 14 19 26 28,5,2,2,1.0
5,1797,9 14 19 24,4,2,2,1.0
5,1798,9 14 19 22,4,2,2,1.0
5,1799,9 14 19 22 28,5,2,2,1.0
5,1800,9 14 19 22 26,5,2,2,1.0
5,1801,9 14 19 22 26 28,6,2,2,1.0
5,1802,9 14 19 22 24,5,2,2,1.0
5,1803,9 14 19 21,4,2,2,1.0
5,1804,9 14 19 21 28,5,2,2,1.0
5,1805,9 14 19 21 26,5,2,2,1.0
5,1806,9 14 19 21 26 28,6,2,2,1.0
5,1807,9 14 19 21 24,5,2,2,1.0
5,1808,9 14 19 21 22,5,2,2,1.0
5,1809,9 14 19 21 22 28,6,2,2,1.0
5,1810,9 14 19 21 22 26,6,2,2,1.0
5,1811,9 14 19 21 22 26 28,7,2,2,1.0
5,1812,9 14 19 21 22 24,6,2,2,1.0
5,1813,9 14 19 20,4,2,2,1.0
5,1814,9 14 19 20 26,5,2,3,1.5
5,1815,9 14 19 20 24,5,2,2,1.0
5,1816,9 14 18,3,2,2,1.0
5,1817,9 14 18 28,4,2,2,1.0
5,1818,9 14 18 24,4,2,2,1.0
5,1819,9 14 18 21,4,2,2,1.0
5,1820,9 14 18 21 28,5,2,3,1.5
5,1821,9 14 18 21 24,5,2,2,1.0
5,1822,9 14 18 20,4,2,3,1.5
5,1823,9 14 18 20 24,5,2,2,1.0
5,1824,9 14 17,3,2,2,1.0
5,1825,9 14 17 28,4,2,2,1.0
5,1826,9 14 17 26,4,2,2,1.0
5,1827,9 14 17 26 28,5,2,2,1.0
5,1828,9 14 17 24,4,2,2,1.0
5,1829,9 14 17 22,4,2,2,1.0
5,1830,9 14 17 22 28,5,2,2,1.0
5,1831,9 14 17 22 26,5,2,2,1.0
5,1832,9 14 17 22 26 28,6,2,2,1.0
5,1833,9 14 17 22 24,5,2,2,1.0
5,1834,9 14 17 20,4,2,2,1.0
5,1835,9 14 17 20 26,5,2,2,1.0
5,1836,9 14 17 20 24,5,2,2,1.0
5,1837,9 14 17 18,4,2,2,1.0
5,1838,9 14 17 18 28,5,2,2,1.0
5,1839,9 14 17 18 24,5,2,2,1.0
5,1840,9 14 17 18 20,5,2,2,1.0
5,1841,9 14 17 18 20 24,6,2,2,1.0
5,1842,9 14 16,3,2,2,1.0
5,1843,9 12,2,1,1,1.0
5,1844,9 12 26,3,1,1,1.0
5,1845,9 12 24,3,1,1,1.0
5,1846,9 12 23,3,2,2,1.0
5,1847,9 12 23 26,4,2,2,1.0
5,1848,9 12 23 24,4,2,2,1.0
5,1849,9 12 22,3,2,2,1.0
5,1850,9 12 22 26,4,2,2,1.0
5,1851,9 12 22 24,4,2,2,1.0
5,1852,9 12 21,3,2,2,1.0
5,1853,9 12 21 26,4,2,2,1.0
5,1854,9 12 21 24,4,2,2,1.0
5,1855,9 12 21 22,4,2,2,1.0
5,1856,9 12 21 22 26,5,2,2,1.0
5,1857,9 12 21 22 24,5,2,2,1.0
5,1858,9 12 20,3,2,2,1.0
5,1859,9 12 20 26,4,2,2,1.0
5,1860,9 12 20 24,4,2,2,1.0
5,1861,9 12 19,3,2,2,1.0
5,1862,9 12 19 26,4,2,2,1.0
5,1863,9 12 19 24,4,2,2,1.0
5,1864,9 12 19 22,4,2,2,1.0
5,1865,9 12 19 22 26,5,2,2,1.0
5,1866,9 12 19 22 24,5,2,2,1.0
5,1867,9 12 19 21,4,2,2,1.0
5,1868,9 12 19 21 26,5,2,2,1.0
5,1869,9 12 19 21 24,5,2,2,1.0
5,1870,9 12 19 21 22,5,2,2,1.0
5,1871,9 12 19 21 22 26,6,2,2,1.0
5,1872,9 12 19 21 22 24,6,2,2,1.0
5,1873,9 12 19 20,4,2,2,1.0
5,1874,9 12 19 20 26,5,2,2,1.0
5,1875,9 12 19 20 24,5,2,2,1.0
5,1876,9 12 18,3,2,2,1.0
5,1877,9 12 18 24,4,2,2,1.0
5,1878,9 12 18 21,4,2,3,1.5
5,1879,9 12 18 21 24,5,2,2,1.0
5,1880,9 12 18 20,4,2,3,1.5
5,1881,9 12 18 20 24,5,2,2,1.0
5,1882,9 12 17,3,2,2,1.0
5,1883,9 12 17 26,4,2,2,1.0
5,1884,9 12 17 24,4,2,2,1.0
5,1885,9 12 17 22,4,2,2,1.0
5,1886,9 12 17 22 26,5,2,2,1.0
5,1887,9 12 17 22 24,5,2,2,1.0
5,1888,9 12 17 20,4,2,2,1.0
5,1889,9 12 17 20 26,5,2,2,1.0
5,1890,9 12 17 20 24,5,2,2,1.0
5,1891,9 12 17 18,4,2,3,1.5
5,1892,9 12 17 18 24,5,2,2,1.0
5,1893,9 12 17 18 20,5,2,2,1.0
5,1894,9 12 17 18 20 24,6,2,2,1.0
5,1895,9 12 16,3,2,2,1.0
5,1896,9 10,2,1,1,1.0
5,1897,9 10 28,3,1,1,1.0
5,1898,9 10 24,3,1,1,1.0
5,1899,9 10 23,3,2,2,1.0
5,1900,9 10 23 28,4,2,2,1.0
5,1901,9 10 23 24,4,2,2,1.0
5,1902,9 10 22,3,2,2,1.0
5,1903,9 10 22 28,4,2,2,1.0
5,1904,9 10 22 24,4,2,2,1.0
5,1905,9 10 21,3,2,2,1.0
5,1906,9 10 21 28,4,2,2,1.0
5,1907,9 10 21 24,4,2,2,1.0
5,1908,9 10 21 22,4,2,2,1.0
5,1909,9 10 21 22 28,5,2,2,1.0
5,1910,9 10 21 22 24,5,2,2,1.0
5,1911,9 10 20,3,2,2,1.0
5,1912,9 10 20 24,4,2,2,1.0
5,1913,9 10 19,3,2,2,1.0
5,1914,9 10 19 28,4,2,2,1.0
5,1915,9 10 19 24,4,2,2,1.0
5,1916,9 10 19 22,4,2,2,1.0
5,1917,9 10 19 22 28,5,2,2,1.0
5,1918,9 10 19 22 24,5,2,2,1.0
5,1919,9 10 19 21,4,2,2,1.0
5,1920,9 10 19 21 28,5,2,2,1.0
5,1921,9 10 19 21 24,5,2,2,1.0
5,1922,9 10 19 21 22,5,2,2,1.0
5,1923,9 10 19 21 22 28,6,2,2,1.0
5,1924,9 10 19 21 22 24,6,2,2,1.0
5,1925,9 10 19 20,4,2,3,1.5
5,1926,9 10 19 20 24,5,2,2,1.0
5,1927,9 10 18,3,2,2,1.0
5,1928,9 10 18 28,4,2,2,1.0
5,1929,9 10 18 24,4,2,2,1.0
5,1930,9 10 18 21,4,2,2,1.0
5,1931,9 10 18 21 28,5,2,2,1.0
5,1932,9 10 18 21 24,5,2,2,1.0
5,1933,9 10 18 20,4,2,3,1.5
5,1934,9 10 18 20 24,5,2,2,1.0
5,1935,9 10 17,3,2,2,1.0
5,1936,9 10 17 28,4,2,2,1.0
5,1937,9 10 17 24,4,2,2,1.0
5,1938,9 10 17 22,4,2,2,1.0
5,1939,9 10 17 22 28,5,2,2,1.0
5,1940,9 10 17 22 24,5,2,2,1.0
5,1941,9 10 17 20,4,2,3,1.5
5,1942,9 10 17 20 24,5,2,2,1.0
5,1943,9 10 17 18,4,2,2,1.0
5,1944,9 10 17 18 28,5,2,2,1.0
5,1945,9 10 17 18 24,5,2,2,1.0
5,1946,9 10 17 18 20,5,2,2,1.0
5,1947,9 10 17 18 20 24,6,2,2,1.0
5,1948,9 10 16,3,2,2,1.0
5,1949,9 10 12,3,1,1,1.0
5,1950,9 10 12 24,4,1,1,1.0
5,1951,9 10 12 23,4,2,2,1.0
5,1952,9 10 12 23 24,5,2,2,1.0
5,1953,9 10 12 22,4,2,2,1.0
5,1954,9 10 12 22 24,5,2,2,1.0
5,1955,9 10 12 21,4,2,2,1.0
5,1956,9 10 12 21 24,5,2,2,1.0
5,1957,9 10 12 21 22,5,2,2,1.0
5,1958,9 10 12 21 22 24,6,2,2,1.0
5,1959,9 10 12 20,4,2,2,1.0
5,1960,9 10 12 20 24,5,2,2,1.0
5,1961,9 10 12 19,4,2,2,1.0
5,1962,9 10 12 19 24,5,2,2,1.0
5,1963,9 10 12 19 22,5,2,2,1.0
5,1964,9 10 12 19 22 24,6,2,2,1.0
5,1965,9 10 12 19 21,5,2,2,1.0
5,1966,9 10 12 19 21 24,6,2,2,1.0
5,1967,9 10 12 19 21 22,6,2,3,1.5
5,1968,9 10 12 19 21 22 24,7,2,2,1.0
5,1969,9 10 12 19 20,5,2,2,1.0
5,1970,9 10 12 19 20 24,6,2,2,1.0
5,1971,9 10 12 18,4,2,2,1.0
5,1972,9 10 12 18 24,5,2,2,1.0
5,1973,9 10 12 18 21,5,2,2,1.0
5,1974,9 10 12 18 21 24,6,2,2,1.0
5,1975,9 10 12 18 20,5,2,2,1.0
5,1976,9 10 12 18 20 24,6,2,2,1.0
5,1977,9 10 12 17,4,2,2,1.0
5,1978,9 10 12 17 24,5,2,2,1.0
5,1979,9 10 12 17 22,5,2,2,1.0
5,1980,9 10 12 17 22 24,6,2,2,1.0
5,1981,9 10 12 17 20,5,2,2,1.0
5,1982,9 10 12 17 20 24,6,2,2,1.0
5,1983,9 10 12 17 18,5,2,2,1.0
5,1984,9 10 12 17 18 24,6,2,2,1.0
5,1985,9 10 12 17 18 20,6,2,2,1.0
5,1986,9 10 12 17 18 20 24,7,2,2,1.0
5,1987,9 10 12 16,4,2,2,1.0
5,1988,8,1,1,1,1.0
5,1989,8 23,2,2,2,1.0
5,1990,8 22,2,2,2,1.0
5,1991,8 21,2,2,2,1.0
5,1992,8 21 22,3,2,2,1.0
5,1993,8 20,2,2,2,1.0
5,1994,8 19,2,2,2,1.0
5,1995,8 19 22,3,2,2,1.0
5,1996,8 19 21,3,2,2,1.0
5,1997,8 19 21 22,4,2,2,1.0
5,1998,8 19 20,3,2,2,1.0
5,1999,8 18,2,2,2,1.0
5,2000,8 18 21,3,2,2,1.0
5,2001,8 18 20,3,2,2,1.0
5,2002,8 17,2,2,2,1.0
5,2003,8 17 22,3,2,2,1.0
5,2004,8 17 20,3,2,2,1.0
5,2005,8 17 18,3,2,2,1.0
5,2006,8 17 18 20,4,2,2,1.0
5,2007,8 16,2,2,2,1.0
5,2008,7,1,1,1,1.0
5,2009,7 30,2,1,1,1.0
5,2010,7 29,2,1,1,1.0
5,2011,7 29 30,3,1,1,1.0
5,2012,7 28,2,1,1,1.0
5,2013,7 27,2,1,1,1.0
5,2014,7 27 30,3,1,1,1.0
5,2015,7 27 29,3,1,1,1.0
5,2016,7 27 29 30,4,2,2,1.0
5,2017,7 27 28,3,2,2,1.0
5,2018,7 26,2,1,1,1.0
5,2019,7 26 29,3,2,2,1.0
5,2020,7 26 28,3,2,2,1.0
5,2021,7 25,2,1,1,1.0
5,2022,7 25 30,3,2,2,1.0
5,2023,7 25 28,3,2,2,1.0
5,2024,7 25 26,3,2,2,1.0
5,2025,7 25 26 28,4,2,2,1.0
5,2026,7 24,2,2,2,1.0
5,2027,7 22,2,1,1,1.0
5,2028,7 22 29,3,1,1,1.0
5,2029,7 22 28,3,1,1,1.0
5,2030,7 22 27,3,1,1,1.0
5,2031,7 22 27 29,4,2,2,1.0
5,2032,7 22 27 28,4,2,2,1.0
5,2033,7 22 26,3,1,1,1.0
5,2034,7 22 26 29,4,2,2,1.0
5,2035,7 22 26 28,4,2,2,1.0
5,2036,7 22 25,3,2,2,1.0
5,2037,7 22 25 28,4,2,2,1.0
5,2038,7 22 25 26,4,2,2,1.0
5,2039,7 22 25 26 28,5,2,2,1.0
5,2040,7 22 24,3,2,2,1.0
5,2041,7 21,2,1,1,1.0
5,2042,7 21 30,3,1,1,1.0
5,2043,7 21 28,3,1,1,1.0
5,2044,7 21 27,3,1,1,1.0
5,2045,7 21 27 30,4,2,2,1.0
5,2046,7 21 27 28,4,2,2,1.0
5,2047,7 21 26,3,2,2,1.0
5,2048,7 21 26 28,4,2,2,1.0
5,2049,7 21 25,3,1,1,1.0
5,2050,7 21 25 30,4,2,2,1.0
5,2051,7 21 25 28,4,2,2,1.0
5,2052,7 21 25 26,4,2,2,1.0
5,2053,7 21 25 26 28,5,2,2,1.0
5,2054,7 21 24,3,2,2,1.0
5,2055,7 21 22,3,1,1,1.0
5,2056,7 21 22 28,4,1,1,1.0
5,2057,7 21 22 27,4,2,2,1.0
5,2058,7 21 22 27 28,5,2,2,1.0
5,2059,7 21 22 26,4,2,2,1.0
5,2060,7 21 22 26 28,5,2,2,1.0
5,2061,7 21 22 25,4,2,2,1.0
5,2062,7 21 22 25 28,5,2,2,1.0
5,2063,7 21 22 25 26,5,2,2,1.0
5,2064,7 21 22 25 26 28,6,2,2,1.0
5,2065,7 21 22 24,4,2,2,1.0
5,2066,7 20,2,1,1,1.0
5,2067,7 20 27,3,2,2,1.0
5,2068,7 20 26,3,2,2,1.0
5,2069,7 20 25,3,2,2,1.0
5,2070,7 20 25 26,4,2,2,1.0
5,2071,7 20 24,3,2,2,1.0
5,2072,7 19,2,1,1,1.0
5,2073,7 19 30,3,1,1,1.0
5,2074,7 19 29,3,1,1,1.0
5,2075,7 19 29 30,4,2,2,1.0
5,2076,7 19 28,3,2,2,1.0
5,2077,7 19 26,3,1,1,1.0
5,2078,7 19 26 29,4,2,2,1.0
5,2079,7 19 26 28,4,2,2,1.0
5,2080,7 19 25,3,1,1,1.0
5,2081,7 19 25 30,4,2,2,1.0
5,2082,7 19 25 28,4,2,2,1.0
5,2083,7 19 25 26,4,2,2,1.0
5,2084,7 19 25 26 28,5,2,2,1.0
5,2085,7 19 24,3,2,2,1.0
5,2086,7 19 22,3,1,1,1.0
5,2087,7 19 22 29,4,2,2,1.0
5,2088,7 19 22 28,4,2,2,1.0
5,2089,7 19 22 26,4,1,1,1.0
5,2090,7 19 22 26 29,5,2,2,1.0
5,2091,7 19 22 26 28,5,2,2,1.0
5,2092,7 19 22 25,4,2,2,1.0
5,2093,7 19 22 25 28,5,2,2,1.0
5,2094,7 19 22 25 26,5,2,2,1.0
5,2095,7 19 22 25 26 28,6,2,2,1.0
5,2096,7 19 22 24,4,2,2,1.0
5,2097,7 19 21,3,1,1,1.0
5,2098,7 19 21 30,4,2,2,1.0
5,2099,7 19 21 28,4,2,2,1.0
5,2100,7 19 21 26,4,2,2,1.0
5,2101,7 19 21 26 28,5,2,2,1.0
5,2102,7 19 21 25,4,1,1,1.0
5,2103,7 19 21 25 30,5,2,2,1.0
5,2104,7 19 21 25 28,5,2,2,1.0
5,2105,7 19 21 25 26,5,2,2,1.0
5,2106,7 19 21 25 26 28,6,2,2,1.0
5,2107,7 19 21 24,4,2,2,1.0
5,2108,7 19 21 22,4,2,2,1.0
5,2109,7 19 21 22 28,5,2,2,1.0
5,2110,7 19 21 22 26,5,2,2,1.0
5,2111,7 19 21 22 26 28,6,2,2,1.0
5,2112,7 19 21 22 25,5,2,2,1.0
5,2113,7 19 21 22 25 28,6,2,2,1.0
5,2114,7 19 21 22 25 26,6,2,2,1.0
5,2115,7 19 21 22 25 26 28,7,2,2,1.0
5,2116,7 19 21 22 24,5,2,2,1.0
5,2117,7 19 20,3,2,2,1.0
5,2118,7 19 20 26,4,2,2,1.0
5,2119,7 19 20 25,4,2,2,1.0
5,2120,7 19 20 25 26,5,2,2,1.0
5,2121,7 19 20 24,4,2,2,1.0
5,2122,7 18,2,1,1,1.0
5,2123,7 18 29,3,2,2,1.0
5,2124,7 18 28,3,2,2,1.0
5,2125,7 18 25,3,2,2,1.0
5,2126,7 18 25 28,4,2,2,1.0
5,2127,7 18 24,3,2,2,1.0
5,2128,7 18 21,3,2,2,1.0
5,2129,7 18 21 28,4,2,2,1.0
5,2130,7 18 21 25,4,2,2,1.0
5,2131,7 18 21 25 28,5,2,2,1.0
5,2132,7 18 21 24,4,2,2,1.0
5,2133,7 18 20,3,2,2,1.0
5,2134,7 18 20 25,4,2,2,1.0
5,2135,7 18 20 24,4,2,2,1.0
5,2136,7 17,2,1,1,1.0
5,2137,7 17 30,3,2,2,1.0
5,2138,7 17 28,3,2,2,1.0
5,2139,7 17 26,3,2,2,1.0
5,2140,7 17 26 28,4,2,2,1.0
5,2141,7 17 24,3,2,2,1.0
5,2142,7 17 22,3,2,2,1.0
5,2143,7 17 22 28,4,2,2,1.0
5,2144,7 17 22 26,4,2,2,1.0
5,2145,7 17 22 26 28,5,2,2,1.0
5,2146,7 17 22 24,4,2,2,1.0
5,2147,7 17 20,3,2,2,1.0
5,2148,7 17 20 26,4,2,2,1.0
5,2149,7 17 20 24,4,2,2,1.0
5,2150,7 17 18,3,2,2,1.0
5,2151,7 17 18 28,4,2,2,1.0
5,2152,7 17 18 24,4,2,2,1.0
5,2153,7 17 18 20,4,2,2,1.0
5,2154,7 17 18 20 24,5,2,2,1.0
5,2155,7 16,2,2,2,1.0
5,2156,7 14,2,1,1,1.0
5,2157,7 14 29,3,1,1,1.0
5,2158,7 14 28,3,1,1,1.0
5,2159,7 14 27,3,1,1,1.0
5,2160,7 14 27 29,4,2,2,1.0
5,2161,7 14 27 28,4,2,2,1.0
5,2162,7 14 26,3,1,1,1.0
5,2163,7 14 26 29,4,2,2,1.0
5,2164,7 14 26 28,4,2,2,1.0
5,2165,7 14 25,3,2,2,1.0
5,2166,7 14 25 28,4,2,2,1.0
5,2167,7 14 25 26,4,2,2,1.0
5,2168,7 14 25 26 28,5,2,2,1.0
5,2169,7 14 24,3,2,2,1.0
5,2170,7 14 22,3,1,1,1.0
5,2171,7 14 22 29,4,1,1,1.0
5,2172,7 14 22 28,4,1,1,1.0
5,2173,7 14 22 27,4,1,1,1.0
5,2174,7 14 22 27 29,5,2,2,1.0
5,2175,7 14 22 27 28,5,2,2,1.0
5,2176,7 14 22 26,4,1,1,1.0
5,2177,7 14 22 26 29,5,2,2,1.0
5,2178,7 14 22 26 28,5,2,2,1.0
5,2179,7 14 22 25,4,2,2,1.0
5,2180,7 14 22 25 28,5,2,2,1.0
5,2181,7 14 22 25 26,5,2,2,1.0
5,2182,7 14 22 25 26 28,6,2,2,1.0
5,2183,7 14 22 24,4,2,2,1.0
5,2184,7 14 21,3,1,1,1.0
5,2185,7 14 21 28,4,1,1,1.0
5,2186,7 14 21 27,4,2,2,1.0
5,2187,7 14 21 27 28,5,2,2,1.0
5,2188,7 14 21 26,4,2,2,1.0
5,2189,7 14 21 26 28,5,2,2,1.0
5,2190,7 14 21 25,4,2,2,1.0
5,2191,7 14 21 25 28,5,2,2,1.0
5,2192,7 14 21 25 26,5,2,2,1.0
5,2193,7 14 21 25 26 28,6,2,2,1.0
5,2194,7 14 21 24,4,2,2,1.0
5,2195,7 14 21 22,4,1,1,1.0
5,2196,7 14 21 22 28,5,1,1,1.0
5,2197,7 14 21 22 27,5,2,2,1.0
5,2198,7 14 21 22 27 28,6,2,2,1.0
5,2199,7 14 21 22 26,5,2,2,1.0
5,2200,7 14 21 22 26 28,6,2,2,1.0
5,2201,7 14 21 22 25,5,2,2,1.0
5,2202,7 14 21 22 25 28,6,2,2,1.0
5,2203,7 14 21 22 25 26,6,2,2,1.0
5,2204,7 14 21 22 25 26 28,7,2,2,1.0
5,2205,7 14 21 22 24,5,2,2,1.0
5,2206,7 14 20,3,1,1,1.0
5,2207,7 14 20 27,4,2,2,1.0
5,2208,7 14 20 26,4,2,2,1.0
5,2209,7 14 20 25,4,2,2,1.0
5,2210,7 14 20 25 26,5,2,2,1.0
5,2211,7 14 20 24,4,2,2,1.0
5,2212,7 14 19,3,1,1,1.0
5,2213,7 14 19 29,4,2,2,1.0
5,2214,7 14 19 28,4,2,2,1.0
5,2215,7 14 19 26,4,1,1,1.0
5,2216,7 14 19 26 29,5,2,2,1.0
5,2217,7 14 19 26 28,5,2,2,1.0
5,2218,7 14 19 25,4,2,2,1.0
5,2219,7 14 19 25 28,5,2,2,1.0
5,2220,7 14 19 25 26,5,2,2,1.0
5,2221,7 14 19 25 26 28,6,2,2,1.0
5,2222,7 14 19 24,4,2,2,1.0
5,2223,7 14 19 22,4,1,1,1.0
5,2224,7 14 19 22 29,5,2,2,1.0
5,2225,7 14 19 22 28,5,2,2,1.0
5,2226,7 14 19 22 26,5,1,1,1.0
5,2227,7 14 19 22 26 29,6,2,2,1.0
5,2228,7 14 19 22 26 28,6,2,2,1.0
5,2229,7 14 19 22 25,5,2,2,1.0
5,2230,7 14 19 22 25 28,6,2,2,1.0
5,2231,7 14 19 22 25 26,6,2,2,1.0
5,2232,7 14 19 22 25 26 28,7,2,2,1.0
5,2233,7 14 19 22 24,5,2,2,1.0
5,2234,7 14 19 21,4,2,2,1.0
5,2235,7 14 19 21 28,5,2,2,1.0
5,2236,7 14 19 21 26,5,2,2,1.0
5,2237,7 14 19 21 26 28,6,2,2,1.0
5,2238,7 14 19 21 25,5,2,2,1.0
5,2239,7 14 19 21 25 28,6,2,2,1.0
5,2240,7 14 19 21 25 26,6,2,2,1.0
5,2241,7 14 19 21 25 26 28,7,2,2,1.0
5,2242,7 14 19 21 24,5,2,2,1.0
5,2243,7 14 19 21 22,5,2,2,1.0
5,2244,7 14 19 21 22 28,6,2,2,1.0
5,2245,7 14 19 21 22 26,6,2,2,1.0
5,2246,7 14 19 21 22 26 28,7,2,2,1.0
5,2247,7 14 19 21 22 25,6,2,2,1.0
5,2248,7 14 19 21 22 25 28,7,2,2,1.0
5,2249,7 14 19 21 22 25 26,7,2,2,1.0
5,2250,7 14 19 21 22 25 26 28,8,2,2,1.0
5,2251,7 14 19 21 22 24,6,2,2,1.0
5,2252,7 14 19 20,4,2,2,1.0
5,2253,7 14 19 20 26,5,2,2,1.0
5,2254,7 14 19 20 25,5,2,2,1.0
5,2255,7 14 19 20 25 26,6,2,2,1.0
5,2256,7 14 19 20 24,5,2,2,1.0
5,2257,7 14 18,3,1,1,1.0
5,2258,7 14 18 29,4,2,2,1.0
5,2259,7 14 18 28,4,2,2,1.0
5,2260,7 14 18 25,4,2,2,1.0
5,2261,7 14 18 25 28,5,2,2,1.0
5,2262,7 14 18 24,4,2,2,1.0
5,2263,7 14 18 21,4,2,2,1.0
5,2264,7 14 18 21 28,5,2,2,1.0
5,2265,7 14 18 21 25,5,2,2,1.0
5,2266,7 14 18 21 25 28,6,2,2,1.0
5,2267,7 14 18 21 24,5,2,2,1.0
5,2268,7 14 18 20,4,2,2,1.0
5,2269,7 14 18 20 25,5,2,2,1.0
5,2270,7 14 18 20 24,5,2,2,1.0
5,2271,7 14 17,3,2,2,1.0
5,2272,7 14 17 28,4,2,2,1.0
5,2273,7 14 17 26,4,2,2,1.0
5,2274,7 14 17 26 28,5,2,2,1.0
5,2275,7 14 17 24,4,2,2,1.0
5,2276,7 14 17 22,4,2,2,1.0
5,2277,7 14 17 22 28,5,2,2,1.0
5,2278,7 14 17 22 26,5,2,2,1.0
5,2279,7 14 17 22 26 28,6,2,2,1.0
5,2280,7 14 17 22 24,5,2,2,1.0
5,2281,7 14 17 20,4,2,2,1.0
5,2282,7 14 17 20 26,5,2,2,1.0
5,2283,7 14 17 20 24,5,2,2,1.0
5,2284,7 14 17 18,4,2,2,1.0
5,2285,7 14 17 18 28,5,2,2,1.0
5,2286,7 14 17 18 24,5,2,2,1.0
5,2287,7 14 17 18 20,5,2,2,1.0
5,2288,7 14 17 18 20 24,6,2,2,1.0
5,2289,7 14 16,3,2,2,1.0
5,2290,7 13,2,1,1,1.0
5,2291,7 13 30,3,1,1,1.0
5,2292,7 13 28,3,1,1,1.0
5,2293,7 13 27,3,1,1,1.0
5,2294,7 13 27 30,4,2,2,1.0
5,2295,7 13 27 28,4,2,2,1.0
5,2296,7 13 26,3,2,2,1.0
5,2297,7 13 26 28,4,2,2,1.0
5,2298,7 13 25,3,1,1,1.0
5,2299,7 13 25 30,4,2,2,1.0
5,2300,7 13 25 28,4,2,2,1.0
5,2301,7 13 25 26,4,2,2,1.0
5,2302,7 13 25 26 28,5,2,2,1.0
5,2303,7 13 24,3,2,2,1.0
5,2304,7 13 22,3,1,1,1.0
5,2305,7 13 22 28,4,1,1,1.0
5,2306,7 13 22 27,4,2,2,1.0
5,2307,7 13 22 27 28,5,2,2,1.0
5,2308,7 13 22 26,4,2,2,1.0
5,2309,7 13 22 26 28,5,2,2,1.0
5,2310,7 13 22 25,4,2,2,1.0
5,2311,7 13 22 25 28,5,2,2,1.0
5,2312,7 13 22 25 26,5,2,2,1.0
5,2313,7 13 22 25 26 28,6,2,2,1.0
5,2314,7 13 22 24,4,2,2,1.0
5,2315,7 13 21,3,1,1,1.0
5,2316,7 13 21 30,4,1,1,1.0
5,2317,7 13 21 28,4,1,1,1.0
5,2318,7 13 21 27,4,1,1,1.0
5,2319,7 13 21 27 30,5,2,2,1.0
5,2320,7 13 21 27 28,5,2,2,1.0
5,2321,7 13 21 26,4,2,2,1.0
5,2322,7 13 21 26 28,5,2,2,1.0
5,2323,7 13 21 25,4,1,1,1.0
5,2324,7 13 21 25 30,5,2,2,1.0
5,2325,7 13 21 25 28,5,2,2,1.0
5,2326,7 13 21 25 26,5,2,2,1.0
5,2327,7 13 21 25 26 28,6,2,2,1.0
5,2328,7 13 21 24,4,2,2,1.0
5,2329,7 13 21 22,4,1,1,1.0
5,2330,7 13 21 22 28,5,1,1,1.0
5,2331,7 13 21 22 27,5,2,2,1.0
5,2332,7 13 21 22 27 28,6,2,2,1.0
5,2333,7 13 21 22 26,5,2,2,1.0
5,2334,7 13 21 22 26 28,6,2,2,1.0
5,2335,7 13 21 22 25,5,2,2,1.0
5,2336,7 13 21 22 25 28,6,2,2,1.0
5,2337,7 13 21 22 25 26,6,2,2,1.0
5,2338,7 13 21 22 25 26 28,7,2,2,1.0
5,2339,7 13 21 22 24,5,2,2,1.0
5,2340,7 13 20,3,1,1,1.0
5,2341,7 13 20 27,4,2,2,1.0
5,2342,7 13 20 26,4,2,2,1.0
5,2343,7 13 20 25,4,2,2,1.0
5,2344,7 13 20 25 26,5,2,2,1.0
5,2345,7 13 20 24,4,2,2,1.0
5,2346,7 13 19,3,1,1,1.0
5,2347,7 13 19 30,4,2,2,1.0
5,2348,7 13 19 28,4,2,2,1.0
5,2349,7 13 19 26,4,2,2,1.0
5,2350,7 13 19 26 28,5,2,2,1.0
5,2351,7 13 19 25,4,1,1,1.0
5,2352,7 13 19 25 30,5,2,2,1.0
5,2353,7 13 19 25 28,5,2,2,1.0
5,2354,7 13 19 25 26,5,2,2,1.0
5,2355,7 13 19 25 26 28,6,2,2,1.0
5,2356,7 13 19 24,4,2,2,1.0
5,2357,7 13 19 22,4,2,2,1.0
5,2358,7 13 19 22 28,5,2,2,1.0
5,2359,7 13 19 22 26,5,2,2,1.0
5,2360,7 13 19 22 26 28,6,2,2,1.0
5,2361,7 13 19 22 25,5,2,2,1.0
5,2362,7 13 19 22 25 28,6,2,2,1.0
5,2363,7 13 19 22 25 26,6,2,2,1.0
5,2364,7 13 19 22 25 26 28,7,2,2,1.0
5,2365,7 13 19 22 24,5,2,2,1.0
5,2366,7 13 19 21,4,1,1,1.0
5,2367,7 13 19 21 30,5,2,2,1.0
5,2368,7 13 19 21 28,5,2,2,1.0
5,2369,7 13 19 21 26,5,2,2,1.0
5,2370,7 13 19 21 26 28,6,2,2,1.0
5,2371,7 13 19 21 25,5,1,1,1.0
5,2372,7 13 19 21 25 30,6,2,2,1.0
5,2373,7 13 19 21 25 28,6,2,2,1.0
5,2374,7 13 19 21 25 26,6,2,2,1.0
5,2375,7 13 19 21 25 26 28,7,2,2,1.0
5,2376,7 13 19 21 24,5,2,2,1.0
5,2377,7 13 19 21 22,5,2,2,1.0
5,2378,7 13 19 21 22 28,6,2,2,1.0
5,2379,7 13 19 21 22 26,6,2,2,1.0
5,2380,7 13 19 21 22 26 28,7,2,2,1.0
5,2381,7 13 19 21 22 25,6,2,2,1.0
5,2382,7 13 19 21 22 25 28,7,2,2,1.0
5,2383,7 13 19 21 22 25 26,7,2,2,1.0
5,2384,7 13 19 21 22 25 26 28,8,2,2,1.0
5,2385,7 13 19 21 22 24,6,2,2,1.0
5,2386,7 13 19 20,4,2,2,1.0
5,2387,7 13 19 20 26,5,2,2,1.0
5,2388,7 13 19 20 25,5,2,2,1.0
5,2389,7 13 19 20 25 26,6,2,2,1.0
5,2390,7 13 19 20 24,5,2,2,1.0
5,2391,7 13 18,3,2,2,1.0
5,2392,7 13 18 28,4,2,2,1.0
5,2393,7 13 18 25,4,2,2,1.0
5,2394,7 13 18 25 28,5,2,2,1.0
5,2395,7 13 18 24,4,2,2,1.0
5,2396,7 13 18 21,4,2,2,1.0
5,2397,7 13 18 21 28,5,2,2,1.0
5,2398,7 13 18 21 25,5,2,2,1.0
5,2399,7 13 18 21 25 28,6,2,2,1.0
5,2400,7 13 18 21 24,5,2,2,1.0
5,2401,7 13 18 20,4,2,2,1.0
5,2402,7 13 18 20 25,5,2,2,1.0
5,2403,7 13 18 20 24,5,2,2,1.0
5,2404,7 13 17,3,1,1,1.0
5,2405,7 13 17 30,4,2,2,1.0
5,2406,7 13 17 28,4,2,2,1.0
5,2407,7 13 17 26,4,2,2,1.0
5,2408,7 13 17 26 28,5,2,2,1.0
5,2409,7 13 17 24,4,2,2,1.0
5,2410,7 13 17 22,4,2,2,1.0
5,2411,7 13 17 22 28,5,2,2,1.0
5,2412,7 13 17 22 26,5,2,2,1.0
5,2413,7 13 17 22 26 28,6,2,2,1.0
5,2414,7 13 17 22 24,5,2,2,1.0
5,2415,7 13 17 20,4,2,2,1.0
5,2416,7 13 17 20 26,5,2,2,1.0
5,2417,7 13 17 20 24,5,2,2,1.0
5,2418,7 13 17 18,4,2,2,1.0
5,2419,7 13 17 18 28,5,2,2,1.0
5,2420,7 13 17 18 24,5,2,2,1.0
5,2421,7 13 17 18 20,5,2,2,1.0
5,2422,7 13 17 18 20 24,6,2,2,1.0
5,2423,7 13 16,3,2,2,1.0
5,2424,7 13 14,3,1,1,1.0
5,2425,7 13 14 28,4,1,1,1.0
5,2426,7 13 14 27,4,2,2,1.0
5,2427,7 13 14 27 28,5,2,2,1.0
5,2428,7 13 14 26,4,2,2,1.0
5,2429,7 13 14 26 28,5,2,2,1.0
5,2430,7 13 14 25,4,2,2,1.0
5,2431,7 13 14 25 28,5,2,2,1.0
5,2432,7 13 14 25 26,5,2,2,1.0
5,2433,7 13 14 25 26 28,6,2,2,1.0
5,2434,7 13 14 24,4,2,2,1.0
5,2435,7 13 14 22,4,1,1,1.0
5,2436,7 13 14 22 28,5,1,1,1.0
5,2437,7 13 14 22 27,5,2,2,1.0
5,2438,7 13 14 22 27 28,6,2,2,1.0
5,2439,7 13 14 22 26,5,2,2,1.0
5,2440,7 13 14 22 26 28,6,2,2,1.0
5,2441,7 13 14 22 25,5,2,2,1.0
5,2442,7 13 14 22 25 28,6,2,2,1.0
5,2443,7 13 14 22 25 26,6,2,2,1.0
5,2444,7 13 14 22 25 26 28,7,2,2,1.0
5,2445,7 13 14 22 24,5,2,2,1.0
5,2446,7 13 14 21,4,1,1,1.0
5,2447,7 13 14 21 28,5,1,1,1.0
5,2448,7 13 14 21 27,5,2,2,1.0
5,2449,7 13 14 21 27 28,6,2,2,1.0
5,2450,7 13 14 21 26,5,2,2,1.0
5,2451,7 13 14 21 26 28,6,2,2,1.0
5,2452,7 13 14 21 25,5,2,2,1.0
5,2453,7 13 14 21 25 28,6,2,2,1.0
5,2454,7 13 14 21 25 26,6,2,2,1.0
5,2455,7 13 14 21 25 26 28,7,2,2,1.0
5,2456,7 13 14 21 24,5,2,2,1.0
5,2457,7 13 14 21 22,5,1,1,1.0
5,2458,7 13 14 21 22 28,6,1,1,1.0
5,2459,7 13 14 21 22 27,6,2,2,1.0
5,2460,7 13 14 21 22 27 28,7,2,2,1.0
5,2461,7 13 14 21 22 26,6,2,2,1.0
5,2462,7 13 14 21 22 26 28,7,2,2,1.0
5,2463,7 13 14 21 22 25,6,2,2,1.0
5,2464,7 13 14 21 22 25 28,7,2,2,1.0
5,2465,7 13 14 21 22 25 26,7,2,2,1.0
5,2466,7 13 14 21 22 25 26 28,8,2,2,1.0
5,2467,7 13 14 21 22 24,6,2,2,1.0
5,2468,7 13 14 20,4,1,1,1.0
5,2469,7 13 14 20 27,5,2,2,1.0
5,2470,7 13 14 20 26,5,2,2,1.0
5,2471,7 13 14 20 25,5,2,2,1.0
5,2472,7 13 14 20 25 26,6,2,2,1.0
5,2473,7 13 14 20 24,5,2,2,1.0
5,2474,7 13 14 19,4,2,2,1.0
5,2475,7 13 14 19 28,5,2,2,1.0
5,2476,7 13 14 19 26,5,2,2,1.0
5,2477,7 13 14 19 26 28,6,2,2,1.0
5,2478,7 13 14 19 25,5,2,2,1.0
5,2479,7 13 14 19 25 28,6,2,2,1.0
5,2480,7 13 14 19 25 26,6,2,2,1.0
5,2481,7 13 14 19 25 26 28,7,2,2,1.0
5,2482,7 13 14 19 24,5,2,2,1.0
5,2483,7 13 14 19 22,5,2,2,1.0
5,2484,7 13 14 19 22 28,6,2,2,1.0
5,2485,7 13 14 19 22 26,6,2,2,1.0
5,2486,7 13 14 19 22 26 28,7,2,2,1.0
5,2487,7 13 14 19 22 25,6,2,2,1.0
5,2488,7 13 14 19 22 25 28,7,2,2,1.0
5,2489,7 13 14 19 22 25 26,7,2,2,1.0
5,2490,7 13 14 19 22 25 26 28,8,2,2,1.0
5,2491,7 13 14 19 22 24,6,2,2,1.0
5,2492,7 13 14 19 21,5,2,2,1.0
5,2493,7 13 14 19 21 28,6,2,2,1.0
5,2494,7 13 14 19 21 26,6,2,2,1.0
5,2495,7 13 14 19 21 26 28,7,2,2,1.0
5,2496,7 13 14 19 21 25,6,2,2,1.0
5,2497,7 13 14 19 21 25 28,7,2,2,1.0
5,2498,7 13 14 19 21 25 26,7,2,2,1.0
5,2499,7 13 14 19 21 25 26 28,8,2,2,1.0
5,2500,7 13 14 19 21 24,6,2,2,1.0
5,2501,7 13 14 19 21 22,6,2,2,1.0
5,2502,7 13 14 19 21 22 28,7,2,2,1.0
5,2503,7 13 14 19 21 22 26,7,2,2,1.0
5,2504,7 13 14 19 21 22 26 28,8,2,2,1.0
5,2505,7 13 14 19 21 22 25,7,2,2,1.0
5,2506,7 13 14 19 21 22 25 28,8,2,2,1.0
5,2507,7 13 14 19 21 22 25 26,8,2,2,1.0
5,2508,7 13 14 19 21 22 25 26 28,9,2,2,1.0
5,2509,7 13 14 19 21 22 24,7,2,2,1.0
5,2510,7 13 14 19 20,5,2,2,1.0
5,2511,7 13 14 19 20 26,6,2,2,1.0
5,2512,7 13 14 19 20 25,6,2,2,1.0
5,2513,7 13 14 19 20 25 26,7,2,3,1.5
5,2514,7 13 14 19 20 24,6,2,2,1.0
5,2515,7 13 14 18,4,2,2,1.0
5,2516,7 13 14 18 28,5,2,2,1.0
5,2517,7 13 14 18 25,5,2,2,1.0
5,2518,7 13 14 18 25 28,6,2,2,1.0
5,2519,7 13 14 18 24,5,2,2,1.0
5,2520,7 13 14 18 21,5,2,2,1.0
5,2521,7 13 14 18 21 28,6,2,2,1.0
5,2522,7 13 14 18 21 25,6,2,2,1.0
5,2523,7 13 14 18 21 25 28,7,2,2,1.0
5,2524,7 13 14 18 21 24,6,2,2,1.0
5,2525,7 13 14 18 20,5,2,2,1.0
5,2526,7 13 14 18 20 25,6,2,2,1.0
5,2527,7 13 14 18 20 24,6,2,2,1.0
5,2528,7 13 14 17,4,2,2,1.0
5,2529,7 13 14 17 28,5,2,2,1.0
5,2530,7 13 14 17 26,5,2,2,1.0
5,2531,7 13 14 17 26 28,6,2,2,1.0
5,2532,7 13 14 17 24,5,2,2,1.0
5,2533,7 13 14 17 22,5,2,2,1.0
5,2534,7 13 14 17 22 28,6,2,2,1.0
5,2535,7 13 14 17 22 26,6,2,2,1.0
5,2536,7 13 14 17 22 26 28,7,2,2,1.0
5,2537,7 13 14 17 22 24,6,2,2,1.0
5,2538,7 13 14 17 20,5,2,2,1.0
5,2539,7 13 14 17 20 26,6,2,2,1.0
5,2540,7 13 14 17 20 24,6,2,2,1.0
5,2541,7 13 14 17 18,5,2,2,1.0
5,2542,7 13 14 17 18 28,6,2,2,1.0
5,2543,7 13 14 17 18 24,6,2,3,1.5
5,2544,7 13 14 17 18 20,6,2,2,1.0
5,2545,7 13 14 17 18 20 24,7,2,2,1.0
5,2546,7 13 14 16,4,2,2,1.0
5,2547,7 12,2,1,1,1.0
5,2548,7 12 27,3,2,2,1.0
5,2549,7 12 26,3,2,2,1.0
5,2550,7 12 25,3,2,2,1.0
5,2551,7 12 25 26,4,2,2,1.0
5,2552,7 12 24,3,2,2,1.0
5,2553,7 12 22,3,1,1,1.0
5,2554,7 12 22 27,4,2,2,1.0
5,2555,7 12 22 26,4,2,2,1.0
5,2556,7 12 22 25,4,2,2,1.0
5,2557,7 12 22 25 26,5,2,2,1.0
5,2558,7 12 22 24,4,2,2,1.0
5,2559,7 12 21,3,1,1,1.0
5,2560,7 12 21 27,4,2,2,1.0
5,2561,7 12 21 26,4,2,2,1.0
5,2562,7 12 21 25,4,2,2,1.0
5,2563,7 12 21 25 26,5,2,2,1.0
5,2564,7 12 21 24,4,2,2,1.0
5,2565,7 12 21 22,4,1,1,1.0
5,2566,7 12 21 22 27,5,2,2,1.0
5,2567,7 12 21 22 26,5,2,2,1.0
5,2568,7 12 21 22 25,5,2,2,1.0
5,2569,7 12 21 22 25 26,6,2,2,1.0
5,2570,7 12 21 22 24,5,2,2,1.0
5,2571,7 12 20,3,1,1,1.0
5,2572,7 12 20 27,4,2,2,1.0
5,2573,7 12 20 26,4,2,2,1.0
5,2574,7 12 20 25,4,2,2,1.0
5,2575,7 12 20 25 26,5,2,2,1.0
5,2576,7 12 20 24,4,2,2,1.0
5,2577,7 12 19,3,2,2,1.0
5,2578,7 12 19 26,4,2,2,1.0
5,2579,7 12 19 25,4,2,2,1.0
5,2580,7 12 19 25 26,5,2,2,1.0
5,2581,7 12 19 24,4,2,2,1.0
5,2582,7 12 19 22,4,2,2,1.0
5,2583,7 12 19 22 26,5,2,2,1.0
5,2584,7 12 19 22 25,5,2,2,1.0
5,2585,7 12 19 22 25 26,6,2,2,1.0
5,2586,7 12 19 22 24,5,2,2,1.0
5,2587,7 12 19 21,4,2,2,1.0
5,2588,7 12 19 21 26,5,2,2,1.0
5,2589,7 12 19 21 25,5,2,2,1.0
5,2590,7 12 19 21 25 26,6,2,2,1.0
5,2591,7 12 19 21 24,5,2,2,1.0
5,2592,7 12 19 21 22,5,2,2,1.0
5,2593,7 12 19 21 22 26,6,2,2,1.0
5,2594,7 12 19 21 22 25,6,2,2,1.0
5,2595,7 12 19 21 22 25 26,7,2,2,1.0
5,2596,7 12 19 21 22 24,6,2,2,1.0
5,2597,7 12 19 20,4,2,2,1.0
5,2598,7 12 19 20 26,5,2,2,1.0
5,2599,7 12 19 20 25,5,2,2,1.0
5,2600,7 12 19 20 25 26,6,2,2,1.0
5,2601,7 12 19 20 24,5,2,2,1.0
5,2602,7 12 18,3,2,2,1.0
5,2603,7 12 18 25,4,2,3,1.5
5,2604,7 12 18 24,4,2,2,1.0
5,2605,7 12 18 21,4,2,2,1.0
5,2606,7 12 18 21 25,5,2,3,1.5
5,2607,7 12 18 21 24,5,2,2,1.0
5,2608,7 12 18 20,4,2,2,1.0
5,2609,7 12 18 20 25,5,2,2,1.0
5,2610,7 12 18 20 24,5,2,2,1.0
5,2611,7 12 17,3,2,2,1.0
5,2612,7 12 17 26,4,2,2,1.0
5,2613,7 12 17 24,4,2,2,1.0
5,2614,7 12 17 22,4,2,2,1.0
5,2615,7 12 17 22 26,5,2,3,1.5
5,2616,7 12 17 22 24,5,2,2,1.0
5,2617,7 12 17 20,4,2,2,1.0
5,2618,7 12 17 20 26,5,2,2,1.0
5,2619,7 12 17 20 24,5,2,2,1.0
5,2620,7 12 17 18,4,2,3,1.5
5,2621,7 12 17 18 24,5,2,2,1.0
5,2622,7 12 17 18 20,5,2,2,1.0
5,2623,7 12 17 18 20 24,6,2,2,1.0
5,2624,7 12 16,3,2,2,1.0
5,2625,7 11,2,1,1,1.0
5,2626,7 11 30,3,1,1,1.0
5,2627,7 11 29,3,1,1,1.0
5,2628,7 11 29 30,4,2,2,1.0
5,2629,7 11 28,3,2,2,1.0
5,2630,7 11 26,3,1,1,1.0
5,2631,7 11 26 29,4,2,2,1.0
5,2632,7 11 26 28,4,2,2,1.0
5,2633,7 11 25,3,1,1,1.0
5,2634,7 11 25 30,4,2,2,1.0
5,2635,7 11 25 28,4,2,2,1.0
5,2636,7 11 25 26,4,2,2,1.0
5,2637,7 11 25 26 28,5,2,2,1.0
5,2638,7 11 24,3,2,2,1.0
5,2639,7 11 22,3,1,1,1.0
5,2640,7 11 22 29,4,2,2,1.0
5,2641,7 11 22 28,4,2,2,1.0
5,2642,7 11 22 26,4,1,1,1.0
5,2643,7 11 22 26 29,5,2,2,1.0
5,2644,7 11 22 26 28,5,2,2,1.0
5,2645,7 11 22 25,4,2,2,1.0
5,2646,7 11 22 25 28,5,2,2,1.0
5,2647,7 11 22 25 26,5,2,2,1.0
5,2648,7 11 22 25 26 28,6,2,2,1.0
5,2649,7 11 22 24,4,2,2,1.0
5,2650,7 11 21,3,1,1,1.0
5,2651,7 11 21 30,4,2,2,1.0
5,2652,7 11 21 28,4,2,2,1.0
5,2653,7 11 21 26,4,2,2,1.0
5,2654,7 11 21 26 28,5,2,2,1.0
5,2655,7 11 21 25,4,1,1,1.0
5,2656,7 11 21 25 30,5,2,2,1.0
5,2657,7 11 21 25 28,5,2,2,1.0
5,2658,7 11 21 25 26,5,2,2,1.0
5,2659,7 11 21 25 26 28,6,2,2,1.0
5,2660,7 11 21 24,4,2,2,1.0
5,2661,7 11 21 22,4,2,2,1.0
5,2662,7 11 21 22 28,5,2,2,1.0
5,2663,7 11 21 22 26,5,2,2,1.0
5,2664,7 11 21 22 26 28,6,2,2,1.0
5,2665,7 11 21 22 25,5,2,2,1.0
5,2666,7 11 21 22 25 28,6,2,2,1.0
5,2667,7 11 21 22 25 26,6,2,2,1.0
5,2668,7 11 21 22 25 26 28,7,2,2,1.0
5,2669,7 11 21 22 24,5,2,2,1.0
5,2670,7 11 20,3,2,2,1.0
5,2671,7 11 20 26,4,2,2,1.0
5,2672,7 11 20 25,4,2,2,1.0
5,2673,7 11 20 25 26,5,2,2,1.0
5,2674,7 11 20 24,4,2,2,1.0
5,2675,7 11 19,3,1,1,1.0
5,2676,7 11 19 30,4,1,1,1.0
5,2677,7 11 19 29,4,1,1,1.0
5,2678,7 11 19 29 30,5,2,2,1.0
5,2679,7 11 19 28,4,2,2,1.0
5,2680,7 11 19 26,4,1,1,1.0
5,2681,7 11 19 26 29,5,2,2,1.0
5,2682,7 11 19 26 28,5,2,2,1.0
5,2683,7 11 19 25,4,1,1,1.0
5,2684,7 11 19 25 30,5,2,2,1.0
5,2685,7 11 19 25 28,5,2,2,1.0
5,2686,7 11 19 25 26,5,2,2,1.0
5,2687,7 11 19 25 26 28,6,2,2,1.0
5,2688,7 11 19 24,4,2,2,1.0
5,2689,7 11 19 22,4,1,1,1.0
5,2690,7 11 19 22 29,5,2,2,1.0
5,2691,7 11 19 22 28,5,2,2,1.0
5,2692,7 11 19 22 26,5,1,1,1.0
5,2693,7 11 19 22 26 29,6,2,2,1.0
5,2694,7 11 19 22 26 28,6,2,2,1.0
5,2695,7 11 19 22 25,5,2,2,1.0
5,2696,7 11 19 22 25 28,6,2,2,1.0
5,2697,7 11 19 22 25 26,6,2,2,1.0
5,2698,7 11 19 22 25 26 28,7,2,2,1.0
5,2699,7 11 19 22 24,5,2,2,1.0
5,2700,7 11 19 21,4,1,1,1.0
5,2701,7 11 19 21 30,5,2,2,1.0
5,2702,7 11 19 21 28,5,2,2,1.0
5,2703,7 11 19 21 26,5,2,2,1.0
5,2704,7 11 19 21 26 28,6,2,2,1.0
5,2705,7 11 19 21 25,5,1,1,1.0
5,2706,7 11 19 21 25 30,6,2,2,1.0
5,2707,7 11 19 21 25 28,6,2,2,1.0
5,2708,7 11 19 21 25 26,6,2,2,1.0
5,2709,7 11 19 21 25 26 28,7,2,2,1.0
5,2710,7 11 19 21 24,5,2,2,1.0
5,2711,7 11 19 21 22,5,2,2,1.0
5,2712,7 11 19 21 22 28,6,2,2,1.0
5,2713,7 11 19 21 22 26,6,2,2,1.0
5,2714,7 11 19 21 22 26 28,7,2,2,1.0
5,2715,7 11 19 21 22 25,6,2,2,1.0
5,2716,7 11 19 21 22 25 28,7,2,2,1.0
5,2717,7 11 19 21 22 25 26,7,2,2,1.0
5,2718,7 11 19 21 22 25 26 28,8,2,2,1.0
5,2719,7 11 19 21 22 24,6,2,2,1.0
5,2720,7 11 19 20,4,2,2,1.0
5,2721,7 11 19 20 26,5,2,2,1.0
5,2722,7 11 19 20 25,5,2,2,1.0
5,2723,7 11 19 20 25 26,6,2,2,1.0
5,2724,7 11 19 20 24,5,2,2,1.0
5,2725,7 11 18,3,1,1,1.0
5,2726,7 11 18 29,4,2,2,1.0
5,2727,7 11 18 28,4,2,2,1.0
5,2728,7 11 18 25,4,2,2,1.0
5,2729,7 11 18 25 28,5,2,2,1.0
5,2730,7 11 18 24,4,2,2,1.0
5,2731,7 11 18 21,4,2,2,1.0
5,2732,7 11 18 21 28,5,2,2,1.0
5,2733,7 11 18 21 25,5,2,2,1.0
5,2734,7 11 18 21 25 28,6,2,2,1.0
5,2735,7 11 18 21 24,5,2,2,1.0
5,2736,7 11 18 20,4,2,2,1.0
5,2737,7 11 18 20 25,5,2,2,1.0
5,2738,7 11 18 20 24,5,2,2,1.0
5,2739,7 11 17,3,1,1,1.0
5,2740,7 11 17 30,4,2,2,1.0
5,2741,7 11 17 28,4,2,2,1.0
5,2742,7 11 17 26,4,2,2,1.0
5,2743,7 11 17 26 28,5,2,2,1.0
5,2744,7 11 17 24,4,2,2,1.0
5,2745,7 11 17 22,4,2,2,1.0
5,2746,7 11 17 22 28,5,2,2,1.0
5,2747,7 11 17 22 26,5,2,2,1.0
5,2748,7 11 17 22 26 28,6,2,2,1.0
5,2749,7 11 17 22 24,5,2,2,1.0
5,2750,7 11 17 20,4,2,2,1.0
5,2751,7 11 17 20 26,5,2,2,1.0
5,2752,7 11 17 20 24,5,2,2,1.0
5,2753,7 11 17 18,4,2,2,1.0
5,2754,7 11 17 18 28,5,2,2,1.0
5,2755,7 11 17 18 24,5,2,2,1.0
5,2756,7 11 17 18 20,5,2,2,1.0
5,2757,7 11 17 18 20 24,6,2,2,1.0
5,2758,7 11 16,3,2,2,1.0
5,2759,7 11 14,3,1,1,1.0
5,2760,7 11 14 29,4,2,2,1.0
5,2761,7 11 14 28,4,2,2,1.0
5,2762,7 11 14 26,4,1,1,1.0
5,2763,7 11 14 26 29,5,2,2,1.0
5,2764,7 11 14 26 28,5,2,2,1.0
5,2765,7 11 14 25,4,2,2,1.0
5,2766,7 11 14 25 28,5,2,2,1.0
5,2767,7 11 14 25 26,5,2,2,1.0
5,2768,7 11 14 25 26 28,6,2,2,1.0
5,2769,7 11 14 24,4,2,2,1.0
5,2770,7 11 14 22,4,1,1,1.0
5,2771,7 11 14 22 29,5,2,2,1.0
5,2772,7 11 14 22 28,5,2,2,1.0
5,2773,7 11 14 22 26,5,1,1,1.0
5,2774,7 11 14 22 26 29,6,2,2,1.0
5,2775,7 11 14 22 26 28,6,2,2,1.0
5,2776,7 11 14 22 25,5,2,2,1.0
5,2777,7 11 14 22 25 28,6,2,2,1.0
5,2778,7 11 14 22 25 26,6,2,2,1.0
5,2779,7 11 14 22 25 26 28,7,2,2,1.0
5,2780,7 11 14 22 24,5,2,2,1.0
5,2781,7 11 14 21,4,2,2,1.0
5,2782,7 11 14 21 28,5,2,2,1.0
5,2783,7 11 14 21 26,5,2,2,1.0
5,2784,7 11 14 21 26 28,6,2,2,1.0
5,2785,7 11 14 21 25,5,2,2,1.0
5,2786,7 11 14 21 25 28,6,2,2,1.0
5,2787,7 11 14 21 25 26,6,2,2,1.0
5,2788,7 11 14 21 25 26 28,7,2,2,1.0
5,2789,7 11 14 21 24,5,2,2,1.0
5,2790,7 11 14 21 22,5,2,2,1.0
5,2791,7 11 14 21 22 28,6,2,2,1.0
5,2792,7 11 14 21 22 26,6,2,2,1.0
5,2793,7 11 14 21 22 26 28,7,2,2,1.0
5,2794,7 11 14 21 22 25,6,2,2,1.0
5,2795,7 11 14 21 22 25 28,7,2,2,1.0
5,2796,7 11 14 21 22 25 26,7,2,2,1.0
5,2797,7 11 14 21 22 25 26 28,8,2,2,1.0
5,2798,7 11 14 21 22 24,6,2,2,1.0
5,2799,7 11 14 20,4,2,2,1.0
5,2800,7 11 14 20 26,5,2,2,1.0
5,2801,7 11 14 20 25,5,2,2,1.0
5,2802,7 11 14 20 25 26,6,2,2,1.0
5,2803,7 11 14 20 24,5,2,2,1.0
5,2804,7 11 14 19,4,1,1,1.0
5,2805,7 11 14 19 29,5,2,2,1.0
5,2806,7 11 14 19 28,5,2,2,1.0
5,2807,7 11 14 19 26,5,1,1,1.0
5,2808,7 11 14 19 26 29,6,2,2,1.0
5,2809,7 11 14 19 26 28,6,2,2,1.0
5,2810,7 11 14 19 25,5,2,2,1.0
5,2811,7 11 14 19 25 28,6,2,2,1.0
5,2812,7 11 14 19 25 26,6,2,2,1.0
5,2813,7 11 14 19 25 26 28,7,2,2,1.0
5,2814,7 11 14 19 24,5,2,2,1.0
5,2815,7 11 14 19 22,5,1,1,1.0
5,2816,7 11 14 19 22 29,6,2,2,1.0
5,2817,7 11 14 19 22 28,6,2,2,1.0
5,2818,7 11 14 19 22 26,6,1,1,1.0
5,2819,7 11 14 19 22 26 29,7,2,2,1.0
5,2820,7 11 14 19 22 26 28,7,2,2,1.0
5,2821,7 11 14 19 22 25,6,2,2,1.0
5,2822,7 11 14 19 22 25 28,7,2,2,1.0
5,2823,7 11 14 19 22 25 26,7,2,2,1.0
5,2824,7 11 14 19 22 25 26 28,8,2,2,1.0
5,2825,7 11 14 19 22 24,6,2,2,1.0
5,2826,7 11 14 19 21,5,2,2,1.0
5,2827,7 11 14 19 21 28,6,2,2,1.0
5,2828,7 11 14 19 21 26,6,2,2,1.0
5,2829,7 11 14 19 21 26 28,7,2,2,1.0
5,2830,7 11 14 19 21 25,6,2,2,1.0
5,2831,7 11 14 19 21 25 28,7,2,2,1.0
5,2832,7 11 14 19 21 25 26,7,2,2,1.0
5,2833,7 11 14 19 21 25 26 28,8,2,2,1.0
5,2834,7 11 14 19 21 24,6,2,2,1.0
5,2835,7 11 14 19 21 22,6,2,2,1.0
5,2836,7 11 14 19 21 22 28,7,2,2,1.0
5,2837,7 11 14 19 21 22 26,7,2,2,1.0
5,2838,7 11 14 19 21 22 26 28,8,2,2,1.0
5,2839,7 11 14 19 21 22 25,7,2,2,1.0
5,2840,7 11 14 19 21 22 25 28,8,2,2,1.0
5,2841,7 11 14 19 21 22 25 26,8,2,2,1.0
5,2842,7 11 14 19 21 22 25 26 28,9,2,2,1.0
5,2843,7 11 14 19 21 22 24,7,2,2,1.0
5,2844,7 11 14 19 20,5,2,2,1.0
5,2845,7 11 14 19 20 26,6,2,2,1.0
5,2846,7 11 14 19 20 25,6,2,2,1.0
5,2847,7 11 14 19 20 25 26,7,2,2,1.0
5,2848,7 11 14 19 20 24,6,2,2,1.0
5,2849,7 11 14 18,4,1,1,1.0
5,2850,7 11 14 18 29,5,2,2,1.0
5,2851,7 11 14 18 28,5,2,2,1.0
5,2852,7 11 14 18 25,5,2,2,1.0
5,2853,7 11 14 18 25 28,6,2,2,1.0
5,2854,7 11 14 18 24,5,2,2,1.0
5,2855,7 11 14 18 21,5,2,2,1.0
5,2856,7 11 14 18 21 28,6,2,2,1.0
5,2857,7 11 14 18 21 25,6,2,2,1.0
5,2858,7 11 14 18 21 25 28,7,2,3,1.5
5,2859,7 11 14 18 21 24,6,2,2,1.0
5,2860,7 11 14 18 20,5,2,2,1.0
5,2861,7 11 14 18 20 25,6,2,2,1.0
5,2862,7 11 14 18 20 24,6,2,2,1.0
5,2863,7 11 14 17,4,2,2,1.0
5,2864,7 11 14 17 28,5,2,2,1.0
5,2865,7 11 14 17 26,5,2,2,1.0
5,2866,7 11 14 17 26 28,6,2,2,1.0
5,2867,7 11 14 17 24,5,2,2,1.0
5,2868,7 11 14 17 22,5,2,2,1.0
5,2869,7 11 14 17 22 28,6,2,2,1.0
5,2870,7 11 14 17 22 26,6,2,2,1.0
5,2871,7 11 14 17 22 26 28,7,2,2,1.0
5,2872,7 11 14 17 22 24,6,2,2,1.0
5,2873,7 11 14 17 20,5,2,2,1.0
5,2874,7 11 14 17 20 26,6,2,2,1.0
5,2875,7 11 14 17 20 24,6,2,3,1.5
5,2876,7 11 14 17 18,5,2,2,1.0
5,2877,7 11 14 17 18 28,6,2,2,1.0
5,2878,7 11 14 17 18 24,6,2,2,1.0
5,2879,7 11 14 17 18 20,6,2,2,1.0
5,2880,7 11 14 17 18 20 24,7,2,2,1.0
5,2881,7 11 14 16,4,2,2,1.0
5,2882,7 11 13,3,1,1,1.0
5,2883,7 11 13 30,4,2,2,1.0
5,2884,7 11 13 28,4,2,2,1.0
5,2885,7 11 13 26,4,2,2,1.0
5,2886,7 11 13 26 28,5,2,2,1.0
5,2887,7 11 13 25,4,1,1,1.0
5,2888,7 11 13 25 30,5,2,2,1.0
5,2889,7 11 13 25 28,5,2,2,1.0
5,2890,7 11 13 25 26,5,2,2,1.0
5,2891,7 11 13 25 26 28,6,2,2,1.0
5,2892,7 11 13 24,4,2,2,1.0
5,2893,7 11 13 22,4,2,2,1.0
5,2894,7 11 13 22 28,5,2,2,1.0
5,2895,7 11 13 22 26,5,2,2,1.0
5,2896,7 11 13 22 26 28,6,2,2,1.0
5,2897,7 11 13 22 25,5,2,2,1.0
5,2898,7 11 13 22 25 28,6,2,2,1.0
5,2899,7 11 13 22 25 26,6,2,2,1.0
5,2900,7 11 13 22 25 26 28,7,2,2,1.0
5,2901,7 11 13 22 24,5,2,2,1.0
5,2902,7 11 13 21,4,1,1,1.0
5,2903,7 11 13 21 30,5,2,2,1.0
5,2904,7 11 13 21 28,5,2,2,1.0
5,2905,7 11 13 21 26,5,2,2,1.0
5,2906,7 11 13 21 26 28,6,2,2,1.0
5,2907,7 11 13 21 25,5,1,1,1.0
5,2908,7 11 13 21 25 30,6,2,2,1.0
5,2909,7 11 13 21 25 28,6,2,2,1.0
5,2910,7 11 13 21 25 26,6,2,2,1.0
5,2911,7 11 13 21 25 26 28,7,2,2,1.0
5,2912,7 11 13 21 24,5,2,2,1.0
5,2913,7 11 13 21 22,5,2,2,1.0
5,2914,7 11 13 21 22 28,6,2,2,1.0
5,2915,7 11 13 21 22 26,6,2,2,1.0
5,2916,7 11 13 21 22 26 28,7,2,2,1.0
5,2917,7 11 13 21 22 25,6,2,2,1.0
5,2918,7 11 13 21 22 25 28,7,2,2,1.0
5,2919,7 11 13 21 22 25 26,7,2,2,1.0
5,2920,7 11 13 21 22 25 26 28,8,2,2,1.0
5,2921,7 11 13 21 22 24,6,2,2,1.0
5,2922,7 11 13 20,4,2,2,1.0
5,2923,7 11 13 20 26,5,2,2,1.0
5,2924,7 11 13 20 25,5,2,2,1.0
5,2925,7 11 13 20 25 26,6,2,2,1.0
5,2926,7 11 13 20 24,5,2,2,1.0
5,2927,7 11 13 19,4,1,1,1.0
5,2928,7 11 13 19 30,5,2,2,1.0
5,2929,7 11 13 19 28,5,2,2,1.0
5,2930,7 11 13 19 26,5,2,2,1.0
5,2931,7 11 13 19 26 28,6,2,2,1.0
5,2932,7 11 13 19 25,5,1,1,1.0
5,2933,7 11 13 19 25 30,6,2,2,1.0
5,2934,7 11 13 19 25 28,6,2,2,1.0
5,2935,7 11 13 19 25 26,6,2,2,1.0
5,2936,7 11 13 19 25 26 28,7,2,2,1.0
5,2937,7 11 13 19 24,5,2,2,1.0
5,2938,7 11 13 19 22,5,2,2,1.0
5,2939,7 11 13 19 22 28,6,2,2,1.0
5,2940,7 11 13 19 22 26,6,2,2,1.0
5,2941,7 11 13 19 22 26 28,7,2,2,1.0
5,2942,7 11 13 19 22 25,6,2,2,1.0
5,2943,7 11 13 19 22 25 28,7,2,2,1.0
5,2944,7 11 13 19 22 25 26,7,2,2,1.0
5,2945,7 11 13 19 22 25 26 28,8,2,2,1.0
5,2946,7 11 13 19 22 24,6,2,2,1.0
5,2947,7 11 13 19 21,5,1,1,1.0
5,2948,7 11 13 19 21 30,6,2,2,1.0
5,2949,7 11 13 19 21 28,6,2,2,1.0
5,2950,7 11 13 19 21 26,6,2,2,1.0
5,2951,7 11 13 19 21 26 28,7,2,2,1.0
5,2952,7 11 13 19 21 25,6,1,1,1.0
5,2953,7 11 13 19 21 25 30,7,2,2,1.0
5,2954,7 11 13 19 21 25 28,7,2,2,1.0
5,2955,7 11 13 19 21 25 26,7,2,2,1.0
5,2956,7 11 13 19 21 25 26 28,8,2,2,1.0
5,2957,7 11 13 19 21 24,6,2,2,1.0
5,2958,7 11 13 19 21 22,6,2,2,1.0
5,2959,7 11 13 19 21 22 28,7,2,2,1.0
5,2960,7 11 13 19 21 22 26,7,2,2,1.0
5,2961,7 11 13 19 21 22 26 28,8,2,2,1.0
5,2962,7 11 13 19 21 22 25,7,2,2,1.0
5,2963,7 11 13 19 21 22 25 28,8,2,2,1.0
5,2964,7 11 13 19 21 22 25 26,8,2,2,1.0
5,2965,7 11 13 19 21 22 25 26 28,9,2,2,1.0
5,2966,7 11 13 19 21 22 24,7,2,2,1.0
5,2967,7 11 13 19 20,5,2,2,1.0
5,2968,7 11 13 19 20 26,6,2,2,1.0
5,2969,7 11 13 19 20 25,6,2,2,1.0
5,2970,7 11 13 19 20 25 26,7,2,2,1.0
5,2971,7 11 13 19 20 24,6,2,2,1.0
5,2972,7 11 13 18,4,2,2,1.0
5,2973,7 11 13 18 28,5,2,2,1.0
5,2974,7 11 13 18 25,5,2,2,1.0
5,2975,7 11 13 18 25 28,6,2,2,1.0
5,2976,7 11 13 18 24,5,2,2,1.0
5,2977,7 11 13 18 21,5,2,2,1.0
5,2978,7 11 13 18 21 28,6,2,2,1.0
5,2979,7 11 13 18 21 25,6,2,2,1.0
5,2980,7 11 13 18 21 25 28,7,2,2,1.0
5,2981,7 11 13 18 21 24,6,2,2,1.0
5,2982,7 11 13 18 20,5,2,2,1.0
5,2983,7 11 13 18 20 25,6,2,2,1.0
5,2984,7 11 13 18 20 24,6,2,2,1.0
5,2985,7 11 13 17,4,1,1,1.0
5,2986,7 11 13 17 30,5,2,2,1.0
5,2987,7 11 13 17 28,5,2,2,1.0
5,2988,7 11 13 17 26,5,2,2,1.0
5,2989,7 11 13 17 26 28,6,2,2,1.0
5,2990,7 11 13 17 24,5,2,2,1.0
5,2991,7 11 13 17 22,5,2,2,1.0
5,2992,7 11 13 17 22 28,6,2,2,1.0
5,2993,7 11 13 17 22 26,6,2,2,1.0
5,2994,7 11 13 17 22 26 28,7,2,2,1.0
5,2995,7 11 13 17 22 24,6,2,2,1.0
5,2996,7 11 13 17 20,5,2,2,1.0
5,2997,7 11 13 17 20 26,6,2,2,1.0
5,2998,7 11 13 17 20 24,6,2,2,1.0
5,2999,7 11 13 17 18,5,2,2,1.0
5,3000,7 11 13 17 18 28,6,2,2,1.0
5,3001,7 11 13 17 18 24,6,2,2,1.0
5,3002,7 11 13 17 18 20,6,2,2,1.0
5,3003,7 11 13 17 18 20 24,7,2,2,1.0
5,3004,7 11 13 16,4,2,2,1.0
5,3005,7 11 13 14,4,2,2,1.0
5,3006,7 11 13 14 28,5,2,2,1.0
5,3007,7 11 13 14 26,5,2,2,1.0
5,3008,7 11 13 14 26 28,6,2,2,1.0
5,3009,7 11 13 14 25,5,2,2,1.0
5,3010,7 11 13 14 25 28,6,2,2,1.0
5,3011,7 11 13 14 25 26,6,2,2,1.0
5,3012,7 11 13 14 25 26 28,7,2,2,1.0
5,3013,7 11 13 14 24,5,2,2,1.0
5,3014,7 11 13 14 22,5,2,2,1.0
5,3015,7 11 13 14 22 28,6,2,2,1.0
5,3016,7 11 13 14 22 26,6,2,2,1.0
5,3017,7 11 13 14 22 26 28,7,2,2,1.0
5,3018,7 11 13 14 22 25,6,2,2,1.0
5,3019,7 11 13 14 22 25 28,7,2,2,1.0
5,3020,7 11 13 14 22 25 26,7,2,2,1.0
5,3021,7 11 13 14 22 25 26 28,8,2,2,1.0
5,3022,7 11 13 14 22 24,6,2,2,1.0
5,3023,7 11 13 14 21,5,2,2,1.0
5,3024,7 11 13 14 21 28,6,2,2,1.0
5,3025,7 11 13 14 21 26,6,2,2,1.0
5,3026,7 11 13 14 21 26 28,7,2,2,1.0
5,3027,7 11 13 14 21 25,6,2,2,1.0
5,3028,7 11 13 14 21 25 28,7,2,2,1.0
5,3029,7 11 13 14 21 25 26,7,2,2,1.0
5,3030,7 11 13 14 21 25 26 28,8,2,2,1.0
5,3031,7 11 13 14 21 24,6,2,2,1.0
5,3032,7 11 13 14 21 22,6,2,2,1.0
5,3033,7 11 13 14 21 22 28,7,2,2,1.0
5,3034,7 11 13 14 21 22 26,7,2,2,1.0
5,3035,7 11 13 14 21 22 26 28,8,2,2,1.0
5,3036,7 11 13 14 21 22 25,7,2,2,1.0
5,3037,7 11 13 14 21 22 25 28,8,2,2,1.0
5,3038,7 11 13 14 21 22 25 26,8,2,2,1.0
5,3039,7 11 13 14 21 22 25 26 28,9,2,2,1.0
5,3040,7 11 13 14 21 22 24,7,2,2,1.0
5,3041,7 11 13 14 20,5,2,2,1.0
5,3042,7 11 13 14 20 26,6,2,2,1.0
5,3043,7 11 13 14 20 25,6,2,2,1.0
5,3044,7 11 13 14 20 25 26,7,2,2,1.0
5,3045,7 11 13 14 20 24,6,2,2,1.0
5,3046,7 11 13 14 19,5,2,2,1.0
5,3047,7 11 13 14 19 28,6,2,2,1.0
5,3048,7 11 13 14 19 26,6,2,2,1.0
5,3049,7 11 13 14 19 26 28,7,2,2,1.0
5,3050,7 11 13 14 19 25,6,2,2,1.0
5,3051,7 11 13 14 19 25 28,7,2,2,1.0
5,3052,7 11 13 14 19 25 26,7,2,2,1.0
5,3053,7 11 13 14 19 25 26 28,8,2,2,1.0
5,3054,7 11 13 14 19 24,6,2,2,1.0
5,3055,7 11 13 14 19 22,6,2,2,1.0
5,3056,7 11 13 14 19 22 28,7,2,2,1.0
5,3057,7 11 13 14 19 22 26,7,2,2,1.0
5,3058,7 11 13 14 19 22 26 28,8,2,2,1.0
5,3059,7 11 13 14 19 22 25,7,2,2,1.0
5,3060,7 11 13 14 19 22 25 28,8,2,2,1.0
5,3061,7 11 13 14 19 22 25 26,8,2,2,1.0
5,3062,7 11 13 14 19 22 25 26 28,9,2,2,1.0
5,3063,7 11 13 14 19 22 24,7,2,2,1.0
5,3064,7 11 13 14 19 21,6,2,2,1.0
5,3065,7 11 13 14 19 21 28,7,2,2,1.0
5,3066,7 11 13 14 19 21 26,7,2,2,1.0
5,3067,7 11 13 14 19 21 26 28,8,2,2,1.0
5,3068,7 11 13 14 19 21 25,7,2,2,1.0
5,3069,7 11 13 14 19 21 25 28,8,2,2,1.0
5,3070,7 11 13 14 19 21 25 26,8,2,2,1.0
5,3071,7 11 13 14 19 21 25 26 28,9,2,2,1.0
5,3072,7 11 13 14 19 21 24,7,2,2,1.0
5,3073,7 11 13 14 19 21 22,7,2,2,1.0
5,3074,7 11 13 14 19 21 22 28,8,2,2,1.0
5,3075,7 11 13 14 19 21 22 26,8,2,2,1.0
5,3076,7 11 13 14 19 21 22 26 28,9,2,2,1.0
5,3077,7 11 13 14 19 21 22 25,8,2,2,1.0
5,3078,7 11 13 14 19 21 22 25 28,9,2,2,1.0
5,3079,7 11 13 14 19 21 22 25 26,9,2,2,1.0
5,3080,7 11 13 14 19 21 22 25 26 28,10,3,3,1.0
5,3081,7 11 13 14 19 21 22 24,8,3,3,1.0
5,3082,7 11 13 14 19 20,6,2,2,1.0
5,3083,7 11 13 14 19 20 26,7,2,2,1.0
5,3084,7 11 13 14 19 20 25,7,2,2,1.0
5,3085,7 11 13 14 19 20 25 26,8,3,3,1.0
5,3086,7 11 13 14 19 20 24,7,3,3,1.0
5,3087,7 11 13 14 18,5,2,2,1.0
5,3088,7 11 13 14 18 28,6,2,2,1.0
5,3089,7 11 13 14 18 25,6,2,2,1.0
5,3090,7 11 13 14 18 25 28,7,2,2,1.0
5,3091,7 11 13 14 18 24,6,2,2,1.0
5,3092,7 11 13 14 18 21,6,2,2,1.0
5,3093,7 11 13 14 18 21 28,7,2,2,1.0
5,3094,7 11 13 14 18 21 25,7,2,2,1.0
5,3095,7 11 13 14 18 21 25 28,8,3,3,1.0
5,3096,7 11 13 14 18 21 24,7,3,3,1.0
5,3097,7 11 13 14 18 20,6,2,2,1.0
5,3098,7 11 13 14 18 20 25,7,3,3,1.0
5,3099,7 11 13 14 18 20 24,7,3,3,1.0
5,3100,7 11 13 14 17,5,2,2,1.0
5,3101,7 11 13 14 17 28,6,2,2,1.0
5,3102,7 11 13 14 17 26,6,2,2,1.0
5,3103,7 11 13 14 17 26 28,7,2,2,1.0
5,3104,7 11 13 14 17 24,6,2,2,1.0
5,3105,7 11 13 14 17 22,6,2,2,1.0
5,3106,7 11 13 14 17 22 28,7,2,2,1.0
5,3107,7 11 13 14 17 22 26,7,2,2,1.0
5,3108,7 11 13 14 17 22 26 28,8,3,3,1.0
5,3109,7 11 13 14 17 22 24,7,3,3,1.0
5,3110,7 11 13 14 17 20,6,2,2,1.0
5,3111,7 11 13 14 17 20 26,7,3,3,1.0
5,3112,7 11 13 14 17 20 24,7,3,3,1.0
5,3113,7 11 13 14 17 18,6,2,2,1.0
5,3114,7 11 13 14 17 18 28,7,3,3,1.0
5,3115,7 11 13 14 17 18 24,7,3,3,1.0
5,3116,7 11 13 14 17 18 20,7,3,3,1.0
5,3117,7 11 13 14 17 18 20 24,8,3,3,1.0
5,3118,7 11 13 14 16,5,3,3,1.0
5,3119,7 11 12,3,2,2,1.0
5,3120,7 11 12 26,4,2,2,1.0
5,3121,7 11 12 25,4,2,2,1.0
5,3122,7 11 12 25 26,5,2,2,1.0
5,3123,7 11 12 24,4,2,2,1.0
5,3124,7 11 12 22,4,2,2,1.0
5,3125,7 11 12 22 26,5,2,2,1.0
5,3126,7 11 12 22 25,5,2,2,1.0
5,3127,7 11 12 22 25 26,6,2,2,1.0
5,3128,7 11 12 22 24,5,2,2,1.0
5,3129,7 11 12 21,4,2,2,1.0
5,3130,7 11 12 21 26,5,2,2,1.0
5,3131,7 11 12 21 25,5,2,2,1.0
5,3132,7 11 12 21 25 26,6,2,2,1.0
5,3133,7 11 12 21 24,5,2,2,1.0
5,3134,7 11 12 21 22,5,2,2,1.0
5,3135,7 11 12 21 22 26,6,2,2,1.0
5,3136,7 11 12 21 22 25,6,2,2,1.0
5,3137,7 11 12 21 22 25 26,7,2,3,1.5
5,3138,7 11 12 21 22 24,6,2,2,1.0
5,3139,7 11 12 20,4,2,2,1.0
5,3140,7 11 12 20 26,5,2,2,1.0
5,3141,7 11 12 20 25,5,2,2,1.0
5,3142,7 11 12 20 25 26,6,2,2,1.0
5,3143,7 11 12 20 24,5,2,2,1.0
5,3144,7 11 12 19,4,2,2,1.0
5,3145,7 11 12 19 26,5,2,2,1.0
5,3146,7 11 12 19 25,5,2,2,1.0
5,3147,7 11 12 19 25 26,6,2,2,1.0
5,3148,7 11 12 19 24,5,2,2,1.0
5,3149,7 11 12 19 22,5,2,2,1.0
5,3150,7 11 12 19 22 26,6,2,2,1.0
5,3151,7 11 12 19 22 25,6,2,2,1.0
5,3152,7 11 12 19 22 25 26,7,2,2,1.0
5,3153,7 11 12 19 22 24,6,2,2,1.0
5,3154,7 11 12 19 21,5,2,2,1.0
5,3155,7 11 12 19 21 26,6,2,2,1.0
5,3156,7 11 12 19 21 25,6,2,2,1.0
5,3157,7 11 12 19 21 25 26,7,2,2,1.0
5,3158,7 11 12 19 21 24,6,2,2,1.0
5,3159,7 11 12 19 21 22,6,2,2,1.0
5,3160,7 11 12 19 21 22 26,7,2,2,1.0
5,3161,7 11 12 19 21 22 25,7,2,2,1.0
5,3162,7 11 12 19 21 22 25 26,8,3,3,1.0
5,3163,7 11 12 19 21 22 24,7,3,3,1.0
5,3164,7 11 12 19 20,5,2,2,1.0
5,3165,7 11 12 19 20 26,6,2,2,1.0
5,3166,7 11 12 19 20 25,6,2,2,1.0
5,3167,7 11 12 19 20 25 26,7,3,3,1.0
5,3168,7 11 12 19 20 24,6,3,3,1.0
5,3169,7 11 12 18,4,2,2,1.0
5,3170,7 11 12 18 25,5,2,3,1.5
5,3171,7 11 12 18 24,5,2,2,1.0
5,3172,7 11 12 18 21,5,2,3,1.5
5,3173,7 11 12 18 21 25,6,3,3,1.0
5,3174,7 11 12 18 21 24,6,3,3,1.0
5,3175,7 11 12 18 20,5,2,2,1.0
5,3176,7 11 12 18 20 25,6,3,3,1.0
5,3177,7 11 12 18 20 24,6,3,3,1.0
5,3178,7 11 12 17,4,2,2,1.0
5,3179,7 11 12 17 26,5,2,2,1.0
5,3180,7 11 12 17 24,5,2,2,1.0
5,3181,7 11 12 17 22,5,2,2,1.0
5,3182,7 11 12 17 22 26,6,3,3,1.0
5,3183,7 11 12 17 22 24,6,3,3,1.0
5,3184,7 11 12 17 20,5,2,2,1.0
5,3185,7 11 12 17 20 26,6,3,3,1.0
5,3186,7 11 12 17 20 24,6,3,3,1.0
5,3187,7 11 12 17 18,5,3,3,1.0
5,3188,7 11 12 17 18 24,6,3,3,1.0
5,3189,7 11 12 17 18 20,6,3,3,1.0
5,3190,7 11 12 17 18 20 24,7,3,3,1.0
5,3191,7 11 12 16,4,3,3,1.0
5,3192,7 10,2,1,1,1.0
5,3193,7 10 29,3,2,2,1.0
5,3194,7 10 28,3,2,2,1.0
5,3195,7 10 25,3,2,2,1.0
5,3196,7 10 25 28,4,2,2,1.0
5,3197,7 10 24,3,2,2,1.0
5,3198,7 10 22,3,1,1,1.0
5,3199,7 10 22 29,4,2,2,1.0
5,3200,7 10 22 28,4,2,2,1.0
5,3201,7 10 22 25,4,2,2,1.0
5,3202,7 10 22 25 28,5,2,2,1.0
5,3203,7 10 22 24,4,2,2,1.0
5,3204,7 10 21,3,2,2,1.0
5,3205,7 10 21 28,4,2,2,1.0
5,3206,7 10 21 25,4,2,2,1.0
5,3207,7 10 21 25 28,5,2,2,1.0
5,3208,7 10 21 24,4,2,2,1.0
5,3209,7 10 21 22,4,2,2,1.0
5,3210,7 10 21 22 28,5,2,2,1.0
5,3211,7 10 21 22 25,5,2,2,1.0
5,3212,7 10 21 22 25 28,6,2,2,1.0
5,3213,7 10 21 22 24,5,2,2,1.0
5,3214,7 10 20,3,2,2,1.0
5,3215,7 10 20 25,4,2,3,1.5
5,3216,7 10 20 24,4,2,2,1.0
5,3217,7 10 19,3,1,1,1.0
5,3218,7 10 19 29,4,2,2,1.0
5,3219,7 10 19 28,4,2,2,1.0
5,3220,7 10 19 25,4,2,2,1.0
5,3221,7 10 19 25 28,5,2,2,1.0
5,3222,7 10 19 24,4,2,2,1.0
5,3223,7 10 19 22,4,1,1,1.0
5,3224,7 10 19 22 29,5,2,2,1.0
5,3225,7 10 19 22 28,5,2,2,1.0
5,3226,7 10 19 22 25,5,2,2,1.0
5,3227,7 10 19 22 25 28,6,2,2,1.0
5,3228,7 10 19 22 24,5,2,2,1.0
5,3229,7 10 19 21,4,2,2,1.0
5,3230,7 10 19 21 28,5,2,2,1.0
5,3231,7 10 19 21 25,5,2,2,1.0
5,3232,7 10 19 21 25 28,6,2,2,1.0
5,3233,7 10 19 21 24,5,2,2,1.0
5,3234,7 10 19 21 22,5,2,2,1.0
5,3235,7 10 19 21 22 28,6,2,2,1.0
5,3236,7 10 19 21 22 25,6,2,2,1.0
5,3237,7 10 19 21 22 25 28,7,2,2,1.0
5,3238,7 10 19 21 22 24,6,2,2,1.0
5,3239,7 10 19 20,4,2,2,1.0
5,3240,7 10 19 20 25,5,2,3,1.5
5,3241,7 10 19 20 24,5,2,2,1.0
5,3242,7 10 18,3,1,1,1.0
5,3243,7 10 18 29,4,2,2,1.0
5,3244,7 10 18 28,4,2,2,1.0
5,3245,7 10 18 25,4,2,2,1.0
5,3246,7 10 18 25 28,5,2,2,1.0
5,3247,7 10 18 24,4,2,2,1.0
5,3248,7 10 18 21,4,2,2,1.0
5,3249,7 10 18 21 28,5,2,2,1.0
5,3250,7 10 18 21 25,5,2,2,1.0
5,3251,7 10 18 21 25 28,6,2,2,1.0
5,3252,7 10 18 21 24,5,2,2,1.0
5,3253,7 10 18 20,4,2,2,1.0
5,3254,7 10 18 20 25,5,2,2,1.0
5,3255,7 10 18 20 24,5,2,2,1.0
5,3256,7 10 17,3,2,2,1.0
5,3257,7 10 17 28,4,2,2,1.0
5,3258,7 10 17 24,4,2,2,1.0
5,3259,7 10 17 22,4,2,2,1.0
5,3260,7 10 17 22 28,5,2,2,1.0
5,3261,7 10 17 22 24,5,2,2,1.0
5,3262,7 10 17 20,4,2,3,1.5
5,3263,7 10 17 20 24,5,2,2,1.0
5,3264,7 10 17 18,4,2,2,1.0
5,3265,7 10 17 18 28,5,2,2,1.0
5,3266,7 10 17 18 24,5,2,2,1.0
5,3267,7 10 17 18 20,5,2,2,1.0
5,3268,7 10 17 18 20 24,6,2,2,1.0
5,3269,7 10 16,3,2,2,1.0
5,3270,7 10 13,3,2,2,1.0
5,3271,7 10 13 28,4,2,2,1.0
5,3272,7 10 13 25,4,2,2,1.0
5,3273,7 10 13 25 28,5,2,2,1.0
5,3274,7 10 13 24,4,2,2,1.0
5,3275,7 10 13 22,4,2,2,1.0
5,3276,7 10 13 22 28,5,2,2,1.0
5,3277,7 10 13 22 25,5,2,2,1.0
5,3278,7 10 13 22 25 28,6,2,2,1.0
5,3279,7 10 13 22 24,5,2,2,1.0
5,3280,7 10 13 21,4,2,2,1.0
5,3281,7 10 13 21 28,5,2,2,1.0
5,3282,7 10 13 21 25,5,2,2,1.0
5,3283,7 10 13 21 25 28,6,2,2,1.0
5,3284,7 10 13 21 24,5,2,2,1.0
5,3285,7 10 13 21 22,5,2,2,1.0
5,3286,7 10 13 21 22 28,6,2,2,1.0
5,3287,7 10 13 21 22 25,6,2,2,1.0
5,3288,7 10 13 21 22 25 28,7,2,2,1.0
5,3289,7 10 13 21 22 24,6,2,2,1.0
5,3290,7 10 13 20,4,2,2,1.0
5,3291,7 10 13 20 25,5,2,3,1.5
5,3292,7 10 13 20 24,5,2,2,1.0
5,3293,7 10 13 19,4,2,2,1.0
5,3294,7 10 13 19 28,5,2,2,1.0
5,3295,7 10 13 19 25,5,2,2,1.0
5,3296,7 10 13 19 25 28,6,2,2,1.0
5,3297,7 10 13 19 24,5,2,2,1.0
5,3298,7 10 13 19 22,5,2,2,1.0
5,3299,7 10 13 19 22 28,6,2,2,1.0
5,3300,7 10 13 19 22 25,6,2,2,1.0
5,3301,7 10 13 19 22 25 28,7,2,3,1.5
5,3302,7 10 13 19 22 24,6,2,2,1.0
5,3303,7 10 13 19 21,5,2,2,1.0
5,3304,7 10 13 19 21 28,6,2,2,1.0
5,3305,7 10 13 19 21 25,6,2,2,1.0
5,3306,7 10 13 19 21 25 28,7,2,2,1.0
5,3307,7 10 13 19 21 24,6,2,2,1.0
5,3308,7 10 13 19 21 22,6,2,2,1.0
5,3309,7 10 13 19 21 22 28,7,2,2,1.0
5,3310,7 10 13 19 21 22 25,7,2,2,1.0
5,3311,7 10 13 19 21 22 25 28,8,3,3,1.0
5,3312,7 10 13 19 21 22 24,7,3,3,1.0
5,3313,7 10 13 19 20,5,2,3,1.5
5,3314,7 10 13 19 20 25,6,3,3,1.0
5,3315,7 10 13 19 20 24,6,3,3,1.0
5,3316,7 10 13 18,4,2,2,1.0
5,3317,7 10 13 18 28,5,2,2,1.0
5,3318,7 10 13 18 25,5,2,2,1.0
5,3319,7 10 13 18 25 28,6,2,2,1.0
5,3320,7 10 13 18 24,5,2,2,1.0
5,3321,7 10 13 18 21,5,2,2,1.0
5,3322,7 10 13 18 21 28,6,2,2,1.0
5,3323,7 10 13 18 21 25,6,2,2,1.0
5,3324,7 10 13 18 21 25 28,7,3,3,1.0
5,3325,7 10 13 18 21 24,6,3,3,1.0
5,3326,7 10 13 18 20,5,2,2,1.0
5,3327,7 10 13 18 20 25,6,3,3,1.0
5,3328,7 10 13 18 20 24,6,3,3,1.0
5,3329,7 10 13 17,4,2,2,1.0
5,3330,7 10 13 17 28,5,2,2,1.0
5,3331,7 10 13 17 24,5,2,2,1.0
5,3332,7 10 13 17 22,5,2,2,1.0
5,3333,7 10 13 17 22 28,6,3,3,1.0
5,3334,7 10 13 17 22 24,6,3,3,1.0
5,3335,7 10 13 17 20,5,3,3,1.0
5,3336,7 10 13 17 20 24,6,3,3,1.0
5,3337,7 10 13 17 18,5,2,2,1.0
5,3338,7 10 13 17 18 28,6,3,3,1.0
5,3339,7 10 13 17 18 24,6,3,3,1.0
5,3340,7 10 13 17 18 20,6,3,3,1.0
5,3341,7 10 13 17 18 20 24,7,3,3,1.0
5,3342,7 10 13 16,4,3,3,1.0
5,3343,7 10 12,3,2,2,1.0
5,3344,7 10 12 25,4,2,2,1.0
5,3345,7 10 12 24,4,2,2,1.0
5,3346,7 10 12 22,4,2,2,1.0
5,3347,7 10 12 22 25,5,2,2,1.0
5,3348,7 10 12 22 24,5,2,2,1.0
5,3349,7 10 12 21,4,2,2,1.0
5,3350,7 10 12 21 25,5,2,2,1.0
5,3351,7 10 12 21 24,5,2,2,1.0
5,3352,7 10 12 21 22,5,2,2,1.0
5,3353,7 10 12 21 22 25,6,2,2,1.0
5,3354,7 10 12 21 22 24,6,2,2,1.0
5,3355,7 10 12 20,4,2,2,1.0
5,3356,7 10 12 20 25,5,2,2,1.0
5,3357,7 10 12 20 24,5,2,2,1.0
5,3358,7 10 12 19,4,2,2,1.0
5,3359,7 10 12 19 25,5,2,2,1.0
5,3360,7 10 12 19 24,5,2,2,1.0
5,3361,7 10 12 19 22,5,2,2,1.0
5,3362,7 10 12 19 22 25,6,2,2,1.0
5,3363,7 10 12 19 22 24,6,2,2,1.0
5,3364,7 10 12 19 21,5,2,2,1.0
5,3365,7 10 12 19 21 25,6,2,2,1.0
5,3366,7 10 12 19 21 24,6,2,2,1.0
5,3367,7 10 12 19 21 22,6,2,2,1.0
5,3368,7 10 12 19 21 22 25,7,3,3,1.0
5,3369,7 10 12 19 21 22 24,7,3,3,1.0
5,3370,7 10 12 19 20,5,2,2,1.0
5,3371,7 10 12 19 20 25,6,3,3,1.0
5,3372,7 10 12 19 20 24,6,3,3,1.0
5,3373,7 10 12 18,4,2,2,1.0
5,3374,7 10 12 18 25,5,2,2,1.0
5,3375,7 10 12 18 24,5,2,2,1.0
5,3376,7 10 12 18 21,5,2,2,1.0
5,3377,7 10 12 18 21 25,6,3,3,1.0
5,3378,7 10 12 18 21 24,6,3,3,1.0
5,3379,7 10 12 18 20,5,2,2,1.0
5,3380,7 10 12 18 20 25,6,3,3,1.0
5,3381,7 10 12 18 20 24,6,3,3,1.0
5,3382,7 10 12 17,4,2,2,1.0
5,3383,7 10 12 17 24,5,2,2,1.0
5,3384,7 10 12 17 22,5,3,3,1.0
5,3385,7 10 12 17 22 24,6,3,3,1.0
5,3386,7 10 12 17 20,5,3,3,1.0
5,3387,7 10 12 17 20 24,6,3,3,1.0
5,3388,7 10 12 17 18,5,3,3,1.0
5,3389,7 10 12 17 18 24,6,3,3,1.0
5,3390,7 10 12 17 18 20,6,3,3,1.0
5,3391,7 10 12 17 18 20 24,7,3,3,1.0
5,3392,7 10 12 16,4,3,3,1.0
5,3393,7 9,2,1,1,1.0
5,3394,7 9 30,3,2,2,1.0
5,3395,7 9 28,3,2,2,1.0
5,3396,7 9 26,3,2,2,1.0
5,3397,7 9 26 28,4,2,2,1.0
5,3398,7 9 24,3,2,2,1.0
5,3399,7 9 22,3,2,2,1.0
5,3400,7 9 22 28,4,2,2,1.0
5,3401,7 9 22 26,4,2,2,1.0
5,3402,7 9 22 26 28,5,2,2,1.0
5,3403,7 9 22 24,4,2,2,1.0
5,3404,7 9 21,3,1,1,1.0
5,3405,7 9 21 30,4,2,2,1.0
5,3406,7 9 21 28,4,2,2,1.0
5,3407,7 9 21 26,4,2,2,1.0
5,3408,7 9 21 26 28,5,2,2,1.0
5,3409,7 9 21 24,4,2,2,1.0
5,3410,7 9 21 22,4,2,2,1.0
5,3411,7 9 21 22 28,5,2,2,1.0
5,3412,7 9 21 22 26,5,2,2,1.0
5,3413,7 9 21 22 26 28,6,2,2,1.0
5,3414,7 9 21 22 24,5,2,2,1.0
5,3415,7 9 20,3,2,2,1.0
5,3416,7 9 20 26,4,2,2,1.0
5,3417,7 9 20 24,4,2,2,1.0
5,3418,7 9 19,3,1,1,1.0
5,3419,7 9 19 30,4,2,2,1.0
5,3420,7 9 19 28,4,2,2,1.0
5,3421,7 9 19 26,4,2,2,1.0
5,3422,7 9 19 26 28,5,2,2,1.0
5,3423,7 9 19 24,4,2,2,1.0
5,3424,7 9 19 22,4,2,2,1.0
5,3425,7 9 19 22 28,5,2,2,1.0
5,3426,7 9 19 22 26,5,2,2,1.0
5,3427,7 9 19 22 26 28,6,2,2,1.0
5,3428,7 9 19 22 24,5,2,2,1.0
5,3429,7 9 19 21,4,1,1,1.0
5,3430,7 9 19 21 30,5,2,2,1.0
5,3431,7 9 19 21 28,5,2,2,1.0
5,3432,7 9 19 21 26,5,2,2,1.0
5,3433,7 9 19 21 26 28,6,2,2,1.0
5,3434,7 9 19 21 24,5,2,2,1.0
5,3435,7 9 19 21 22,5,2,2,1.0
5,3436,7 9 19 21 22 28,6,2,2,1.0
5,3437,7 9 19 21 22 26,6,2,2,1.0
5,3438,7 9 19 21 22 26 28,7,2,2,1.0
5,3439,7 9 19 21 22 24,6,2,2,1.0
5,3440,7 9 19 20,4,2,2,1.0
5,3441,7 9 19 20 26,5,2,2,1.0
5,3442,7 9 19 20 24,5,2,2,1.0
5,3443,7 9 18,3,2,2,1.0
5,3444,7 9 18 28,4,2,2,1.0
5,3445,7 9 18 24,4,2,2,1.0
5,3446,7 9 18 21,4,2,2,1.0
5,3447,7 9 18 21 28,5,2,2,1.0
5,3448,7 9 18 21 24,5,2,2,1.0
5,3449,7 9 18 20,4,2,2,1.0
5,3450,7 9 18 20 24,5,2,2,1.0
5,3451,7 9 17,3,1,1,1.0
5,3452,7 9 17 30,4,2,2,1.0
5,3453,7 9 17 28,4,2,2,1.0
5,3454,7 9 17 26,4,2,2,1.0
5,3455,7 9 17 26 28,5,2,2,1.0
5,3456,7 9 17 24,4,2,2,1.0
5,3457,7 9 17 22,4,2,2,1.0
5,3458,7 9 17 22 28,5,2,2,1.0
5,3459,7 9 17 22 26,5,2,2,1.0
5,3460,7 9 17 22 26 28,6,2,2,1.0
5,3461,7 9 17 22 24,5,2,2,1.0
5,3462,7 9 17 20,4,2,2,1.0
5,3463,7 9 17 20 26,5,2,2,1.0
5,3464,7 9 17 20 24,5,2,2,1.0
5,3465,7 9 17 18,4,2,2,1.0
5,3466,7 9 17 18 28,5,2,2,1.0
5,3467,7 9 17 18 24,5,2,2,1.0
5,3468,7 9 17 18 20,5,2,2,1.0
5,3469,7 9 17 18 20 24,6,2,2,1.0
5,3470,7 9 16,3,2,2,1.0
5,3471,7 9 14,3,2,2,1.0
5,3472,7 9 14 28,4,2,2,1.0
5,3473,7 9 14 26,4,2,2,1.0
5,3474,7 9 14 26 28,5,2,2,1.0
5,3475,7 9 14 24,4,2,2,1.0
5,3476,7 9 14 22,4,2,2,1.0
5,3477,7 9 14 22 28,5,2,2,1.0
5,3478,7 9 14 22 26,5,2,2,1.0
5,3479,7 9 14 22 26 28,6,2,2,1.0
5,3480,7 9 14 22 24,5,2,2,1.0
5,3481,7 9 14 21,4,2,2,1.0
5,3482,7 9 14 21 28,5,2,2,1.0
5,3483,7 9 14 21 26,5,2,2,1.0
5,3484,7 9 14 21 26 28,6,2,2,1.0
5,3485,7 9 14 21 24,5,2,2,1.0
5,3486,7 9 14 21 22,5,2,2,1.0
5,3487,7 9 14 21 22 28,6,2,2,1.0
5,3488,7 9 14 21 22 26,6,2,2,1.0
5,3489,7 9 14 21 22 26 28,7,2,2,1.0
5,3490,7 9 14 21 22 24,6,2,2,1.0
5,3491,7 9 14 20,4,2,2,1.0
5,3492,7 9 14 20 26,5,2,3,1.5
5,3493,7 9 14 20 24,5,2,2,1.0
5,3494,7 9 14 19,4,2,2,1.0
5,3495,7 9 14 19 28,5,2,2,1.0
5,3496,7 9 14 19 26,5,2,2,1.0
5,3497,7 9 14 19 26 28,6,2,2,1.0
5,3498,7 9 14 19 24,5,2,2,1.0
5,3499,7 9 14 19 22,5,2,2,1.0
5,3500,7 9 14 19 22 28,6,2,2,1.0
5,3501,7 9 14 19 22 26,6,2,2,1.0
5,3502,7 9 14 19 22 26 28,7,2,2,1.0
5,3503,7 9 14 19 22 24,6,2,2,1.0
5,3504,7 9 14 19 21,5,2,2,1.0
5,3505,7 9 14 19 21 28,6,2,2,1.0
5,3506,7 9 14 19 21 26,6,2,2,1.0
5,3507,7 9 14 19 21 26 28,7,2,2,1.0
5,3508,7 9 14 19 21 24,6,2,2,1.0
5,3509,7 9 14 19 21 22,6,2,2,1.0
5,3510,7 9 14 19 21 22 28,7,2,2,1.0
5,3511,7 9 14 19 21 22 26,7,2,2,1.0
5,3512,7 9 14 19 21 22 26 28,8,3,3,1.0
5,3513,7 9 14 19 21 22 24,7,3,3,1.0
5,3514,7 9 14 19 20,5,2,2,1.0
5,3515,7 9 14 19 20 26,6,3,3,1.0
5,3516,7 9 14 19 20 24,6,3,3,1.0
5,3517,7 9 14 18,4,2,2,1.0
5,3518,7 9 14 18 28,5,2,2,1.0
5,3519,7 9 14 18 24,5,2,2,1.0
5,3520,7 9 14 18 21,5,2,2,1.0
5,3521,7 9 14 18 21 28,6,3,3,1.0
5,3522,7 9 14 18 21 24,6,3,3,1.0
5,3523,7 9 14 18 20,5,3,3,1.0
5,3524,7 9 14 18 20 24,6,3,3,1.0
5,3525,7 9 14 17,4,2,2,1.0
5,3526,7 9 14 17 28,5,2,2,1.0
5,3527,7 9 14 17 26,5,2,2,1.0
5,3528,7 9 14 17 26 28,6,2,2,1.0
5,3529,7 9 14 17 24,5,2,2,1.0
5,3530,7 9 14 17 22,5,2,2,1.0
5,3531,7 9 14 17 22 28,6,2,2,1.0
5,3532,7 9 14 17 22 26,6,2,2,1.0
5,3533,7 9 14 17 22 26 28,7,3,3,1.0
5,3534,7 9 14 17 22 24,6,3,3,1.0
5,3535,7 9 14 17 20,5,2,2,1.0
5,3536,7 9 14 17 20 26,6,3,3,1.0
5,3537,7 9 14 17 20 24,6,3,3,1.0
5,3538,7 9 14 17 18,5,2,2,1.0
5,3539,7 9 14 17 18 28,6,3,3,1.0
5,3540,7 9 14 17 18 24,6,3,3,1.0
5,3541,7 9 14 17 18 20,6,3,3,1.0
5,3542,7 9 14 17 18 20 24,7,3,3,1.0
5,3543,7 9 14 16,4,3,3,1.0
5,3544,7 9 12,3,2,2,1.0
5,3545,7 9 12 26,4,2,2,1.0
5,3546,7 9 12 24,4,2,2,1.0
5,3547,7 9 12 22,4,2,2,1.0
5,3548,7 9 12 22 26,5,2,2,1.0
5,3549,7 9 12 22 24,5,2,2,1.0
5,3550,7 9 12 21,4,2,2,1.0
5,3551,7 9 12 21 26,5,2,2,1.0
5,3552,7 9 12 21 24,5,2,2,1.0
5,3553,7 9 12 21 22,5,2,2,1.0
5,3554,7 9 12 21 22 26,6,2,2,1.0
5,3555,7 9 12 21 22 24,6,2,2,1.0
5,3556,7 9 12 20,4,2,2,1.0
5,3557,7 9 12 20 26,5,2,2,1.0
5,3558,7 9 12 20 24,5,2,2,1.0
5,3559,7 9 12 19,4,2,2,1.0
5,3560,7 9 12 19 26,5,2,2,1.0
5,3561,7 9 12 19 24,5,2,2,1.0
5,3562,7 9 12 19 22,5,2,2,1.0
5,3563,7 9 12 19 22 26,6,2,2,1.0
5,3564,7 9 12 19 22 24,6,2,3,1.5
5,3565,7 9 12 19 21,5,2,2,1.0
5,3566,7 9 12 19 21 26,6,2,2,1.0
5,3567,7 9 12 19 21 24,6,2,2,1.0
5,3568,7 9 12 19 21 22,6,2,2,1.0
5,3569,7 9 12 19 21 22 26,7,3,3,1.0
5,3570,7 9 12 19 21 22 24,7,3,3,1.0
5,3571,7 9 12 19 20,5,2,2,1.0
5,3572,7 9 12 19 20 26,6,3,3,1.0
5,3573,7 9 12 19 20 24,6,3,3,1.0
5,3574,7 9 12 18,4,2,3,1.5
5,3575,7 9 12 18 24,5,2,2,1.0
5,3576,7 9 12 18 21,5,3,3,1.0
5,3577,7 9 12 18 21 24,6,3,3,1.0
5,3578,7 9 12 18 20,5,3,3,1.0
5,3579,7 9 12 18 20 24,6,3,3,1.0
5,3580,7 9 12 17,4,2,2,1.0
5,3581,7 9 12 17 26,5,2,2,1.0
5,3582,7 9 12 17 24,5,2,2,1.0
5,3583,7 9 12 17 22,5,2,2,1.0
5,3584,7 9 12 17 22 26,6,3,3,1.0
5,3585,7 9 12 17 22 24,6,3,3,1.0
5,3586,7 9 12 17 20,5,2,2,1.0
5,3587,7 9 12 17 20 26,6,3,3,1.0
5,3588,7 9 12 17 20 24,6,3,3,1.0
5,3589,7 9 12 17 18,5,3,3,1.0
5,3590,7 9 12 17 18 24,6,3,3,1.0
5,3591,7 9 12 17 18 20,6,3,3,1.0
5,3592,7 9 12 17 18 20 24,7,3,3,1.0
5,3593,7 9 12 16,4,3,3,1.0
5,3594,7 9 10,3,2,2,1.0
5,3595,7 9 10 28,4,2,2,1.0
5,3596,7 9 10 24,4,2,2,1.0
5,3597,7 9 10 22,4,2,2,1.0
5,3598,7 9 10 22 28,5,2,2,1.0
5,3599,7 9 10 22 24,5,2,2,1.0
5,3600,7 9 10 21,4,2,2,1.0
5,3601,7 9 10 21 28,5,2,2,1.0
5,3602,7 9 10 21 24,5,2,2,1.0
5,3603,7 9 10 21 22,5,2,2,1.0
5,3604,7 9 10 21 22 28,6,2,2,1.0
5,3605,7 9 10 21 22 24,6,2,3,1.5
5,3606,7 9 10 20,4,2,3,1.5
5,3607,7 9 10 20 24,5,2,2,1.0
5,3608,7 9 10 19,4,2,2,1.0
5,3609,7 9 10 19 28,5,2,2,1.0
5,3610,7 9 10 19 24,5,2,2,1.0
5,3611,7 9 10 19 22,5,2,2,1.0
5,3612,7 9 10 19 22 28,6,2,2,1.0
5,3613,7 9 10 19 22 24,6,2,2,1.0
5,3614,7 9 10 19 21,5,2,2,1.0
5,3615,7 9 10 19 21 28,6,2,2,1.0
5,3616,7 9 10 19 21 24,6,2,2,1.0
5,3617,7 9 10 19 21 22,6,2,2,1.0
5,3618,7 9 10 19 21 22 28,7,3,3,1.0
5,3619,7 9 10 19 21 22 24,7,3,3,1.0
5,3620,7 9 10 19 20,5,3,3,1.0
5,3621,7 9 10 19 20 24,6,3,3,1.0
5,3622,7 9 10 18,4,2,2,1.0
5,3623,7 9 10 18 28,5,2,2,1.0
5,3624,7 9 10 18 24,5,2,2,1.0
5,3625,7 9 10 18 21,5,2,2,1.0
5,3626,7 9 10 18 21 28,6,3,3,1.0
5,3627,7 9 10 18 21 24,6,3,3,1.0
5,3628,7 9 10 18 20,5,3,3,1.0
5,3629,7 9 10 18 20 24,6,3,3,1.0
5,3630,7 9 10 17,4,2,2,1.0
5,3631,7 9 10 17 28,5,2,2,1.0
5,3632,7 9 10 17 24,5,2,2,1.0
5,3633,7 9 10 17 22,5,2,2,1.0
5,3634,7 9 10 17 22 28,6,3,3,1.0
5,3635,7 9 10 17 22 24,6,3,3,1.0
5,3636,7 9 10 17 20,5,3,3,1.0
5,3637,7 9 10 17 20 24,6,3,3,1.0
5,3638,7 9 10 17 18,5,2,2,1.0
5,3639,7 9 10 17 18 28,6,3,3,1.0
5,3640,7 9 10 17 18 24,6,3,3,1.0
5,3641,7 9 10 17 18 20,6,3,3,1.0
5,3642,7 9 10 17 18 20 24,7,3,3,1.0
5,3643,7 9 10 16,4,3,3,1.0
5,3644,7 9 10 12,4,2,2,1.0
5,3645,7 9 10 12 24,5,2,2,1.0
5,3646,7 9 10 12 22,5,2,2,1.0
5,3647,7 9 10 12 22 24,6,2,2,1.0
5,3648,7 9 10 12 21,5,2,2,1.0
5,3649,7 9 10 12 21 24,6,2,2,1.0
5,3650,7 9 10 12 21 22,6,2,2,1.0
5,3651,7 9 10 12 21 22 24,7,2,2,1.0
5,3652,7 9 10 12 20,5,2,2,1.0
5,3653,7 9 10 12 20 24,6,2,2,1.0
5,3654,7 9 10 12 19,5,2,2,1.0
5,3655,7 9 10 12 19 24,6,2,2,1.0
5,3656,7 9 10 12 19 22,6,2,2,1.0
5,3657,7 9 10 12 19 22 24,7,2,2,1.0
5,3658,7 9 10 12 19 21,6,2,2,1.0
5,3659,7 9 10 12 19 21 24,7,2,2,1.0
5,3660,7 9 10 12 19 21 22,7,3,3,1.0
5,3661,7 9 10 12 19 21 22 24,8,3,3,1.0
5,3662,7 9 10 12 19 20,6,3,3,1.0
5,3663,7 9 10 12 19 20 24,7,3,3,1.0
5,3664,7 9 10 12 18,5,2,2,1.0
5,3665,7 9 10 12 18 24,6,2,2,1.0
5,3666,7 9 10 12 18 21,6,3,3,1.0
5,3667,7 9 10 12 18 21 24,7,3,3,1.0
5,3668,7 9 10 12 18 20,6,3,3,1.0
5,3669,7 9 10 12 18 20 24,7,3,3,1.0
5,3670,7 9 10 12 17,5,2,2,1.0
5,3671,7 9 10 12 17 24,6,2,2,1.0
5,3672,7 9 10 12 17 22,6,3,3,1.0
5,3673,7 9 10 12 17 22 24,7,3,3,1.0
5,3674,7 9 10 12 17 20,6,3,3,1.0
5,3675,7 9 10 12 17 20 24,7,3,3,1.0
5,3676,7 9 10 12 17 18,6,3,3,1.0
5,3677,7 9 10 12 17 18 24,7,3,3,1.0
5,3678,7 9 10 12 17 18 20,7,3,3,1.0
5,3679,7 9 10 12 17 18 20 24,8,3,3,1.0
5,3680,7 9 10 12 16,5,3,3,1.0
5,3681,7 8,2,2,2,1.0
5,3682,7 8 22,3,2,2,1.0
5,3683,7 8 21,3,2,2,1.0
5,3684,7 8 21 22,4,2,2,1.0
5,3685,7 8 20,3,2,2,1.0
5,3686,7 8 19,3,2,2,1.0
5,3687,7 8 19 22,4,2,2,1.0
5,3688,7 8 19 21,4,2,2,1.0
5,3689,7 8 19 21 22,5,3,3,1.0
5,3690,7 8 19 20,4,3,3,1.0
5,3691,7 8 18,3,2,2,1.0
5,3692,7 8 18 21,4,3,3,1.0
5,3693,7 8 18 20,4,3,3,1.0
5,3694,7 8 17,3,2,2,1.0
5,3695,7 8 17 22,4,3,3,1.0
5,3696,7 8 17 20,4,3,3,1.0
5,3697,7 8 17 18,4,3,3,1.0
5,3698,7 8 17 18 20,5,3,3,1.0
5,3699,7 8 16,3,3,3,1.0
5,3700,6,1,1,1,1.0
5,3701,6 29,2,1,1,1.0
5,3702,6 28,2,1,1,1.0
5,3703,6 27,2,1,1,1.0
5,3704,6 27 29,3,2,2,1.0
5,3705,6 27 28,3,2,2,1.0
5,3706,6 26,2,1,1,1.0
5,3707,6 26 29,3,2,2,1.0
5,3708,6 26 28,3,2,2,1.0
5,3709,6 25,2,2,2,1.0
5,3710,6 25 28,3,2,2,1.0
5,3711,6 25 26,3,2,2,1.0
5,3712,6 25 26 28,4,2,2,1.0
5,3713,6 24,2,2,2,1.0
5,3714,6 21,2,1,1,1.0
5,3715,6 21 28,3,1,1,1.0
5,3716,6 21 27,3,2,2,1.0
5,3717,6 21 27 28,4,2,2,1.0
5,3718,6 21 26,3,2,2,1.0
5,3719,6 21 26 28,4,2,2,1.0
5,3720,6 21 25,3,2,2,1.0
5,3721,6 21 25 28,4,2,2,1.0
5,3722,6 21 25 26,4,2,2,1.0
5,3723,6 21 25 26 28,5,2,2,1.0
5,3724,6 21 24,3,2,2,1.0
5,3725,6 20,2,1,1,1.0
5,3726,6 20 27,3,2,2,1.0
5,3727,6 20 26,3,2,2,1.0
5,3728,6 20 25,3,2,2,1.0
5,3729,6 20 25 26,4,2,2,1.0
5,3730,6 20 24,3,2,2,1.0
5,3731,6 19,2,1,1,1.0
5,3732,6 19 29,3,2,2,1.0
5,3733,6 19 28,3,2,2,1.0
5,3734,6 19 26,3,1,1,1.0
5,3735,6 19 26 29,4,2,2,1.0
5,3736,6 19 26 28,4,2,2,1.0
5,3737,6 19 25,3,2,2,1.0
5,3738,6 19 25 28,4,2,2,1.0
5,3739,6 19 25 26,4,2,2,1.0
5,3740,6 19 25 26 28,5,2,2,1.0
5,3741,6 19 24,3,2,2,1.0
5,3742,6 19 21,3,2,2,1.0
5,3743,6 19 21 28,4,2,2,1.0
5,3744,6 19 21 26,4,2,2,1.0
5,3745,6 19 21 26 28,5,2,2,1.0
5,3746,6 19 21 25,4,2,2,1.0
5,3747,6 19 21 25 28,5,2,2,1.0
5,3748,6 19 21 25 26,5,2,2,1.0
5,3749,6 19 21 25 26 28,6,2,2,1.0
5,3750,6 19 21 24,4,2,2,1.0
5,3751,6 19 20,3,2,2,1.0
5,3752,6 19 20 26,4,2,2,1.0
5,3753,6 19 20 25,4,2,2,1.0
5,3754,6 19 20 25 26,5,2,2,1.0
5,3755,6 19 20 24,4,2,2,1.0
5,3756,6 18,2,1,1,1.0
5,3757,6 18 29,3,2,2,1.0
5,3758,6 18 28,3,2,2,1.0
5,3759,6 18 25,3,2,2,1.0
5,3760,6 18 25 28,4,2,2,1.0
5,3761,6 18 24,3,2,2,1.0
5,3762,6 18 21,3,2,2,1.0
5,3763,6 18 21 28,4,2,2,1.0
5,3764,6 18 21 25,4,2,2,1.0
5,3765,6 18 21 25 28,5,2,2,1.0
5,3766,6 18 21 24,4,2,2,1.0
5,3767,6 18 20,3,2,2,1.0
5,3768,6 18 20 25,4,2,2,1.0
5,3769,6 18 20 24,4,2,2,1.0
5,3770,6 17,2,2,2,1.0
5,3771,6 17 28,3,2,2,1.0
5,3772,6 17 26,3,2,2,1.0
5,3773,6 17 26 28,4,2,2,1.0
5,3774,6 17 24,3,2,2,1.0
5,3775,6 17 20,3,2,2,1.0
5,3776,6 17 20 26,4,2,2,1.0
5,3777,6 17 20 24,4,2,2,1.0
5,3778,6 17 18,3,2,2,1.0
5,3779,6 17 18 28,4,2,2,1.0
5,3780,6 17 18 24,4,2,2,1.0
5,3781,6 17 18 20,4,2,2,1.0
5,3782,6 17 18 20 24,5,2,2,1.0
5,3783,6 16,2,2,2,1.0
5,3784,6 13,2,1,1,1.0
5,3785,6 13 28,3,1,1,1.0
5,3786,6 13 27,3,2,2,1.0
5,3787,6 13 27 28,4,2,2,1.0
5,3788,6 13 26,3,2,2,1.0
5,3789,6 13 26 28,4,2,2,1.0
5,3790,6 13 25,3,2,2,1.0
5,3791,6 13 25 28,4,2,2,1.0
5,3792,6 13 25 26,4,2,2,1.0
5,3793,6 13 25 26 28,5,2,2,1.0
5,3794,6 13 24,3,2,2,1.0
5,3795,6 13 21,3,1,1,1.0
5,3796,6 13 21 28,4,1,1,1.0
5,3797,6 13 21 27,4,2,2,1.0
5,3798,6 13 21 27 28,5,2,2,1.0
5,3799,6 13 21 26,4,2,2,1.0
5,3800,6 13 21 26 28,5,2,2,1.0
5,3801,6 13 21 25,4,2,2,1.0
5,3802,6 13 21 25 28,5,2,2,1.0
5,3803,6 13 21 25 26,5,2,2,1.0
5,3804,6 13 21 25 26 28,6,2,2,1.0
5,3805,6 13 21 24,4,2,2,1.0
5,3806,6 13 20,3,1,1,1.0
5,3807,6 13 20 27,4,2,2,1.0
5,3808,6 13 20 26,4,2,2,1.0
5,3809,6 13 20 25,4,2,2,1.0
5,3810,6 13 20 25 26,5,2,2,1.0
5,3811,6 13 20 24,4,2,2,1.0
5,3812,6 13 19,3,2,2,1.0
5,3813,6 13 19 28,4,2,2,1.0
5,3814,6 13 19 26,4,2,2,1.0
5,3815,6 13 19 26 28,5,2,2,1.0
5,3816,6 13 19 25,4,2,2,1.0
5,3817,6 13 19 25 28,5,2,2,1.0
5,3818,6 13 19 25 26,5,2,2,1.0
5,3819,6 13 19 25 26 28,6,2,2,1.0
5,3820,6 13 19 24,4,2,3,1.5
5,3821,6 13 19 21,4,2,2,1.0
5,3822,6 13 19 21 28,5,2,2,1.0
5,3823,6 13 19 21 26,5,2,2,1.0
5,3824,6 13 19 21 26 28,6,2,2,1.0
5,3825,6 13 19 21 25,5,2,2,1.0
5,3826,6 13 19 21 25 28,6,2,2,1.0
5,3827,6 13 19 21 25 26,6,2,2,1.0
5,3828,6 13 19 21 25 26 28,7,2,2,1.0
5,3829,6 13 19 21 24,5,2,3,1.5
5,3830,6 13 19 20,4,2,2,1.0
5,3831,6 13 19 20 26,5,2,2,1.0
5,3832,6 13 19 20 25,5,2,2,1.0
5,3833,6 13 19 20 25 26,6,2,2,1.0
5,3834,6 13 19 20 24,5,2,2,1.0
5,3835,6 13 18,3,2,2,1.0
5,3836,6 13 18 28,4,2,2,1.0
5,3837,6 13 18 25,4,2,2,1.0
5,3838,6 13 18 25 28,5,2,2,1.0
5,3839,6 13 18 24,4,2,2,1.0
5,3840,6 13 18 21,4,2,2,1.0
5,3841,6 13 18 21 28,5,2,2,1.0
5,3842,6 13 18 21 25,5,2,2,1.0
5,3843,6 13 18 21 25 28,6,2,2,1.0
5,3844,6 13 18 21 24,5,2,2,1.0
5,3845,6 13 18 20,4,2,2,1.0
5,3846,6 13 18 20 25,5,2,2,1.0
5,3847,6 13 18 20 24,5,2,2,1.0
5,3848,6 13 17,3,2,2,1.0
5,3849,6 13 17 28,4,2,2,1.0
5,3850,6 13 17 26,4,2,2,1.0
5,3851,6 13 17 26 28,5,2,2,1.0
5,3852,6 13 17 24,4,2,3,1.5
5,3853,6 13 17 20,4,2,2,1.0
5,3854,6 13 17 20 26,5,2,2,1.0
5,3855,6 13 17 20 24,5,2,2,1.0
5,3856,6 13 17 18,4,2,2,1.0
5,3857,6 13 17 18 28,5,2,2,1.0
5,3858,6 13 17 18 24,5,2,2,1.0
5,3859,6 13 17 18 20,5,2,2,1.0
5,3860,6 13 17 18 20 24,6,2,2,1.0
5,3861,6 13 16,3,2,2,1.0
5,3862,6 12,2,1,1,1.0
5,3863,6 12 27,3,2,2,1.0
5,3864,6 12 26,3,2,2,1.0
5,3865,6 12 25,3,2,2,1.0
5,3866,6 12 25 26,4,2,2,1.0
5,3867,6 12 24,3,2,2,1.0
5,3868,6 12 21,3,1,1,1.0
5,3869,6 12 21 27,4,2,2,1.0
5,3870,6 12 21 26,4,2,2,1.0
5,3871,6 12 21 25,4,2,2,1.0
5,3872,6 12 21 25 26,5,2,2,1.0
5,3873,6 12 21 24,4,2,2,1.0
5,3874,6 12 20,3,1,1,1.0
5,3875,6 12 20 27,4,2,2,1.0
5,3876,6 12 20 26,4,2,2,1.0
5,3877,6 12 20 25,4,2,2,1.0
5,3878,6 12 20 25 26,5,2,2,1.0
5,3879,6 12 20 24,4,2,2,1.0
5,3880,6 12 19,3,2,2,1.0
5,3881,6 12 19 26,4,2,2,1.0
5,3882,6 12 19 25,4,2,2,1.0
5,3883,6 12 19 25 26,5,2,2,1.0
5,3884,6 12 19 24,4,2,2,1.0
5,3885,6 12 19 21,4,2,2,1.0
5,3886,6 12 19 21 26,5,2,2,1.0
5,3887,6 12 19 21 25,5,2,2,1.0
5,3888,6 12 19 21 25 26,6,2,2,1.0
5,3889,6 12 19 21 24,5,2,2,1.0
5,3890,6 12 19 20,4,2,2,1.0
5,3891,6 12 19 20 26,5,2,2,1.0
5,3892,6 12 19 20 25,5,2,2,1.0
5,3893,6 12 19 20 25 26,6,2,2,1.0
5,3894,6 12 19 20 24,5,2,2,1.0
5,3895,6 12 18,3,2,2,1.0
5,3896,6 12 18 25,4,2,2,1.0
5,3897,6 12 18 24,4,2,2,1.0
5,3898,6 12 18 21,4,2,2,1.0
5,3899,6 12 18 21 25,5,2,2,1.0
5,3900,6 12 18 21 24,5,2,2,1.0
5,3901,6 12 18 20,4,2,2,1.0
5,3902,6 12 18 20 25,5,2,2,1.0
5,3903,6 12 18 20 24,5,2,2,1.0
5,3904,6 12 17,3,2,2,1.0
5,3905,6 12 17 26,4,2,3,1.5
5,3906,6 12 17 24,4,2,2,1.0
5,3907,6 12 17 20,4,2,2,1.0
5,3908,6 12 17 20 26,5,2,2,1.0
5,3909,6 12 17 20 24,5,2,2,1.0
5,3910,6 12 17 18,4,2,3,1.5
5,3911,6 12 17 18 24,5,2,2,1.0
5,3912,6 12 17 18 20,5,2,2,1.0
5,3913,6 12 17 18 20 24,6,2,2,1.0
5,3914,6 12 16,3,2,2,1.0
5,3915,6 11,2,1,1,1.0
5,3916,6 11 29,3,2,2,1.0
5,3917,6 11 28,3,2,2,1.0
5,3918,6 11 26,3,1,1,1.0
5,3919,6 11 26 29,4,2,2,1.0
5,3920,6 11 26 28,4,2,2,1.0
5,3921,6 11 25,3,2,2,1.0
5,3922,6 11 25 28,4,2,2,1.0
5,3923,6 11 25 26,4,2,2,1.0
5,3924,6 11 25 26 28,5,2,2,1.0
5,3925,6 11 24,3,2,2,1.0
5,3926,6 11 21,3,2,2,1.0
5,3927,6 11 21 28,4,2,2,1.0
5,3928,6 11 21 26,4,2,2,1.0
5,3929,6 11 21 26 28,5,2,2,1.0
5,3930,6 11 21 25,4,2,2,1.0
5,3931,6 11 21 25 28,5,2,2,1.0
5,3932,6 11 21 25 26,5,2,2,1.0
5,3933,6 11 21 25 26 28,6,2,2,1.0
5,3934,6 11 21 24,4,2,3,1.5
5,3935,6 11 20,3,2,2,1.0
5,3936,6 11 20 26,4,2,2,1.0
5,3937,6 11 20 25,4,2,2,1.0
5,3938,6 11 20 25 26,5,2,2,1.0
5,3939,6 11 20 24,4,2,2,1.0
5,3940,6 11 19,3,1,1,1.0
5,3941,6 11 19 29,4,2,2,1.0
5,3942,6 11 19 28,4,2,2,1.0
5,3943,6 11 19 26,4,1,1,1.0
5,3944,6 11 19 26 29,5,2,2,1.0
5,3945,6 11 19 26 28,5,2,2,1.0
5,3946,6 11 19 25,4,2,2,1.0
5,3947,6 11 19 25 28,5,2,2,1.0
5,3948,6 11 19 25 26,5,2,2,1.0
5,3949,6 11 19 25 26 28,6,2,2,1.0
5,3950,6 11 19 24,4,2,2,1.0
5,3951,6 11 19 21,4,2,2,1.0
5,3952,6 11 19 21 28,5,2,2,1.0
5,3953,6 11 19 21 26,5,2,2,1.0
5,3954,6 11 19 21 26 28,6,2,2,1.0
5,3955,6 11 19 21 25,5,2,2,1.0
5,3956,6 11 19 21 25 28,6,2,2,1.0
5,3957,6 11 19 21 25 26,6,2,2,1.0
5,3958,6 11 19 21 25 26 28,7,2,2,1.0
5,3959,6 11 19 21 24,5,2,3,1.5
5,3960,6 11 19 20,4,2,2,1.0
5,3961,6 11 19 20 26,5,2,2,1.0
5,3962,6 11 19 20 25,5,2,2,1.0
5,3963,6 11 19 20 25 26,6,2,2,1.0
5,3964,6 11 19 20 24,5,2,2,1.0
5,3965,6 11 18,3,1,1,1.0
5,3966,6 11 18 29,4,2,2,1.0
5,3967,6 11 18 28,4,2,2,1.0
5,3968,6 11 18 25,4,2,2,1.0
5,3969,6 11 18 25 28,5,2,2,1.0
5,3970,6 11 18 24,4,2,2,1.0
5,3971,6 11 18 21,4,2,2,1.0
5,3972,6 11 18 21 28,5,2,2,1.0
5,3973,6 11 18 21 25,5,2,2,1.0
5,3974,6 11 18 21 25 28,6,2,2,1.0
5,3975,6 11 18 21 24,5,2,2,1.0
5,3976,6 11 18 20,4,2,2,1.0
5,3977,6 11 18 20 25,5,2,2,1.0
5,3978,6 11 18 20 24,5,2,2,1.0
5,3979,6 11 17,3,2,2,1.0
5,3980,6 11 17 28,4,2,2,1.0
5,3981,6 11 17 26,4,2,2,1.0
5,3982,6 11 17 26 28,5,2,2,1.0
5,3983,6 11 17 24,4,2,3,1.5
5,3984,6 11 17 20,4,2,2,1.0
5,3985,6 11 17 20 26,5,2,2,1.0
5,3986,6 11 17 20 24,5,2,2,1.0
5,3987,6 11 17 18,4,2,2,1.0
5,3988,6 11 17 18 28,5,2,2,1.0
5,3989,6 11 17 18 24,5,2,2,1.0
5,3990,6 11 17 18 20,5,2,2,1.0
5,3991,6 11 17 18 20 24,6,2,2,1.0
5,3992,6 11 16,3,2,2,1.0
5,3993,6 11 13,3,2,2,1.0
5,3994,6 11 13 28,4,2,2,1.0
5,3995,6 11 13 26,4,2,2,1.0
5,3996,6 11 13 26 28,5,2,2,1.0
5,3997,6 11 13 25,4,2,2,1.0
5,3998,6 11 13 25 28,5,2,2,1.0
5,3999,6 11 13 25 26,5,2,2,1.0
5,4000,6 11 13 25 26 28,6,2,2,1.0
5,4001,6 11 13 24,4,2,2,1.0
5,4002,6 11 13 21,4,2,2,1.0
5,4003,6 11 13 21 28,5,2,2,1.0
5,4004,6 11 13 21 26,5,2,2,1.0
5,4005,6 11 13 21 26 28,6,2,2,1.0
5,4006,6 11 13 21 25,5,2,2,1.0
5,4007,6 11 13 21 25 28,6,2,2,1.0
5,4008,6 11 13 21 25 26,6,2,2,1.0
5,4009,6 11 13 21 25 26 28,7,2,2,1.0
5,4010,6 11 13 21 24,5,2,3,1.5
5,4011,6 11 13 20,4,2,2,1.0
5,4012,6 11 13 20 26,5,2,2,1.0
5,4013,6 11 13 20 25,5,2,2,1.0
5,4014,6 11 13 20 25 26,6,2,2,1.0
5,4015,6 11 13 20 24,5,2,2,1.0
5,4016,6 11 13 19,4,2,2,1.0
5,4017,6 11 13 19 28,5,2,2,1.0
5,4018,6 11 13 19 26,5,2,2,1.0
5,4019,6 11 13 19 26 28,6,2,2,1.0
5,4020,6 11 13 19 25,5,2,2,1.0
5,4021,6 11 13 19 25 28,6,2,2,1.0
5,4022,6 11 13 19 25 26,6,2,2,1.0
5,4023,6 11 13 19 25 26 28,7,2,2,1.0
5,4024,6 11 13 19 24,5,2,3,1.5
5,4025,6 11 13 19 21,5,2,2,1.0
5,4026,6 11 13 19 21 28,6,2,2,1.0
5,4027,6 11 13 19 21 26,6,2,2,1.0
5,4028,6 11 13 19 21 26 28,7,2,3,1.5
5,4029,6 11 13 19 21 25,6,2,2,1.0
5,4030,6 11 13 19 21 25 28,7,2,2,1.0
5,4031,6 11 13 19 21 25 26,7,2,2,1.0
5,4032,6 11 13 19 21 25 26 28,8,3,3,1.0
5,4033,6 11 13 19 21 24,6,3,3,1.0
5,4034,6 11 13 19 20,5,2,2,1.0
5,4035,6 11 13 19 20 26,6,2,2,1.0
5,4036,6 11 13 19 20 25,6,2,2,1.0
5,4037,6 11 13 19 20 25 26,7,3,3,1.0
5,4038,6 11 13 19 20 24,6,3,3,1.0
5,4039,6 11 13 18,4,2,2,1.0
5,4040,6 11 13 18 28,5,2,2,1.0
5,4041,6 11 13 18 25,5,2,2,1.0
5,4042,6 11 13 18 25 28,6,2,2,1.0
5,4043,6 11 13 18 24,5,2,2,1.0
5,4044,6 11 13 18 21,5,2,2,1.0
5,4045,6 11 13 18 21 28,6,2,2,1.0
5,4046,6 11 13 18 21 25,6,2,2,1.0
5,4047,6 11 13 18 21 25 28,7,3,3,1.0
5,4048,6 11 13 18 21 24,6,3,3,1.0
5,4049,6 11 13 18 20,5,2,2,1.0
5,4050,6 11 13 18 20 25,6,3,3,1.0
5,4051,6 11 13 18 20 24,6,3,3,1.0
5,4052,6 11 13 17,4,2,2,1.0
5,4053,6 11 13 17 28,5,2,2,1.0
5,4054,6 11 13 17 26,5,2,2,1.0
5,4055,6 11 13 17 26 28,6,3,3,1.0
5,4056,6 11 13 17 24,5,3,3,1.0
5,4057,6 11 13 17 20,5,2,2,1.0
5,4058,6 11 13 17 20 26,6,3,3,1.0
5,4059,6 11 13 17 20 24,6,3,3,1.0
5,4060,6 11 13 17 18,5,2,2,1.0
5,4061,6 11 13 17 18 28,6,3,3,1.0
5,4062,6 11 13 17 18 24,6,3,3,1.0
5,4063,6 11 13 17 18 20,6,3,3,1.0
5,4064,6 11 13 17 18 20 24,7,3,3,1.0
5,4065,6 11 13 16,4,3,3,1.0
5,4066,6 11 12,3,2,2,1.0
5,4067,6 11 12 26,4,2,2,1.0
5,4068,6 11 12 25,4,2,2,1.0
5,4069,6 11 12 25 26,5,2,2,1.0
5,4070,6 11 12 24,4,2,2,1.0
5,4071,6 11 12 21,4,2,2,1.0
5,4072,6 11 12 21 26,5,2,2,1.0
5,4073,6 11 12 21 25,5,2,2,1.0
5,4074,6 11 12 21 25 26,6,2,2,1.0
5,4075,6 11 12 21 24,5,2,2,1.0
5,4076,6 11 12 20,4,2,2,1.0
5,4077,6 11 12 20 26,5,2,2,1.0
5,4078,6 11 12 20 25,5,2,2,1.0
5,4079,6 11 12 20 25 26,6,2,2,1.0
5,4080,6 11 12 20 24,5,2,2,1.0
5,4081,6 11 12 19,4,2,2,1.0
5,4082,6 11 12 19 26,5,2,2,1.0
5,4083,6 11 12 19 25,5,2,2,1.0
5,4084,6 11 12 19 25 26,6,2,2,1.0
5,4085,6 11 12 19 24,5,2,2,1.0
5,4086,6 11 12 19 21,5,2,2,1.0
5,4087,6 11 12 19 21 26,6,2,2,1.0
5,4088,6 11 12 19 21 25,6,2,2,1.0
5,4089,6 11 12 19 21 25 26,7,3,3,1.0
5,4090,6 11 12 19 21 24,6,3,3,1.0
5,4091,6 11 12 19 20,5,2,2,1.0
5,4092,6 11 12 19 20 26,6,2,2,1.0
5,4093,6 11 12 19 20 25,6,2,2,1.0
5,4094,6 11 12 19 20 25 26,7,3,3,1.0
5,4095,6 11 12 19 20 24,6,3,3,1.0
5,4096,6 11 12 18,4,2,2,1.0
5,4097,6 11 12 18 25,5,2,2,1.0
5,4098,6 11 12 18 24,5,2,2,1.0
5,4099,6 11 12 18 21,5,2,2,1.0
5,4100,6 11 12 18 21 25,6,3,3,1.0
5,4101,6 11 12 18 21 24,6,3,3,1.0
5,4102,6 11 12 18 20,5,2,2,1.0
5,4103,6 11 12 18 20 25,6,3,3,1.0
5,4104,6 11 12 18 20 24,6,3,3,1.0
5,4105,6 11 12 17,4,2,2,1.0
5,4106,6 11 12 17 26,5,3,3,1.0
5,4107,6 11 12 17 24,5,3,3,1.0
5,4108,6 11 12 17 20,5,2,2,1.0
5,4109,6 11 12 17 20 26,6,3,3,1.0
5,4110,6 11 12 17 20 24,6,3,3,1.0
5,4111,6 11 12 17 18,5,3,3,1.0
5,4112,6 11 12 17 18 24,6,3,3,1.0
5,4113,6 11 12 17 18 20,6,3,3,1.0
5,4114,6 11 12 17 18 20 24,7,3,3,1.0
5,4115,6 11 12 16,4,3,3,1.0
5,4116,6 10,2,1,1,1.0
5,4117,6 10 29,3,2,2,1.0
5,4118,6 10 28,3,2,2,1.0
5,4119,6 10 25,3,2,2,1.0
5,4120,6 10 25 28,4,2,2,1.0
5,4121,6 10 24,3,2,2,1.0
5,4122,6 10 21,3,2,2,1.0
5,4123,6 10 21 28,4,2,2,1.0
5,4124,6 10 21 25,4,2,2,1.0
5,4125,6 10 21 25 28,5,2,2,1.0
5,4126,6 10 21 24,4,2,2,1.0
5,4127,6 10 20,3,2,2,1.0
5,4128,6 10 20 25,4,2,2,1.0
5,4129,6 10 20 24,4,2,2,1.0
5,4130,6 10 19,3,1,1,1.0
5,4131,6 10 19 29,4,2,2,1.0
5,4132,6 10 19 28,4,2,2,1.0
5,4133,6 10 19 25,4,2,2,1.0
5,4134,6 10 19 25 28,5,2,2,1.0
5,4135,6 10 19 24,4,2,2,1.0
5,4136,6 10 19 21,4,2,2,1.0
5,4137,6 10 19 21 28,5,2,2,1.0
5,4138,6 10 19 21 25,5,2,2,1.0
5,4139,6 10 19 21 25 28,6,2,2,1.0
5,4140,6 10 19 21 24,5,2,2,1.0
5,4141,6 10 19 20,4,2,2,1.0
5,4142,6 10 19 20 25,5,2,2,1.0
5,4143,6 10 19 20 24,5,2,2,1.0
5,4144,6 10 18,3,1,1,1.0
5,4145,6 10 18 29,4,2,2,1.0
5,4146,6 10 18 28,4,2,2,1.0
5,4147,6 10 18 25,4,2,2,1.0
5,4148,6 10 18 25 28,5,2,2,1.0
5,4149,6 10 18 24,4,2,2,1.0
5,4150,6 10 18 21,4,2,2,1.0
5,4151,6 10 18 21 28,5,2,2,1.0
5,4152,6 10 18 21 25,5,2,2,1.0
5,4153,6 10 18 21 25 28,6,2,2,1.0
5,4154,6 10 18 21 24,5,2,2,1.0
5,4155,6 10 18 20,4,2,2,1.0
5,4156,6 10 18 20 25,5,2,2,1.0
5,4157,6 10 18 20 24,5,2,2,1.0
5,4158,6 10 17,3,2,2,1.0
5,4159,6 10 17 28,4,2,2,1.0
5,4160,6 10 17 24,4,2,2,1.0
5,4161,6 10 17 20,4,2,2,1.0
5,4162,6 10 17 20 24,5,2,2,1.0
5,4163,6 10 17 18,4,2,2,1.0
5,4164,6 10 17 18 28,5,2,2,1.0
5,4165,6 10 17 18 24,5,2,2,1.0
5,4166,6 10 17 18 20,5,2,2,1.0
5,4167,6 10 17 18 20 24,6,2,2,1.0
5,4168,6 10 16,3,2,2,1.0
5,4169,6 10 13,3,2,2,1.0
5,4170,6 10 13 28,4,2,2,1.0
5,4171,6 10 13 25,4,2,2,1.0
5,4172,6 10 13 25 28,5,2,2,1.0
5,4173,6 10 13 24,4,2,2,1.0
5,4174,6 10 13 21,4,2,2,1.0
5,4175,6 10 13 21 28,5,2,2,1.0
5,4176,6 10 13 21 25,5,2,2,1.0
5,4177,6 10 13 21 25 28,6,2,2,1.0
5,4178,6 10 13 21 24,5,2,2,1.0
5,4179,6 10 13 20,4,2,2,1.0
5,4180,6 10 13 20 25,5,2,2,1.0
5,4181,6 10 13 20 24,5,2,2,1.0
5,4182,6 10 13 19,4,2,2,1.0
5,4183,6 10 13 19 28,5,2,2,1.0
5,4184,6 10 13 19 25,5,2,2,1.0
5,4185,6 10 13 19 25 28,6,2,2,1.0
5,4186,6 10 13 19 24,5,2,2,1.0
5,4187,6 10 13 19 21,5,2,2,1.0
5,4188,6 10 13 19 21 28,6,2,2,1.0
5,4189,6 10 13 19 21 25,6,2,2,1.0
5,4190,6 10 13 19 21 25 28,7,3,3,1.0
5,4191,6 10 13 19 21 24,6,3,3,1.0
5,4192,6 10 13 19 20,5,2,2,1.0
5,4193,6 10 13 19 20 25,6,3,3,1.0
5,4194,6 10 13 19 20 24,6,3,3,1.0
5,4195,6 10 13 18,4,2,2,1.0
5,4196,6 10 13 18 28,5,2,2,1.0
5,4197,6 10 13 18 25,5,2,2,1.0
5,4198,6 10 13 18 25 28,6,2,2,1.0
5,4199,6 10 13 18 24,5,2,2,1.0
5,4200,6 10 13 18 21,5,2,2,1.0
5,4201,6 10 13 18 21 28,6,2,2,1.0
5,4202,6 10 13 18 21 25,6,2,2,1.0
5,4203,6 10 13 18 21 25 28,7,3,3,1.0
5,4204,6 10 13 18 21 24,6,3,3,1.0
5,4205,6 10 13 18 20,5,2,2,1.0
5,4206,6 10 13 18 20 25,6,3,3,1.0
5,4207,6 10 13 18 20 24,6,3,3,1.0
5,4208,6 10 13 17,4,2,2,1.0
5,4209,6 10 13 17 28,5,3,3,1.0
5,4210,6 10 13 17 24,5,3,3,1.0
5,4211,6 10 13 17 20,5,3,3,1.0
5,4212,6 10 13 17 20 24,6,3,3,1.0
5,4213,6 10 13 17 18,5,2,2,1.0
5,4214,6 10 13 17 18 28,6,3,3,1.0
5,4215,6 10 13 17 18 24,6,3,3,1.0
5,4216,6 10 13 17 18 20,6,3,3,1.0
5,4217,6 10 13 17 18 20 24,7,3,3,1.0
5,4218,6 10 13 16,4,3,3,1.0
5,4219,6 10 12,3,2,2,1.0
5,4220,6 10 12 25,4,2,2,1.0
5,4221,6 10 12 24,4,2,2,1.0
5,4222,6 10 12 21,4,2,2,1.0
5,4223,6 10 12 21 25,5,2,2,1.0
5,4224,6 10 12 21 24,5,2,2,1.0
5,4225,6 10 12 20,4,2,2,1.0
5,4226,6 10 12 20 25,5,2,2,1.0
5,4227,6 10 12 20 24,5,2,2,1.0
5,4228,6 10 12 19,4,2,2,1.0
5,4229,6 10 12 19 25,5,2,2,1.0
5,4230,6 10 12 19 24,5,2,2,1.0
5,4231,6 10 12 19 21,5,2,2,1.0
5,4232,6 10 12 19 21 25,6,3,3,1.0
5,4233,6 10 12 19 21 24,6,3,3,1.0
5,4234,6 10 12 19 20,5,2,2,1.0
5,4235,6 10 12 19 20 25,6,3,3,1.0
5,4236,6 10 12 19 20 24,6,3,3,1.0
5,4237,6 10 12 18,4,2,2,1.0
5,4238,6 10 12 18 25,5,2,2,1.0
5,4239,6 10 12 18 24,5,2,2,1.0
5,4240,6 10 12 18 21,5,2,2,1.0
5,4241,6 10 12 18 21 25,6,3,3,1.0
5,4242,6 10 12 18 21 24,6,3,3,1.0
5,4243,6 10 12 18 20,5,2,2,1.0
5,4244,6 10 12 18 20 25,6,3,3,1.0
5,4245,6 10 12 18 20 24,6,3,3,1.0
5,4246,6 10 12 17,4,3,3,1.0
5,4247,6 10 12 17 24,5,3,3,1.0
5,4248,6 10 12 17 20,5,3,3,1.0
5,4249,6 10 12 17 20 24,6,3,3,1.0
5,4250,6 10 12 17 18,5,3,3,1.0
5,4251,6 10 12 17 18 24,6,3,3,1.0
5,4252,6 10 12 17 18 20,6,3,3,1.0
5,4253,6 10 12 17 18 20 24,7,3,3,1.0
5,4254,6 10 12 16,4,3,3,1.0
5,4255,6 9,2,2,2,1.0
5,4256,6 9 28,3,2,2,1.0
5,4257,6 9 26,3,2,2,1.0
5,4258,6 9 26 28,4,2,2,1.0
5,4259,6 9 24,3,2,2,1.0
5,4260,6 9 21,3,2,2,1.0
5,4261,6 9 21 28,4,2,2,1.0
5,4262,6 9 21 26,4,2,2,1.0
5,4263,6 9 21 26 28,5,2,2,1.0
5,4264,6 9 21 24,4,2,3,1.5
5,4265,6 9 20,3,2,2,1.0
5,4266,6 9 20 26,4,2,3,1.5
5,4267,6 9 20 24,4,2,2,1.0
5,4268,6 9 19,3,2,2,1.0
5,4269,6 9 19 28,4,2,2,1.0
5,4270,6 9 19 26,4,2,2,1.0
5,4271,6 9 19 26 28,5,2,2,1.0
5,4272,6 9 19 24,4,2,3,1.5
5,4273,6 9 19 21,4,2,2,1.0
5,4274,6 9 19 21 28,5,2,2,1.0
5,4275,6 9 19 21 26,5,2,2,1.0
5,4276,6 9 19 21 26 28,6,3,3,1.0
5,4277,6 9 19 21 24,5,3,3,1.0
5,4278,6 9 19 20,4,2,2,1.0
5,4279,6 9 19 20 26,5,3,3,1.0
5,4280,6 9 19 20 24,5,3,3,1.0
5,4281,6 9 18,3,2,2,1.0
5,4282,6 9 18 28,4,2,2,1.0
5,4283,6 9 18 24,4,2,2,1.0
5,4284,6 9 18 21,4,2,2,1.0
5,4285,6 9 18 21 28,5,3,3,1.0
5,4286,6 9 18 21 24,5,3,3,1.0
5,4287,6 9 18 20,4,3,3,1.0
5,4288,6 9 18 20 24,5,3,3,1.0
5,4289,6 9 17,3,2,2,1.0
5,4290,6 9 17 28,4,2,2,1.0
5,4291,6 9 17 26,4,2,2,1.0
5,4292,6 9 17 26 28,5,3,3,1.0
5,4293,6 9 17 24,4,3,3,1.0
5,4294,6 9 17 20,4,2,2,1.0
5,4295,6 9 17 20 26,5,3,3,1.0
5,4296,6 9 17 20 24,5,3,3,1.0
5,4297,6 9 17 18,4,2,2,1.0
5,4298,6 9 17 18 28,5,3,3,1.0
5,4299,6 9 17 18 24,5,3,3,1.0
5,4300,6 9 17 18 20,5,3,3,1.0
5,4301,6 9 17 18 20 24,6,3,3,1.0
5,4302,6 9 16,3,3,3,1.0
5,4303,6 9 12,3,2,2,1.0
5,4304,6 9 12 26,4,2,2,1.0
5,4305,6 9 12 24,4,2,2,1.0
5,4306,6 9 12 21,4,2,2,1.0
5,4307,6 9 12 21 26,5,2,2,1.0
5,4308,6 9 12 21 24,5,2,2,1.0
5,4309,6 9 12 20,4,2,2,1.0
5,4310,6 9 12 20 26,5,2,2,1.0
5,4311,6 9 12 20 24,5,2,2,1.0
5,4312,6 9 12 19,4,2,2,1.0
5,4313,6 9 12 19 26,5,2,2,1.0
5,4314,6 9 12 19 24,5,2,2,1.0
5,4315,6 9 12 19 21,5,2,2,1.0
5,4316,6 9 12 19 21 26,6,3,3,1.0
5,4317,6 9 12 19 21 24,6,3,3,1.0
5,4318,6 9 12 19 20,5,2,2,1.0
5,4319,6 9 12 19 20 26,6,3,3,1.0
5,4320,6 9 12 19 20 24,6,3,3,1.0
5,4321,6 9 12 18,4,2,2,1.0
5,4322,6 9 12 18 24,5,2,2,1.0
5,4323,6 9 12 18 21,5,3,3,1.0
5,4324,6 9 12 18 21 24,6,3,3,1.0
5,4325,6 9 12 18 20,5,3,3,1.0
5,4326,6 9 12 18 20 24,6,3,3,1.0
5,4327,6 9 12 17,4,2,2,1.0
5,4328,6 9 12 17 26,5,3,3,1.0
5,4329,6 9 12 17 24,5,3,3,1.0
5,4330,6 9 12 17 20,5,2,2,1.0
5,4331,6 9 12 17 20 26,6,3,3,1.0
5,4332,6 9 12 17 20 24,6,3,3,1.0
5,4333,6 9 12 17 18,5,3,3,1.0
5,4334,6 9 12 17 18 24,6,3,3,1.0
5,4335,6 9 12 17 18 20,6,3,3,1.0
5,4336,6 9 12 17 18 20 24,7,3,3,1.0
5,4337,6 9 12 16,4,3,3,1.0
5,4338,6 9 10,3,2,2,1.0
5,4339,6 9 10 28,4,2,2,1.0
5,4340,6 9 10 24,4,2,2,1.0
5,4341,6 9 10 21,4,2,2,1.0
5,4342,6 9 10 21 28,5,2,2,1.0
5,4343,6 9 10 21 24,5,2,2,1.0
5,4344,6 9 10 20,4,2,3,1.5
5,4345,6 9 10 20 24,5,2,2,1.0
5,4346,6 9 10 19,4,2,2,1.0
5,4347,6 9 10 19 28,5,2,2,1.0
5,4348,6 9 10 19 24,5,2,2,1.0
5,4349,6 9 10 19 21,5,2,2,1.0
5,4350,6 9 10 19 21 28,6,3,3,1.0
5,4351,6 9 10 19 21 24,6,3,3,1.0
5,4352,6 9 10 19 20,5,3,3,1.0
5,4353,6 9 10 19 20 24,6,3,3,1.0
5,4354,6 9 10 18,4,2,2,1.0
5,4355,6 9 10 18 28,5,2,2,1.0
5,4356,6 9 10 18 24,5,2,2,1.0
5,4357,6 9 10 18 21,5,2,2,1.0
5,4358,6 9 10 18 21 28,6,3,3,1.0
5,4359,6 9 10 18 21 24,6,3,3,1.0
5,4360,6 9 10 18 20,5,3,3,1.0
5,4361,6 9 10 18 20 24,6,3,3,1.0
5,4362,6 9 10 17,4,2,2,1.0
5,4363,6 9 10 17 28,5,3,3,1.0
5,4364,6 9 10 17 24,5,3,3,1.0
5,4365,6 9 10 17 20,5,3,3,1.0
5,4366,6 9 10 17 20 24,6,3,3,1.0
5,4367,6 9 10 17 18,5,2,2,1.0
5,4368,6 9 10 17 18 28,6,3,3,1.0
5,4369,6 9 10 17 18 24,6,3,3,1.0
5,4370,6 9 10 17 18 20,6,3,3,1.0
5,4371,6 9 10 17 18 20 24,7,3,3,1.0
5,4372,6 9 10 16,4,3,3,1.0
5,4373,6 9 10 12,4,2,2,1.0
5,4374,6 9 10 12 24,5,2,2,1.0
5,4375,6 9 10 12 21,5,2,2,1.0
5,4376,6 9 10 12 21 24,6,2,2,1.0
5,4377,6 9 10 12 20,5,2,2,1.0
5,4378,6 9 10 12 20 24,6,2,2,1.0
5,4379,6 9 10 12 19,5,2,2,1.0
5,4380,6 9 10 12 19 24,6,2,2,1.0
5,4381,6 9 10 12 19 21,6,3,3,1.0
5,4382,6 9 10 12 19 21 24,7,3,3,1.0
5,4383,6 9 10 12 19 20,6,3,3,1.0
5,4384,6 9 10 12 19 20 24,7,3,3,1.0
5,4385,6 9 10 12 18,5,2,2,1.0
5,4386,6 9 10 12 18 24,6,2,2,1.0
5,4387,6 9 10 12 18 21,6,3,3,1.0
5,4388,6 9 10 12 18 21 24,7,3,3,1.0
5,4389,6 9 10 12 18 20,6,3,3,1.0
5,4390,6 9 10 12 18 20 24,7,3,3,1.0
5,4391,6 9 10 12 17,5,3,3,1.0
5,4392,6 9 10 12 17 24,6,3,3,1.0
5,4393,6 9 10 12 17 20,6,3,3,1.0
5,4394,6 9 10 12 17 20 24,7,3,3,1.0
5,4395,6 9 10 12 17 18,6,3,3,1.0
5,4396,6 9 10 12 17 18 24,7,3,3,1.0
5,4397,6 9 10 12 17 18 20,7,3,3,1.0
5,4398,6 9 10 12 17 18 20 24,8,3,3,1.0
5,4399,6 9 10 12 16,5,3,3,1.0
5,4400,6 8,2,2,2,1.0
5,4401,6 8 21,3,2,2,1.0
5,4402,6 8 20,3,2,2,1.0
5,4403,6 8 19,3,2,2,1.0
5,4404,6 8 19 21,4,3,3,1.0
5,4405,6 8 19 20,4,3,3,1.0
5,4406,6 8 18,3,2,2,1.0
5,4407,6 8 18 21,4,3,3,1.0
5,4408,6 8 18 20,4,3,3,1.0
5,4409,6 8 17,3,3,3,1.0
5,4410,6 8 17 20,4,3,3,1.0
5,4411,6 8 17 18,4,3,3,1.0
5,4412,6 8 17 18 20,5,3,3,1.0
5,4413,6 8 16,3,3,3,1.0
5,4414,5,1,1,1,1.0
5,4415,5 30,2,1,1,1.0
5,4416,5 28,2,1,1,1.0
5,4417,5 27,2,1,1,1.0
5,4418,5 27 30,3,2,2,1.0
5,4419,5 27 28,3,2,2,1.0
5,4420,5 26,2,2,2,1.0
5,4421,5 26 28,3,2,2,1.0
5,4422,5 25,2,1,1,1.0
5,4423,5 25 30,3,2,2,1.0
5,4424,5 25 28,3,2,2,1.0
5,4425,5 25 26,3,2,2,1.0
5,4426,5 25 26 28,4,2,2,1.0
5,4427,5 24,2,2,2,1.0
5,4428,5 22,2,1,1,1.0
5,4429,5 22 28,3,1,1,1.0
5,4430,5 22 27,3,2,2,1.0
5,4431,5 22 27 28,4,2,2,1.0
5,4432,5 22 26,3,2,2,1.0
5,4433,5 22 26 28,4,2,2,1.0
5,4434,5 22 25,3,2,2,1.0
5,4435,5 22 25 28,4,2,2,1.0
5,4436,5 22 25 26,4,2,2,1.0
5,4437,5 22 25 26 28,5,2,2,1.0
5,4438,5 22 24,3,2,2,1.0
5,4439,5 20,2,1,1,1.0
5,4440,5 20 27,3,2,2,1.0
5,4441,5 20 26,3,2,2,1.0
5,4442,5 20 25,3,2,2,1.0
5,4443,5 20 25 26,4,2,2,1.0
5,4444,5 20 24,3,2,2,1.0
5,4445,5 19,2,1,1,1.0
5,4446,5 19 30,3,2,2,1.0
5,4447,5 19 28,3,2,2,1.0
5,4448,5 19 26,3,2,2,1.0
5,4449,5 19 26 28,4,2,2,1.0
5,4450,5 19 25,3,1,1,1.0
5,4451,5 19 25 30,4,2,2,1.0
5,4452,5 19 25 28,4,2,2,1.0
5,4453,5 19 25 26,4,2,2,1.0
5,4454,5 19 25 26 28,5,2,2,1.0
5,4455,5 19 24,3,2,2,1.0
5,4456,5 19 22,3,2,2,1.0
5,4457,5 19 22 28,4,2,2,1.0
5,4458,5 19 22 26,4,2,2,1.0
5,4459,5 19 22 26 28,5,2,2,1.0
5,4460,5 19 22 25,4,2,2,1.0
5,4461,5 19 22 25 28,5,2,2,1.0
5,4462,5 19 22 25 26,5,2,2,1.0
5,4463,5 19 22 25 26 28,6,2,2,1.0
5,4464,5 19 22 24,4,2,2,1.0
5,4465,5 19 20,3,2,2,1.0
5,4466,5 19 20 26,4,2,2,1.0
5,4467,5 19 20 25,4,2,2,1.0
5,4468,5 19 20 25 26,5,2,2,1.0
5,4469,5 19 20 24,4,2,2,1.0
5,4470,5 18,2,2,2,1.0
5,4471,5 18 28,3,2,2,1.0
5,4472,5 18 25,3,2,2,1.0
5,4473,5 18 25 28,4,2,2,1.0
5,4474,5 18 24,3,2,2,1.0
5,4475,5 18 20,3,2,2,1.0
5,4476,5 18 20 25,4,2,2,1.0
5,4477,5 18 20 24,4,2,2,1.0
5,4478,5 17,2,1,1,1.0
5,4479,5 17 30,3,2,2,1.0
5,4480,5 17 28,3,2,2,1.0
5,4481,5 17 26,3,2,2,1.0
5,4482,5 17 26 28,4,2,2,1.0
5,4483,5 17 24,3,2,2,1.0
5,4484,5 17 22,3,2,2,1.0
5,4485,5 17 22 28,4,2,2,1.0
5,4486,5 17 22 26,4,2,2,1.0
5,4487,5 17 22 26 28,5,2,2,1.0
5,4488,5 17 22 24,4,2,2,1.0
5,4489,5 17 20,3,2,2,1.0
5,4490,5 17 20 26,4,2,2,1.0
5,4491,5 17 20 24,4,2,2,1.0
5,4492,5 17 18,3,2,2,1.0
5,4493,5 17 18 28,4,2,2,1.0
5,4494,5 17 18 24,4,2,2,1.0
5,4495,5 17 18 20,4,2,2,1.0
5,4496,5 17 18 20 24,5,2,2,1.0
5,4497,5 16,2,2,2,1.0
5,4498,5 14,2,1,1,1.0
5,4499,5 14 28,3,1,1,1.0
5,4500,5 14 27,3,2,2,1.0
5,4501,5 14 27 28,4,2,2,1.0
5,4502,5 14 26,3,2,2,1.0
5,4503,5 14 26 28,4,2,2,1.0
5,4504,5 14 25,3,2,2,1.0
5,4505,5 14 25 28,4,2,2,1.0
5,4506,5 14 25 26,4,2,2,1.0
5,4507,5 14 25 26 28,5,2,2,1.0
5,4508,5 14 24,3,2,2,1.0
5,4509,5 14 22,3,1,1,1.0
5,4510,5 14 22 28,4,1,1,1.0
5,4511,5 14 22 27,4,2,2,1.0
5,4512,5 14 22 27 28,5,2,2,1.0
5,4513,5 14 22 26,4,2,2,1.0
5,4514,5 14 22 26 28,5,2,2,1.0
5,4515,5 14 22 25,4,2,2,1.0
5,4516,5 14 22 25 28,5,2,2,1.0
5,4517,5 14 22 25 26,5,2,2,1.0
5,4518,5 14 22 25 26 28,6,2,2,1.0
5,4519,5 14 22 24,4,2,2,1.0
5,4520,5 14 20,3,1,1,1.0
5,4521,5 14 20 27,4,2,2,1.0
5,4522,5 14 20 26,4,2,2,1.0
5,4523,5 14 20 25,4,2,2,1.0
5,4524,5 14 20 25 26,5,2,2,1.0
5,4525,5 14 20 24,4,2,2,1.0
5,4526,5 14 19,3,2,2,1.0
5,4527,5 14 19 28,4,2,2,1.0
5,4528,5 14 19 26,4,2,2,1.0
5,4529,5 14 19 26 28,5,2,2,1.0
5,4530,5 14 19 25,4,2,2,1.0
5,4531,5 14 19 25 28,5,2,2,1.0
5,4532,5 14 19 25 26,5,2,2,1.0
5,4533,5 14 19 25 26 28,6,2,2,1.0
5,4534,5 14 19 24,4,2,2,1.0
5,4535,5 14 19 22,4,2,2,1.0
5,4536,5 14 19 22 28,5,2,2,1.0
5,4537,5 14 19 22 26,5,2,2,1.0
5,4538,5 14 19 22 26 28,6,2,2,1.0
5,4539,5 14 19 22 25,5,2,2,1.0
5,4540,5 14 19 22 25 28,6,2,2,1.0
5,4541,5 14 19 22 25 26,6,2,2,1.0
5,4542,5 14 19 22 25 26 28,7,2,2,1.0
5,4543,5 14 19 22 24,5,2,3,1.5
5,4544,5 14 19 20,4,2,2,1.0
5,4545,5 14 19 20 26,5,2,2,1.0
5,4546,5 14 19 20 25,5,2,2,1.0
5,4547,5 14 19 20 25 26,6,2,2,1.0
5,4548,5 14 19 20 24,5,2,2,1.0
5,4549,5 14 18,3,2,2,1.0
5,4550,5 14 18 28,4,2,2,1.0
5,4551,5 14 18 25,4,2,2,1.0
5,4552,5 14 18 25 28,5,2,2,1.0
5,4553,5 14 18 24,4,2,3,1.5
5,4554,5 14 18 20,4,2,2,1.0
5,4555,5 14 18 20 25,5,2,2,1.0
5,4556,5 14 18 20 24,5,2,2,1.0
5,4557,5 14 17,3,2,2,1.0
5,4558,5 14 17 28,4,2,2,1.0
5,4559,5 14 17 26,4,2,2,1.0
5,4560,5 14 17 26 28,5,2,2,1.0
5,4561,5 14 17 24,4,2,2,1.0
5,4562,5 14 17 22,4,2,2,1.0
5,4563,5 14 17 22 28,5,2,2,1.0
5,4564,5 14 17 22 26,5,2,2,1.0
5,4565,5 14 17 22 26 28,6,2,2,1.0
5,4566,5 14 17 22 24,5,2,2,1.0
5,4567,5 14 17 20,4,2,2,1.0
5,4568,5 14 17 20 26,5,2,2,1.0
5,4569,5 14 17 20 24,5,2,2,1.0
5,4570,5 14 17 18,4,2,2,1.0
5,4571,5 14 17 18 28,5,2,2,1.0
5,4572,5 14 17 18 24,5,2,2,1.0
5,4573,5 14 17 18 20,5,2,2,1.0
5,4574,5 14 17 18 20 24,6,2,2,1.0
5,4575,5 14 16,3,2,2,1.0
5,4576,5 12,2,1,1,1.0
5,4577,5 12 27,3,2,2,1.0
5,4578,5 12 26,3,2,2,1.0
5,4579,5 12 25,3,2,2,1.0
5,4580,5 12 25 26,4,2,2,1.0
5,4581,5 12 24,3,2,2,1.0
5,4582,5 12 22,3,1,1,1.0
5,4583,5 12 22 27,4,2,2,1.0
5,4584,5 12 22 26,4,2,2,1.0
5,4585,5 12 22 25,4,2,2,1.0
5,4586,5 12 22 25 26,5,2,2,1.0
5,4587,5 12 22 24,4,2,2,1.0
5,4588,5 12 20,3,1,1,1.0
5,4589,5 12 20 27,4,2,2,1.0
5,4590,5 12 20 26,4,2,2,1.0
5,4591,5 12 20 25,4,2,2,1.0
5,4592,5 12 20 25 26,5,2,2,1.0
5,4593,5 12 20 24,4,2,2,1.0
5,4594,5 12 19,3,2,2,1.0
5,4595,5 12 19 26,4,2,2,1.0
5,4596,5 12 19 25,4,2,2,1.0
5,4597,5 12 19 25 26,5,2,2,1.0
5,4598,5 12 19 24,4,2,2,1.0
5,4599,5 12 19 22,4,2,2,1.0
5,4600,5 12 19 22 26,5,2,2,1.0
5,4601,5 12 19 22 25,5,2,2,1.0
5,4602,5 12 19 22 25 26,6,2,2,1.0
5,4603,5 12 19 22 24,5,2,2,1.0
5,4604,5 12 19 20,4,2,2,1.0
5,4605,5 12 19 20 26,5,2,2,1.0
5,4606,5 12 19 20 25,5,2,2,1.0
5,4607,5 12 19 20 25 26,6,2,2,1.0
5,4608,5 12 19 20 24,5,2,2,1.0
5,4609,5 12 18,3,2,2,1.0
5,4610,5 12 18 25,4,2,3,1.5
5,4611,5 12 18 24,4,2,2,1.0
5,4612,5 12 18 20,4,2,2,1.0
5,4613,5 12 18 20 25,5,2,2,1.0
5,4614,5 12 18 20 24,5,2,2,1.0
5,4615,5 12 17,3,2,2,1.0
5,4616,5 12 17 26,4,2,2,1.0
5,4617,5 12 17 24,4,2,2,1.0
5,4618,5 12 17 22,4,2,2,1.0
5,4619,5 12 17 22 26,5,2,2,1.0
5,4620,5 12 17 22 24,5,2,2,1.0
5,4621,5 12 17 20,4,2,2,1.0
5,4622,5 12 17 20 26,5,2,2,1.0
5,4623,5 12 17 20 24,5,2,2,1.0
5,4624,5 12 17 18,4,2,3,1.5
5,4625,5 12 17 18 24,5,2,2,1.0
5,4626,5 12 17 18 20,5,2,2,1.0
5,4627,5 12 17 18 20 24,6,2,2,1.0
5,4628,5 12 16,3,2,2,1.0
5,4629,5 11,2,1,1,1.0
5,4630,5 11 30,3,2,2,1.0
5,4631,5 11 28,3,2,2,1.0
5,4632,5 11 26,3,2,2,1.0
5,4633,5 11 26 28,4,2,2,1.0
5,4634,5 11 25,3,1,1,1.0
5,4635,5 11 25 30,4,2,2,1.0
5,4636,5 11 25 28,4,2,2,1.0
5,4637,5 11 25 26,4,2,2,1.0
5,4638,5 11 25 26 28,5,2,2,1.0
5,4639,5 11 24,3,2,2,1.0
5,4640,5 11 22,3,2,2,1.0
5,4641,5 11 22 28,4,2,2,1.0
5,4642,5 11 22 26,4,2,2,1.0
5,4643,5 11 22 26 28,5,2,2,1.0
5,4644,5 11 22 25,4,2,2,1.0
5,4645,5 11 22 25 28,5,2,2,1.0
5,4646,5 11 22 25 26,5,2,2,1.0
5,4647,5 11 22 25 26 28,6,2,2,1.0
5,4648,5 11 22 24,4,2,2,1.0
5,4649,5 11 20,3,2,2,1.0
5,4650,5 11 20 26,4,2,2,1.0
5,4651,5 11 20 25,4,2,2,1.0
5,4652,5 11 20 25 26,5,2,2,1.0
5,4653,5 11 20 24,4,2,2,1.0
5,4654,5 11 19,3,1,1,1.0
5,4655,5 11 19 30,4,2,2,1.0
5,4656,5 11 19 28,4,2,2,1.0
5,4657,5 11 19 26,4,2,2,1.0
5,4658,5 11 19 26 28,5,2,2,1.0
5,4659,5 11 19 25,4,1,1,1.0
5,4660,5 11 19 25 30,5,2,2,1.0
5,4661,5 11 19 25 28,5,2,2,1.0
5,4662,5 11 19 25 26,5,2,2,1.0
5,4663,5 11 19 25 26 28,6,2,2,1.0
5,4664,5 11 19 24,4,2,2,1.0
5,4665,5 11 19 22,4,2,2,1.0
5,4666,5 11 19 22 28,5,2,2,1.0
5,4667,5 11 19 22 26,5,2,2,1.0
5,4668,5 11 19 22 26 28,6,2,2,1.0
5,4669,5 11 19 22 25,5,2,2,1.0
5,4670,5 11 19 22 25 28,6,2,2,1.0
5,4671,5 11 19 22 25 26,6,2,2,1.0
5,4672,5 11 19 22 25 26 28,7,2,2,1.0
5,4673,5 11 19 22 24,5,2,2,1.0
5,4674,5 11 19 20,4,2,2,1.0
5,4675,5 11 19 20 26,5,2,2,1.0
5,4676,5 11 19 20 25,5,2,2,1.0
5,4677,5 11 19 20 25 26,6,2,2,1.0
5,4678,5 11 19 20 24,5,2,2,1.0
5,4679,5 11 18,3,2,2,1.0
5,4680,5 11 18 28,4,2,2,1.0
5,4681,5 11 18 25,4,2,2,1.0
5,4682,5 11 18 25 28,5,2,2,1.0
5,4683,5 11 18 24,4,2,2,1.0
5,4684,5 11 18 20,4,2,2,1.0
5,4685,5 11 18 20 25,5,2,2,1.0
5,4686,5 11 18 20 24,5,2,2,1.0
5,4687,5 11 17,3,1,1,1.0
5,4688,5 11 17 30,4,2,2,1.0
5,4689,5 11 17 28,4,2,2,1.0
5,4690,5 11 17 26,4,2,2,1.0
5,4691,5 11 17 26 28,5,2,2,1.0
5,4692,5 11 17 24,4,2,2,1.0
5,4693,5 11 17 22,4,2,2,1.0
5,4694,5 11 17 22 28,5,2,2,1.0
5,4695,5 11 17 22 26,5,2,2,1.0
5,4696,5 11 17 22 26 28,6,2,2,1.0
5,4697,5 11 17 22 24,5,2,2,1.0
5,4698,5 11 17 20,4,2,2,1.0
5,4699,5 11 17 20 26,5,2,2,1.0
5,4700,5 11 17 20 24,5,2,2,1.0
5,4701,5 11 17 18,4,2,2,1.0
5,4702,5 11 17 18 28,5,2,2,1.0
5,4703,5 11 17 18 24,5,2,2,1.0
5,4704,5 11 17 18 20,5,2,2,1.0
5,4705,5 11 17 18 20 24,6,2,2,1.0
5,4706,5 11 16,3,2,2,1.0
5,4707,5 11 14,3,2,2,1.0
5,4708,5 11 14 28,4,2,2,1.0
5,4709,5 11 14 26,4,2,2,1.0
5,4710,5 11 14 26 28,5,2,2,1.0
5,4711,5 11 14 25,4,2,2,1.0
5,4712,5 11 14 25 28,5,2,2,1.0
5,4713,5 11 14 25 26,5,2,2,1.0
5,4714,5 11 14 25 26 28,6,2,2,1.0
5,4715,5 11 14 24,4,2,2,1.0
5,4716,5 11 14 22,4,2,2,1.0
5,4717,5 11 14 22 28,5,2,2,1.0
5,4718,5 11 14 22 26,5,2,2,1.0
5,4719,5 11 14 22 26 28,6,2,2,1.0
5,4720,5 11 14 22 25,5,2,2,1.0
5,4721,5 11 14 22 25 28,6,2,2,1.0
5,4722,5 11 14 22 25 26,6,2,2,1.0
5,4723,5 11 14 22 25 26 28,7,2,2,1.0
5,4724,5 11 14 22 24,5,2,3,1.5
5,4725,5 11 14 20,4,2,2,1.0
5,4726,5 11 14 20 26,5,2,2,1.0
5,4727,5 11 14 20 25,5,2,2,1.0
5,4728,5 11 14 20 25 26,6,2,2,1.0
5,4729,5 11 14 20 24,5,2,2,1.0
5,4730,5 11 14 19,4,2,2,1.0
5,4731,5 11 14 19 28,5,2,2,1.0
5,4732,5 11 14 19 26,5,2,2,1.0
5,4733,5 11 14 19 26 28,6,2,2,1.0
5,4734,5 11 14 19 25,5,2,2,1.0
5,4735,5 11 14 19 25 28,6,2,2,1.0
5,4736,5 11 14 19 25 26,6,2,2,1.0
5,4737,5 11 14 19 25 26 28,7,2,2,1.0
5,4738,5 11 14 19 24,5,2,2,1.0
5,4739,5 11 14 19 22,5,2,2,1.0
5,4740,5 11 14 19 22 28,6,2,2,1.0
5,4741,5 11 14 19 22 26,6,2,2,1.0
5,4742,5 11 14 19 22 26 28,7,2,2,1.0
5,4743,5 11 14 19 22 25,6,2,2,1.0
5,4744,5 11 14 19 22 25 28,7,2,2,1.0
5,4745,5 11 14 19 22 25 26,7,2,2,1.0
5,4746,5 11 14 19 22 25 26 28,8,3,3,1.0
5,4747,5 11 14 19 22 24,6,3,3,1.0
5,4748,5 11 14 19 20,5,2,2,1.0
5,4749,5 11 14 19 20 26,6,2,2,1.0
5,4750,5 11 14 19 20 25,6,2,2,1.0
5,4751,5 11 14 19 20 25 26,7,3,3,1.0
5,4752,5 11 14 19 20 24,6,3,3,1.0
5,4753,5 11 14 18,4,2,2,1.0
5,4754,5 11 14 18 28,5,2,2,1.0
5,4755,5 11 14 18 25,5,2,2,1.0
5,4756,5 11 14 18 25 28,6,3,3,1.0
5,4757,5 11 14 18 24,5,3,3,1.0
5,4758,5 11 14 18 20,5,2,2,1.0
5,4759,5 11 14 18 20 25,6,3,3,1.0
5,4760,5 11 14 18 20 24,6,3,3,1.0
5,4761,5 11 14 17,4,2,2,1.0
5,4762,5 11 14 17 28,5,2,2,1.0
5,4763,5 11 14 17 26,5,2,2,1.0
5,4764,5 11 14 17 26 28,6,2,2,1.0
5,4765,5 11 14 17 24,5,2,2,1.0
5,4766,5 11 14 17 22,5,2,2,1.0
5,4767,5 11 14 17 22 28,6,2,2,1.0
5,4768,5 11 14 17 22 26,6,2,2,1.0
5,4769,5 11 14 17 22 26 28,7,3,3,1.0
5,4770,5 11 14 17 22 24,6,3,3,1.0
5,4771,5 11 14 17 20,5,2,2,1.0
5,4772,5 11 14 17 20 26,6,3,3,1.0
5,4773,5 11 14 17 20 24,6,3,3,1.0
5,4774,5 11 14 17 18,5,2,2,1.0
5,4775,5 11 14 17 18 28,6,3,3,1.0
5,4776,5 11 14 17 18 24,6,3,3,1.0
5,4777,5 11 14 17 18 20,6,3,3,1.0
5,4778,5 11 14 17 18 20 24,7,3,3,1.0
5,4779,5 11 14 16,4,3,3,1.0
5,4780,5 11 12,3,2,2,1.0
5,4781,5 11 12 26,4,2,2,1.0
5,4782,5 11 12 25,4,2,2,1.0
5,4783,5 11 12 25 26,5,2,2,1.0
5,4784,5 11 12 24,4,2,2,1.0
5,4785,5 11 12 22,4,2,2,1.0
5,4786,5 11 12 22 26,5,2,2,1.0
5,4787,5 11 12 22 25,5,2,2,1.0
5,4788,5 11 12 22 25 26,6,2,2,1.0
5,4789,5 11 12 22 24,5,2,2,1.0
5,4790,5 11 12 20,4,2,2,1.0
5,4791,5 11 12 20 26,5,2,2,1.0
5,4792,5 11 12 20 25,5,2,2,1.0
5,4793,5 11 12 20 25 26,6,2,2,1.0
5,4794,5 11 12 20 24,5,2,2,1.0
5,4795,5 11 12 19,4,2,2,1.0
5,4796,5 11 12 19 26,5,2,2,1.0
5,4797,5 11 12 19 25,5,2,2,1.0
5,4798,5 11 12 19 25 26,6,2,2,1.0
5,4799,5 11 12 19 24,5,2,2,1.0
5,4800,5 11 12 19 22,5,2,2,1.0
5,4801,5 11 12 19 22 26,6,2,2,1.0
5,4802,5 11 12 19 22 25,6,2,2,1.0
5,4803,5 11 12 19 22 25 26,7,3,3,1.0
5,4804,5 11 12 19 22 24,6,3,3,1.0
5,4805,5 11 12 19 20,5,2,2,1.0
5,4806,5 11 12 19 20 26,6,2,3,1.5
5,4807,5 11 12 19 20 25,6,2,2,1.0
5,4808,5 11 12 19 20 25 26,7,3,3,1.0
5,4809,5 11 12 19 20 24,6,3,3,1.0
5,4810,5 11 12 18,4,2,3,1.5
5,4811,5 11 12 18 25,5,3,3,1.0
5,4812,5 11 12 18 24,5,3,3,1.0
5,4813,5 11 12 18 20,5,2,2,1.0
5,4814,5 11 12 18 20 25,6,3,3,1.0
5,4815,5 11 12 18 20 24,6,3,3,1.0
5,4816,5 11 12 17,4,2,2,1.0
5,4817,5 11 12 17 26,5,2,2,1.0
5,4818,5 11 12 17 24,5,2,2,1.0
5,4819,5 11 12 17 22,5,2,2,1.0
5,4820,5 11 12 17 22 26,6,3,3,1.0
5,4821,5 11 12 17 22 24,6,3,3,1.0
5,4822,5 11 12 17 20,5,2,2,1.0
5,4823,5 11 12 17 20 26,6,3,3,1.0
5,4824,5 11 12 17 20 24,6,3,3,1.0
5,4825,5 11 12 17 18,5,3,3,1.0
5,4826,5 11 12 17 18 24,6,3,3,1.0
5,4827,5 11 12 17 18 20,6,3,3,1.0
5,4828,5 11 12 17 18 20 24,7,3,3,1.0
5,4829,5 11 12 16,4,3,3,1.0
5,4830,5 10,2,2,2,1.0
5,4831,5 10 28,3,2,2,1.0
5,4832,5 10 25,3,2,2,1.0
5,4833,5 10 25 28,4,2,2,1.0
5,4834,5 10 24,3,2,2,1.0
5,4835,5 10 22,3,2,2,1.0
5,4836,5 10 22 28,4,2,2,1.0
5,4837,5 10 22 25,4,2,2,1.0
5,4838,5 10 22 25 28,5,2,2,1.0
5,4839,5 10 22 24,4,2,3,1.5
5,4840,5 10 20,3,2,2,1.0
5,4841,5 10 20 25,4,2,3,1.5
5,4842,5 10 20 24,4,2,2,1.0
5,4843,5 10 19,3,2,2,1.0
5,4844,5 10 19 28,4,2,2,1.0
5,4845,5 10 19 25,4,2,2,1.0
5,4846,5 10 19 25 28,5,2,2,1.0
5,4847,5 10 19 24,4,2,2,1.0
5,4848,5 10 19 22,4,2,2,1.0
5,4849,5 10 19 22 28,5,2,2,1.0
5,4850,5 10 19 22 25,5,2,2,1.0
5,4851,5 10 19 22 25 28,6,3,3,1.0
5,4852,5 10 19 22 24,5,3,3,1.0
5,4853,5 10 19 20,4,2,3,1.5
5,4854,5 10 19 20 25,5,3,3,1.0
5,4855,5 10 19 20 24,5,3,3,1.0
5,4856,5 10 18,3,2,2,1.0
5,4857,5 10 18 28,4,2,2,1.0
5,4858,5 10 18 25,4,2,2,1.0
5,4859,5 10 18 25 28,5,3,3,1.0
5,4860,5 10 18 24,4,3,3,1.0
5,4861,5 10 18 20,4,2,2,1.0
5,4862,5 10 18 20 25,5,3,3,1.0
5,4863,5 10 18 20 24,5,3,3,1.0
5,4864,5 10 17,3,2,2,1.0
5,4865,5 10 17 28,4,2,2,1.0
5,4866,5 10 17 24,4,2,2,1.0
5,4867,5 10 17 22,4,2,2,1.0
5,4868,5 10 17 22 28,5,3,3,1.0
5,4869,5 10 17 22 24,5,3,3,1.0
5,4870,5 10 17 20,4,3,3,1.0
5,4871,5 10 17 20 24,5,3,3,1.0
5,4872,5 10 17 18,4,2,2,1.0
5,4873,5 10 17 18 28,5,3,3,1.0
5,4874,5 10 17 18 24,5,3,3,1.0
5,4875,5 10 17 18 20,5,3,3,1.0
5,4876,5 10 17 18 20 24,6,3,3,1.0
5,4877,5 10 16,3,3,3,1.0
5,4878,5 10 12,3,2,2,1.0
5,4879,5 10 12 25,4,2,2,1.0
5,4880,5 10 12 24,4,2,2,1.0
5,4881,5 10 12 22,4,2,2,1.0
5,4882,5 10 12 22 25,5,2,2,1.0
5,4883,5 10 12 22 24,5,2,2,1.0
5,4884,5 10 12 20,4,2,2,1.0
5,4885,5 10 12 20 25,5,2,2,1.0
5,4886,5 10 12 20 24,5,2,2,1.0
5,4887,5 10 12 19,4,2,2,1.0
5,4888,5 10 12 19 25,5,2,2,1.0
5,4889,5 10 12 19 24,5,2,2,1.0
5,4890,5 10 12 19 22,5,2,2,1.0
5,4891,5 10 12 19 22 25,6,3,3,1.0
5,4892,5 10 12 19 22 24,6,3,3,1.0
5,4893,5 10 12 19 20,5,2,2,1.0
5,4894,5 10 12 19 20 25,6,3,3,1.0
5,4895,5 10 12 19 20 24,6,3,3,1.0
5,4896,5 10 12 18,4,2,2,1.0
5,4897,5 10 12 18 25,5,3,3,1.0
5,4898,5 10 12 18 24,5,3,3,1.0
5,4899,5 10 12 18 20,5,2,2,1.0
5,4900,5 10 12 18 20 25,6,3,3,1.0
5,4901,5 10 12 18 20 24,6,3,3,1.0
5,4902,5 10 12 17,4,2,2,1.0
5,4903,5 10 12 17 24,5,2,2,1.0
5,4904,5 10 12 17 22,5,3,3,1.0
5,4905,5 10 12 17 22 24,6,3,3,1.0
5,4906,5 10 12 17 20,5,3,3,1.0
5,4907,5 10 12 17 20 24,6,3,3,1.0
5,4908,5 10 12 17 18,5,3,3,1.0
5,4909,5 10 12 17 18 24,6,3,3,1.0
5,4910,5 10 12 17 18 20,6,3,3,1.0
5,4911,5 10 12 17 18 20 24,7,3,3,1.0
5,4912,5 10 12 16,4,3,3,1.0
5,4913,5 9,2,1,1,1.0
5,4914,5 9 30,3,2,2,1.0
5,4915,5 9 28,3,2,2,1.0
5,4916,5 9 26,3,2,2,1.0
5,4917,5 9 26 28,4,2,2,1.0
5,4918,5 9 24,3,2,2,1.0
5,4919,5 9 22,3,2,2,1.0
5,4920,5 9 22 28,4,2,2,1.0
5,4921,5 9 22 26,4,2,2,1.0
5,4922,5 9 22 26 28,5,2,2,1.0
5,4923,5 9 22 24,4,2,2,1.0
5,4924,5 9 20,3,2,2,1.0
5,4925,5 9 20 26,4,2,2,1.0
5,4926,5 9 20 24,4,2,2,1.0
5,4927,5 9 19,3,1,1,1.0
5,4928,5 9 19 30,4,2,2,1.0
5,4929,5 9 19 28,4,2,2,1.0
5,4930,5 9 19 26,4,2,2,1.0
5,4931,5 9 19 26 28,5,2,2,1.0
5,4932,5 9 19 24,4,2,2,1.0
5,4933,5 9 19 22,4,2,2,1.0
5,4934,5 9 19 22 28,5,2,2,1.0
5,4935,5 9 19 22 26,5,2,2,1.0
5,4936,5 9 19 22 26 28,6,2,2,1.0
5,4937,5 9 19 22 24,5,2,2,1.0
5,4938,5 9 19 20,4,2,2,1.0
5,4939,5 9 19 20 26,5,2,2,1.0
5,4940,5 9 19 20 24,5,2,2,1.0
5,4941,5 9 18,3,2,2,1.0
5,4942,5 9 18 28,4,2,2,1.0
5,4943,5 9 18 24,4,2,2,1.0
5,4944,5 9 18 20,4,2,2,1.0
5,4945,5 9 18 20 24,5,2,2,1.0
5,4946,5 9 17,3,1,1,1.0
5,4947,5 9 17 30,4,2,2,1.0
5,4948,5 9 17 28,4,2,2,1.0
5,4949,5 9 17 26,4,2,2,1.0
5,4950,5 9 17 26 28,5,2,2,1.0
5,4951,5 9 17 24,4,2,2,1.0
5,4952,5 9 17 22,4,2,2,1.0
5,4953,5 9 17 22 28,5,2,2,1.0
5,4954,5 9 17 22 26,5,2,2,1.0
5,4955,5 9 17 22 26 28,6,2,2,1.0
5,4956,5 9 17 22 24,5,2,2,1.0
5,4957,5 9 17 20,4,2,2,1.0
5,4958,5 9 17 20 26,5,2,2,1.0
5,4959,5 9 17 20 24,5,2,2,1.0
5,4960,5 9 17 18,4,2,2,1.0
5,4961,5 9 17 18 28,5,2,2,1.0
5,4962,5 9 17 18 24,5,2,2,1.0
5,4963,5 9 17 18 20,5,2,2,1.0
5,4964,5 9 17 18 20 24,6,2,2,1.0
5,4965,5 9 16,3,2,2,1.0
5,4966,5 9 14,3,2,2,1.0
5,4967,5 9 14 28,4,2,2,1.0
5,4968,5 9 14 26,4,2,2,1.0
5,4969,5 9 14 26 28,5,2,2,1.0
5,4970,5 9 14 24,4,2,2,1.0
5,4971,5 9 14 22,4,2,2,1.0
5,4972,5 9 14 22 28,5,2,2,1.0
5,4973,5 9 14 22 26,5,2,2,1.0
5,4974,5 9 14 22 26 28,6,2,2,1.0
5,4975,5 9 14 22 24,5,2,2,1.0
5,4976,5 9 14 20,4,2,2,1.0
5,4977,5 9 14 20 26,5,2,2,1.0
5,4978,5 9 14 20 24,5,2,2,1.0
5,4979,5 9 14 19,4,2,2,1.0
5,4980,5 9 14 19 28,5,2,2,1.0
5,4981,5 9 14 19 26,5,2,2,1.0
5,4982,5 9 14 19 26 28,6,2,2,1.0
5,4983,5 9 14 19 24,5,2,2,1.0
5,4984,5 9 14 19 22,5,2,2,1.0
5,4985,5 9 14 19 22 28,6,2,2,1.0
5,4986,5 9 14 19 22 26,6,2,2,1.0
5,4987,5 9 14 19 22 26 28,7,3,3,1.0
5,4988,5 9 14 19 22 24,6,3,3,1.0
5,4989,5 9 14 19 20,5,2,2,1.0
5,4990,5 9 14 19 20 26,6,3,3,1.0
5,4991,5 9 14 19 20 24,6,3,3,1.0
5,4992,5 9 14 18,4,2,2,1.0
5,4993,5 9 14 18 28,5,3,3,1.0
5,4994,5 9 14 18 24,5,3,3,1.0
5,4995,5 9 14 18 20,5,3,3,1.0
5,4996,5 9 14 18 20 24,6,3,3,1.0
5,4997,5 9 14 17,4,2,2,1.0
5,4998,5 9 14 17 28,5,2,2,1.0
5,4999,5 9 14 17 26,5,2,2,1.0
5,5000,5 9 14 17 26 28,6,2,2,1.0
5,5001,5 9 14 17 24,5,2,2,1.0
5,5002,5 9 14 17 22,5,2,2,1.0
5,5003,5 9 14 17 22 28,6,2,2,1.0
5,5004,5 9 14 17 22 26,6,2,2,1.0
5,5005,5 9 14 17 22 26 28,7,3,3,1.0
5,5006,5 9 14 17 22 24,6,3,3,1.0
5,5007,5 9 14 17 20,5,2,2,1.0
5,5008,5 9 14 17 20 26,6,3,3,1.0
5,5009,5 9 14 17 20 24,6,3,3,1.0
5,5010,5 9 14 17 18,5,2,2,1.0
5,5011,5 9 14 17 18 28,6,3,3,1.0
5,5012,5 9 14 17 18 24,6,3,3,1.0
5,5013,5 9 14 17 18 20,6,3,3,1.0
5,5014,5 9 14 17 18 20 24,7,3,3,1.0
5,5015,5 9 14 16,4,3,3,1.0
5,5016,5 9 12,3,2,2,1.0
5,5017,5 9 12 26,4,2,2,1.0
5,5018,5 9 12 24,4,2,2,1.0
5,5019,5 9 12 22,4,2,2,1.0
5,5020,5 9 12 22 26,5,2,2,1.0
5,5021,5 9 12 22 24,5,2,2,1.0
5,5022,5 9 12 20,4,2,2,1.0
5,5023,5 9 12 20 26,5,2,2,1.0
5,5024,5 9 12 20 24,5,2,2,1.0
5,5025,5 9 12 19,4,2,2,1.0
5,5026,5 9 12 19 26,5,2,2,1.0
5,5027,5 9 12 19 24,5,2,2,1.0
5,5028,5 9 12 19 22,5,2,2,1.0
5,5029,5 9 12 19 22 26,6,3,3,1.0
5,5030,5 9 12 19 22 24,6,3,3,1.0
5,5031,5 9 12 19 20,5,2,2,1.0
5,5032,5 9 12 19 20 26,6,3,3,1.0
5,5033,5 9 12 19 20 24,6,3,3,1.0
5,5034,5 9 12 18,4,3,3,1.0
5,5035,5 9 12 18 24,5,3,3,1.0
5,5036,5 9 12 18 20,5,3,3,1.0
5,5037,5 9 12 18 20 24,6,3,3,1.0
5,5038,5 9 12 17,4,2,2,1.0
5,5039,5 9 12 17 26,5,2,2,1.0
5,5040,5 9 12 17 24,5,2,2,1.0
5,5041,5 9 12 17 22,5,2,2,1.0
5,5042,5 9 12 17 22 26,6,3,3,1.0
5,5043,5 9 12 17 22 24,6,3,3,1.0
5,5044,5 9 12 17 20,5,2,2,1.0
5,5045,5 9 12 17 20 26,6,3,3,1.0
5,5046,5 9 12 17 20 24,6,3,3,1.0
5,5047,5 9 12 17 18,5,3,3,1.0
5,5048,5 9 12 17 18 24,6,3,3,1.0
5,5049,5 9 12 17 18 20,6,3,3,1.0
5,5050,5 9 12 17 18 20 24,7,3,3,1.0
5,5051,5 9 12 16,4,3,3,1.0
5,5052,5 9 10,3,2,2,1.0
5,5053,5 9 10 28,4,2,2,1.0
5,5054,5 9 10 24,4,2,2,1.0
5,5055,5 9 10 22,4,2,2,1.0
5,5056,5 9 10 22 28,5,2,2,1.0
5,5057,5 9 10 22 24,5,2,2,1.0
5,5058,5 9 10 20,4,2,3,1.5
5,5059,5 9 10 20 24,5,2,2,1.0
5,5060,5 9 10 19,4,2,2,1.0
5,5061,5 9 10 19 28,5,2,2,1.0
5,5062,5 9 10 19 24,5,2,2,1.0
5,5063,5 9 10 19 22,5,2,2,1.0
5,5064,5 9 10 19 22 28,6,3,3,1.0
5,5065,5 9 10 19 22 24,6,3,3,1.0
5,5066,5 9 10 19 20,5,3,3,1.0
5,5067,5 9 10 19 20 24,6,3,3,1.0
5,5068,5 9 10 18,4,2,2,1.0
5,5069,5 9 10 18 28,5,3,3,1.0
5,5070,5 9 10 18 24,5,3,3,1.0
5,5071,5 9 10 18 20,5,3,3,1.0
5,5072,5 9 10 18 20 24,6,3,3,1.0
5,5073,5 9 10 17,4,2,2,1.0
5,5074,5 9 10 17 28,5,2,2,1.0
5,5075,5 9 10 17 24,5,2,2,1.0
5,5076,5 9 10 17 22,5,2,2,1.0
5,5077,5 9 10 17 22 28,6,3,3,1.0
5,5078,5 9 10 17 22 24,6,3,3,1.0
5,5079,5 9 10 17 20,5,3,3,1.0
5,5080,5 9 10 17 20 24,6,3,3,1.0
5,5081,5 9 10 17 18,5,2,2,1.0
5,5082,5 9 10 17 18 28,6,3,3,1.0
5,5083,5 9 10 17 18 24,6,3,3,1.0
5,5084,5 9 10 17 18 20,6,3,3,1.0
5,5085,5 9 10 17 18 20 24,7,3,3,1.0
5,5086,5 9 10 16,4,3,3,1.0
5,5087,5 9 10 12,4,2,2,1.0
5,5088,5 9 10 12 24,5,2,2,1.0
5,5089,5 9 10 12 22,5,2,2,1.0
5,5090,5 9 10 12 22 24,6,2,2,1.0
5,5091,5 9 10 12 20,5,2,2,1.0
5,5092,5 9 10 12 20 24,6,2,2,1.0
5,5093,5 9 10 12 19,5,2,2,1.0
5,5094,5 9 10 12 19 24,6,2,2,1.0
5,5095,5 9 10 12 19 22,6,3,3,1.0
5,5096,5 9 10 12 19 22 24,7,3,3,1.0
5,5097,5 9 10 12 19 20,6,3,3,1.0
5,5098,5 9 10 12 19 20 24,7,3,3,1.0
5,5099,5 9 10 12 18,5,3,3,1.0
5,5100,5 9 10 12 18 24,6,3,3,1.0
5,5101,5 9 10 12 18 20,6,3,3,1.0
5,5102,5 9 10 12 18 20 24,7,3,3,1.0
5,5103,5 9 10 12 17,5,2,2,1.0
5,5104,5 9 10 12 17 24,6,2,2,1.0
5,5105,5 9 10 12 17 22,6,3,3,1.0
5,5106,5 9 10 12 17 22 24,7,3,3,1.0
5,5107,5 9 10 12 17 20,6,3,3,1.0
5,5108,5 9 10 12 17 20 24,7,3,3,1.0
5,5109,5 9 10 12 17 18,6,3,3,1.0
5,5110,5 9 10 12 17 18 24,7,3,3,1.0
5,5111,5 9 10 12 17 18 20,7,3,3,1.0
5,5112,5 9 10 12 17 18 20 24,8,3,3,1.0
5,5113,5 9 10 12 16,5,3,3,1.0
5,5114,5 8,2,2,2,1.0
5,5115,5 8 22,3,2,2,1.0
5,5116,5 8 20,3,2,2,1.0
5,5117,5 8 19,3,2,2,1.0
5,5118,5 8 19 22,4,3,3,1.0
5,5119,5 8 19 20,4,3,3,1.0
5,5120,5 8 18,3,3,3,1.0
5,5121,5 8 18 20,4,3,3,1.0
5,5122,5 8 17,3,2,2,1.0
5,5123,5 8 17 22,4,3,3,1.0
5,5124,5 8 17 20,4,3,3,1.0
5,5125,5 8 17 18,4,3,3,1.0
5,5126,5 8 17 18 20,5,3,3,1.0
5,5127,5 8 16,3,3,3,1.0
5,5128,5 6,2,1,1,1.0
5,5129,5 6 28,3,1,1,1.0
5,5130,5 6 27,3,2,2,1.0
5,5131,5 6 27 28,4,2,2,1.0
5,5132,5 6 26,3,2,2,1.0
5,5133,5 6 26 28,4,2,2,1.0
5,5134,5 6 25,3,2,2,1.0
5,5135,5 6 25 28,4,2,2,1.0
5,5136,5 6 25 26,4,2,2,1.0
5,5137,5 6 25 26 28,5,2,2,1.0
5,5138,5 6 24,3,2,2,1.0
5,5139,5 6 20,3,1,1,1.0
5,5140,5 6 20 27,4,2,2,1.0
5,5141,5 6 20 26,4,2,2,1.0
5,5142,5 6 20 25,4,2,2,1.0
5,5143,5 6 20 25 26,5,2,2,1.0
5,5144,5 6 20 24,4,2,2,1.0
5,5145,5 6 19,3,2,2,1.0
5,5146,5 6 19 28,4,2,2,1.0
5,5147,5 6 19 26,4,2,2,1.0
5,5148,5 6 19 26 28,5,2,2,1.0
5,5149,5 6 19 25,4,2,2,1.0
5,5150,5 6 19 25 28,5,2,2,1.0
5,5151,5 6 19 25 26,5,2,2,1.0
5,5152,5 6 19 25 26 28,6,2,2,1.0
5,5153,5 6 19 24,4,2,3,1.5
5,5154,5 6 19 20,4,2,2,1.0
5,5155,5 6 19 20 26,5,2,2,1.0
5,5156,5 6 19 20 25,5,2,2,1.0
5,5157,5 6 19 20 25 26,6,2,2,1.0
5,5158,5 6 19 20 24,5,2,2,1.0
5,5159,5 6 18,3,2,2,1.0
5,5160,5 6 18 28,4,2,2,1.0
5,5161,5 6 18 25,4,2,2,1.0
5,5162,5 6 18 25 28,5,2,2,1.0
5,5163,5 6 18 24,4,2,3,1.5
5,5164,5 6 18 20,4,2,2,1.0
5,5165,5 6 18 20 25,5,2,2,1.0
5,5166,5 6 18 20 24,5,2,2,1.0
5,5167,5 6 17,3,2,2,1.0
5,5168,5 6 17 28,4,2,2,1.0
5,5169,5 6 17 26,4,2,2,1.0
5,5170,5 6 17 26 28,5,2,2,1.0
5,5171,5 6 17 24,4,2,3,1.5
5,5172,5 6 17 20,4,2,2,1.0
5,5173,5 6 17 20 26,5,2,2,1.0
5,5174,5 6 17 20 24,5,2,2,1.0
5,5175,5 6 17 18,4,2,2,1.0
5,5176,5 6 17 18 28,5,2,2,1.0
5,5177,5 6 17 18 24,5,2,2,1.0
5,5178,5 6 17 18 20,5,2,2,1.0
5,5179,5 6 17 18 20 24,6,2,2,1.0
5,5180,5 6 16,3,2,2,1.0
5,5181,5 6 12,3,1,1,1.0
5,5182,5 6 12 27,4,2,2,1.0
5,5183,5 6 12 26,4,2,2,1.0
5,5184,5 6 12 25,4,2,2,1.0
5,5185,5 6 12 25 26,5,2,2,1.0
5,5186,5 6 12 24,4,2,2,1.0
5,5187,5 6 12 20,4,1,1,1.0
5,5188,5 6 12 20 27,5,2,2,1.0
5,5189,5 6 12 20 26,5,2,2,1.0
5,5190,5 6 12 20 25,5,2,2,1.0
5,5191,5 6 12 20 25 26,6,2,2,1.0
5,5192,5 6 12 20 24,5,2,2,1.0
5,5193,5 6 12 19,4,2,2,1.0
5,5194,5 6 12 19 26,5,2,2,1.0
5,5195,5 6 12 19 25,5,2,2,1.0
5,5196,5 6 12 19 25 26,6,2,3,1.5
5,5197,5 6 12 19 24,5,2,2,1.0
5,5198,5 6 12 19 20,5,2,2,1.0
5,5199,5 6 12 19 20 26,6,2,2,1.0
5,5200,5 6 12 19 20 25,6,2,2,1.0
5,5201,5 6 12 19 20 25 26,7,2,2,1.0
5,5202,5 6 12 19 20 24,6,2,2,1.0
5,5203,5 6 12 18,4,2,2,1.0
5,5204,5 6 12 18 25,5,2,2,1.0
5,5205,5 6 12 18 24,5,2,2,1.0
5,5206,5 6 12 18 20,5,2,2,1.0
5,5207,5 6 12 18 20 25,6,2,2,1.0
5,5208,5 6 12 18 20 24,6,2,2,1.0
5,5209,5 6 12 17,4,2,2,1.0
5,5210,5 6 12 17 26,5,2,2,1.0
5,5211,5 6 12 17 24,5,2,2,1.0
5,5212,5 6 12 17 20,5,2,2,1.0
5,5213,5 6 12 17 20 26,6,2,2,1.0
5,5214,5 6 12 17 20 24,6,2,2,1.0
5,5215,5 6 12 17 18,5,2,2,1.0
5,5216,5 6 12 17 18 24,6,2,2,1.0
5,5217,5 6 12 17 18 20,6,2,2,1.0
5,5218,5 6 12 17 18 20 24,7,2,2,1.0
5,5219,5 6 12 16,4,2,2,1.0
5,5220,5 6 11,3,2,2,1.0
5,5221,5 6 11 28,4,2,2,1.0
5,5222,5 6 11 26,4,2,2,1.0
5,5223,5 6 11 26 28,5,2,2,1.0
5,5224,5 6 11 25,4,2,2,1.0
5,5225,5 6 11 25 28,5,2,2,1.0
5,5226,5 6 11 25 26,5,2,2,1.0
5,5227,5 6 11 25 26 28,6,2,2,1.0
5,5228,5 6 11 24,4,2,3,1.5
5,5229,5 6 11 20,4,2,2,1.0
5,5230,5 6 11 20 26,5,2,2,1.0
5,5231,5 6 11 20 25,5,2,2,1.0
5,5232,5 6 11 20 25 26,6,2,3,1.5
5,5233,5 6 11 20 24,5,2,2,1.0
5,5234,5 6 11 19,4,2,2,1.0
5,5235,5 6 11 19 28,5,2,2,1.0
5,5236,5 6 11 19 26,5,2,2,1.0
5,5237,5 6 11 19 26 28,6,2,2,1.0
5,5238,5 6 11 19 25,5,2,2,1.0
5,5239,5 6 11 19 25 28,6,2,2,1.0
5,5240,5 6 11 19 25 26,6,2,2,1.0
5,5241,5 6 11 19 25 26 28,7,3,3,1.0
5,5242,5 6 11 19 24,5,3,3,1.0
5,5243,5 6 11 19 20,5,2,2,1.0
5,5244,5 6 11 19 20 26,6,2,2,1.0
5,5245,5 6 11 19 20 25,6,2,2,1.0
5,5246,5 6 11 19 20 25 26,7,3,3,1.0
5,5247,5 6 11 19 20 24,6,3,3,1.0
5,5248,5 6 11 18,4,2,2,1.0
5,5249,5 6 11 18 28,5,2,2,1.0
5,5250,5 6 11 18 25,5,2,2,1.0
5,5251,5 6 11 18 25 28,6,3,3,1.0
5,5252,5 6 11 18 24,5,3,3,1.0
5,5253,5 6 11 18 20,5,2,2,1.0
5,5254,5 6 11 18 20 25,6,3,3,1.0
5,5255,5 6 11 18 20 24,6,3,3,1.0
5,5256,5 6 11 17,4,2,2,1.0
5,5257,5 6 11 17 28,5,2,2,1.0
5,5258,5 6 11 17 26,5,2,2,1.0
5,5259,5 6 11 17 26 28,6,3,3,1.0
5,5260,5 6 11 17 24,5,3,3,1.0
5,5261,5 6 11 17 20,5,2,2,1.0
5,5262,5 6 11 17 20 26,6,3,3,1.0
5,5263,5 6 11 17 20 24,6,3,3,1.0
5,5264,5 6 11 17 18,5,2,2,1.0
5,5265,5 6 11 17 18 28,6,3,3,1.0
5,5266,5 6 11 17 18 24,6,3,3,1.0
5,5267,5 6 11 17 18 20,6,3,3,1.0
5,5268,5 6 11 17 18 20 24,7,3,3,1.0
5,5269,5 6 11 16,4,3,3,1.0
5,5270,5 6 11 12,4,2,2,1.0
5,5271,5 6 11 12 26,5,2,2,1.0
5,5272,5 6 11 12 25,5,2,2,1.0
5,5273,5 6 11 12 25 26,6,2,2,1.0
5,5274,5 6 11 12 24,5,2,2,1.0
5,5275,5 6 11 12 20,5,2,2,1.0
5,5276,5 6 11 12 20 26,6,2,2,1.0
5,5277,5 6 11 12 20 25,6,2,2,1.0
5,5278,5 6 11 12 20 25 26,7,2,2,1.0
5,5279,5 6 11 12 20 24,6,2,2,1.0
5,5280,5 6 11 12 19,5,2,2,1.0
5,5281,5 6 11 12 19 26,6,2,2,1.0
5,5282,5 6 11 12 19 25,6,2,2,1.0
5,5283,5 6 11 12 19 25 26,7,3,3,1.0
5,5284,5 6 11 12 19 24,6,3,3,1.0
5,5285,5 6 11 12 19 20,6,2,2,1.0
5,5286,5 6 11 12 19 20 26,7,2,2,1.0
5,5287,5 6 11 12 19 20 25,7,2,2,1.0
5,5288,5 6 11 12 19 20 25 26,8,3,3,1.0
5,5289,5 6 11 12 19 20 24,7,3,3,1.0
5,5290,5 6 11 12 18,5,2,2,1.0
5,5291,5 6 11 12 18 25,6,3,3,1.0
5,5292,5 6 11 12 18 24,6,3,3,1.0
5,5293,5 6 11 12 18 20,6,2,2,1.0
5,5294,5 6 11 12 18 20 25,7,3,3,1.0
5,5295,5 6 11 12 18 20 24,7,3,3,1.0
5,5296,5 6 11 12 17,5,2,2,1.0
5,5297,5 6 11 12 17 26,6,3,3,1.0
5,5298,5 6 11 12 17 24,6,3,3,1.0
5,5299,5 6 11 12 17 20,6,2,2,1.0
5,5300,5 6 11 12 17 20 26,7,3,3,1.0
5,5301,5 6 11 12 17 20 24,7,3,3,1.0
5,5302,5 6 11 12 17 18,6,3,3,1.0
5,5303,5 6 11 12 17 18 24,7,3,3,1.0
5,5304,5 6 11 12 17 18 20,7,3,3,1.0
5,5305,5 6 11 12 17 18 20 24,8,3,3,1.0
5,5306,5 6 11 12 16,5,3,3,1.0
5,5307,5 6 10,3,2,2,1.0
5,5308,5 6 10 28,4,2,2,1.0
5,5309,5 6 10 25,4,2,2,1.0
5,5310,5 6 10 25 28,5,2,2,1.0
5,5311,5 6 10 24,4,2,3,1.5
5,5312,5 6 10 20,4,2,2,1.0
5,5313,5 6 10 20 25,5,2,2,1.0
5,5314,5 6 10 20 24,5,2,2,1.0
5,5315,5 6 10 19,4,2,2,1.0
5,5316,5 6 10 19 28,5,2,2,1.0
5,5317,5 6 10 19 25,5,2,2,1.0
5,5318,5 6 10 19 25 28,6,3,3,1.0
5,5319,5 6 10 19 24,5,3,3,1.0
5,5320,5 6 10 19 20,5,2,2,1.0
5,5321,5 6 10 19 20 25,6,3,3,1.0
5,5322,5 6 10 19 20 24,6,3,3,1.0
5,5323,5 6 10 18,4,2,2,1.0
5,5324,5 6 10 18 28,5,2,2,1.0
5,5325,5 6 10 18 25,5,2,2,1.0
5,5326,5 6 10 18 25 28,6,3,3,1.0
5,5327,5 6 10 18 24,5,3,3,1.0
5,5328,5 6 10 18 20,5,2,2,1.0
5,5329,5 6 10 18 20 25,6,3,3,1.0
5,5330,5 6 10 18 20 24,6,3,3,1.0
5,5331,5 6 10 17,4,2,2,1.0
5,5332,5 6 10 17 28,5,3,3,1.0
5,5333,5 6 10 17 24,5,3,3,1.0
5,5334,5 6 10 17 20,5,3,3,1.0
5,5335,5 6 10 17 20 24,6,3,3,1.0
5,5336,5 6 10 17 18,5,2,2,1.0
5,5337,5 6 10 17 18 28,6,3,3,1.0
5,5338,5 6 10 17 18 24,6,3,3,1.0
5,5339,5 6 10 17 18 20,6,3,3,1.0
5,5340,5 6 10 17 18 20 24,7,3,3,1.0
5,5341,5 6 10 16,4,3,3,1.0
5,5342,5 6 10 12,4,2,2,1.0
5,5343,5 6 10 12 25,5,2,2,1.0
5,5344,5 6 10 12 24,5,2,2,1.0
5,5345,5 6 10 12 20,5,2,2,1.0
5,5346,5 6 10 12 20 25,6,2,2,1.0
5,5347,5 6 10 12 20 24,6,2,2,1.0
5,5348,5 6 10 12 19,5,2,2,1.0
5,5349,5 6 10 12 19 25,6,3,3,1.0
5,5350,5 6 10 12 19 24,6,3,3,1.0
5,5351,5 6 10 12 19 20,6,2,2,1.0
5,5352,5 6 10 12 19 20 25,7,3,3,1.0
5,5353,5 6 10 12 19 20 24,7,3,3,1.0
5,5354,5 6 10 12 18,5,2,2,1.0
5,5355,5 6 10 12 18 25,6,3,3,1.0
5,5356,5 6 10 12 18 24,6,3,3,1.0
5,5357,5 6 10 12 18 20,6,2,2,1.0
5,5358,5 6 10 12 18 20 25,7,3,3,1.0
5,5359,5 6 10 12 18 20 24,7,3,3,1.0
5,5360,5 6 10 12 17,5,3,3,1.0
5,5361,5 6 10 12 17 24,6,3,3,1.0
5,5362,5 6 10 12 17 20,6,3,3,1.0
5,5363,5 6 10 12 17 20 24,7,3,3,1.0
5,5364,5 6 10 12 17 18,6,3,3,1.0
5,5365,5 6 10 12 17 18 24,7,3,3,1.0
5,5366,5 6 10 12 17 18 20,7,3,3,1.0
5,5367,5 6 10 12 17 18 20 24,8,3,3,1.0
5,5368,5 6 10 12 16,5,3,3,1.0
5,5369,5 6 9,3,2,2,1.0
5,5370,5 6 9 28,4,2,2,1.0
5,5371,5 6 9 26,4,2,2,1.0
5,5372,5 6 9 26 28,5,2,2,1.0
5,5373,5 6 9 24,4,2,3,1.5
5,5374,5 6 9 20,4,2,2,1.0
5,5375,5 6 9 20 26,5,2,2,1.0
5,5376,5 6 9 20 24,5,2,2,1.0
5,5377,5 6 9 19,4,2,2,1.0
5,5378,5 6 9 19 28,5,2,2,1.0
5,5379,5 6 9 19 26,5,2,2,1.0
5,5380,5 6 9 19 26 28,6,3,3,1.0
5,5381,5 6 9 19 24,5,3,3,1.0
5,5382,5 6 9 19 20,5,2,2,1.0
5,5383,5 6 9 19 20 26,6,3,3,1.0
5,5384,5 6 9 19 20 24,6,3,3,1.0
5,5385,5 6 9 18,4,2,2,1.0
5,5386,5 6 9 18 28,5,3,3,1.0
5,5387,5 6 9 18 24,5,3,3,1.0
5,5388,5 6 9 18 20,5,3,3,1.0
5,5389,5 6 9 18 20 24,6,3,3,1.0
5,5390,5 6 9 17,4,2,2,1.0
5,5391,5 6 9 17 28,5,2,2,1.0
5,5392,5 6 9 17 26,5,2,2,1.0
5,5393,5 6 9 17 26 28,6,3,3,1.0
5,5394,5 6 9 17 24,5,3,3,1.0
5,5395,5 6 9 17 20,5,2,2,1.0
5,5396,5 6 9 17 20 26,6,3,3,1.0
5,5397,5 6 9 17 20 24,6,3,3,1.0
5,5398,5 6 9 17 18,5,2,2,1.0
5,5399,5 6 9 17 18 28,6,3,3,1.0
5,5400,5 6 9 17 18 24,6,3,3,1.0
5,5401,5 6 9 17 18 20,6,3,3,1.0
5,5402,5 6 9 17 18 20 24,7,3,3,1.0
5,5403,5 6 9 16,4,3,3,1.0
5,5404,5 6 9 12,4,2,2,1.0
5,5405,5 6 9 12 26,5,2,2,1.0
5,5406,5 6 9 12 24,5,2,2,1.0
5,5407,5 6 9 12 20,5,2,2,1.0
5,5408,5 6 9 12 20 26,6,2,2,1.0
5,5409,5 6 9 12 20 24,6,2,2,1.0
5,5410,5 6 9 12 19,5,2,2,1.0
5,5411,5 6 9 12 19 26,6,3,3,1.0
5,5412,5 6 9 12 19 24,6,3,3,1.0
5,5413,5 6 9 12 19 20,6,2,2,1.0
5,5414,5 6 9 12 19 20 26,7,3,3,1.0
5,5415,5 6 9 12 19 20 24,7,3,3,1.0
5,5416,5 6 9 12 18,5,3,3,1.0
5,5417,5 6 9 12 18 24,6,3,3,1.0
5,5418,5 6 9 12 18 20,6,3,3,1.0
5,5419,5 6 9 12 18 20 24,7,3,3,1.0
5,5420,5 6 9 12 17,5,2,2,1.0
5,5421,5 6 9 12 17 26,6,3,3,1.0
5,5422,5 6 9 12 17 24,6,3,3,1.0
5,5423,5 6 9 12 17 20,6,2,2,1.0
5,5424,5 6 9 12 17 20 26,7,3,3,1.0
5,5425,5 6 9 12 17 20 24,7,3,3,1.0
5,5426,5 6 9 12 17 18,6,3,3,1.0
5,5427,5 6 9 12 17 18 24,7,3,3,1.0
5,5428,5 6 9 12 17 18 20,7,3,3,1.0
5,5429,5 6 9 12 17 18 20 24,8,3,3,1.0
5,5430,5 6 9 12 16,5,3,3,1.0
5,5431,5 6 9 10,4,2,2,1.0
5,5432,5 6 9 10 28,5,2,2,1.0
5,5433,5 6 9 10 24,5,2,2,1.0
5,5434,5 6 9 10 20,5,2,2,1.0
5,5435,5 6 9 10 20 24,6,2,2,1.0
5,5436,5 6 9 10 19,5,2,2,1.0
5,5437,5 6 9 10 19 28,6,3,3,1.0
5,5438,5 6 9 10 19 24,6,3,3,1.0
5,5439,5 6 9 10 19 20,6,3,3,1.0
5,5440,5 6 9 10 19 20 24,7,3,3,1.0
5,5441,5 6 9 10 18,5,2,2,1.0
5,5442,5 6 9 10 18 28,6,3,3,1.0
5,5443,5 6 9 10 18 24,6,3,3,1.0
5,5444,5 6 9 10 18 20,6,3,3,1.0
5,5445,5 6 9 10 18 20 24,7,3,3,1.0
5,5446,5 6 9 10 17,5,2,2,1.0
5,5447,5 6 9 10 17 28,6,3,3,1.0
5,5448,5 6 9 10 17 24,6,3,3,1.0
5,5449,5 6 9 10 17 20,6,3,3,1.0
5,5450,5 6 9 10 17 20 24,7,3,3,1.0
5,5451,5 6 9 10 17 18,6,2,2,1.0
5,5452,5 6 9 10 17 18 28,7,3,3,1.0
5,5453,5 6 9 10 17 18 24,7,3,3,1.0
5,5454,5 6 9 10 17 18 20,7,3,3,1.0
5,5455,5 6 9 10 17 18 20 24,8,3,3,1.0
5,5456,5 6 9 10 16,5,3,3,1.0
5,5457,5 6 9 10 12,5,2,2,1.0
5,5458,5 6 9 10 12 24,6,2,2,1.0
5,5459,5 6 9 10 12 20,6,2,2,1.0
5,5460,5 6 9 10 12 20 24,7,2,2,1.0
5,5461,5 6 9 10 12 19,6,3,3,1.0
5,5462,5 6 9 10 12 19 24,7,3,3,1.0
5,5463,5 6 9 10 12 19 20,7,3,3,1.0
5,5464,5 6 9 10 12 19 20 24,8,3,3,1.0
5,5465,5 6 9 10 12 18,6,3,3,1.0
5,5466,5 6 9 10 12 18 24,7,3,3,1.0
5,5467,5 6 9 10 12 18 20,7,3,3,1.0
5,5468,5 6 9 10 12 18 20 24,8,3,3,1.0
5,5469,5 6 9 10 12 17,6,3,3,1.0
5,5470,5 6 9 10 12 17 24,7,3,3,1.0
5,5471,5 6 9 10 12 17 20,7,3,3,1.0
5,5472,5 6 9 10 12 17 20 24,8,3,3,1.0
5,5473,5 6 9 10 12 17 18,7,3,3,1.0
5,5474,5 6 9 10 12 17 18 24,8,3,3,1.0
5,5475,5 6 9 10 12 17 18 20,8,3,3,1.0
5,5476,5 6 9 10 12 17 18 20 24,9,3,3,1.0
5,5477,5 6 9 10 12 16,6,3,3,1.0
5,5478,5 6 8,3,2,2,1.0
5,5479,5 6 8 20,4,2,2,1.0
5,5480,5 6 8 19,4,3,3,1.0
5,5481,5 6 8 19 20,5,3,3,1.0
5,5482,5 6 8 18,4,3,3,1.0
5,5483,5 6 8 18 20,5,3,3,1.0
5,5484,5 6 8 17,4,3,3,1.0
5,5485,5 6 8 17 20,5,3,3,1.0
5,5486,5 6 8 17 18,5,3,3,1.0
5,5487,5 6 8 17 18 20,6,3,3,1.0
5,5488,5 6 8 16,4,3,3,1.0
5,5489,4,1,1,1,1.0
5,5490,4 27,2,2,2,1.0
5,5491,4 26,2,2,2,1.0
5,5492,4 25,2,2,2,1.0
5,5493,4 25 26,3,2,2,1.0
5,5494,4 24,2,2,2,1.0
5,5495,4 19,2,2,2,1.0
5,5496,4 19 26,3,2,2,1.0
5,5497,4 19 25,3,2,2,1.0
5,5498,4 19 25 26,4,2,2,1.0
5,5499,4 19 24,3,2,2,1.0
5,5500,4 18,2,2,2,1.0
5,5501,4 18 25,3,2,2,1.0
5,5502,4 18 24,3,2,2,1.0
5,5503,4 17,2,2,2,1.0
5,5504,4 17 26,3,2,2,1.0
5,5505,4 17 24,3,2,2,1.0
5,5506,4 17 18,3,2,2,1.0
5,5507,4 17 18 24,4,2,2,1.0
5,5508,4 16,2,2,2,1.0
5,5509,4 11,2,2,2,1.0
5,5510,4 11 26,3,2,2,1.0
5,5511,4 11 25,3,2,2,1.0
5,5512,4 11 25 26,4,2,2,1.0
5,5513,4 11 24,3,2,2,1.0
5,5514,4 11 19,3,2,2,1.0
5,5515,4 11 19 26,4,2,2,1.0
5,5516,4 11 19 25,4,2,2,1.0
5,5517,4 11 19 25 26,5,3,3,1.0
5,5518,4 11 19 24,4,3,3,1.0
5,5519,4 11 18,3,2,2,1.0
5,5520,4 11 18 25,4,3,3,1.0
5,5521,4 11 18 24,4,3,3,1.0
5,5522,4 11 17,3,2,2,1.0
5,5523,4 11 17 26,4,3,3,1.0
5,5524,4 11 17 24,4,3,3,1.0
5,5525,4 11 17 18,4,3,3,1.0
5,5526,4 11 17 18 24,5,3,3,1.0
5,5527,4 11 16,3,3,3,1.0
5,5528,4 10,2,2,2,1.0
5,5529,4 10 25,3,2,2,1.0
5,5530,4 10 24,3,2,2,1.0
5,5531,4 10 19,3,2,2,1.0
5,5532,4 10 19 25,4,3,3,1.0
5,5533,4 10 19 24,4,3,3,1.0
5,5534,4 10 18,3,2,2,1.0
5,5535,4 10 18 25,4,3,3,1.0
5,5536,4 10 18 24,4,3,3,1.0
5,5537,4 10 17,3,3,3,1.0
5,5538,4 10 17 24,4,3,3,1.0
5,5539,4 10 17 18,4,3,3,1.0
5,5540,4 10 17 18 24,5,3,3,1.0
5,5541,4 10 16,3,3,3,1.0
5,5542,4 9,2,2,2,1.0
5,5543,4 9 26,3,2,2,1.0
5,5544,4 9 24,3,2,2,1.0
5,5545,4 9 19,3,2,2,1.0
5,5546,4 9 19 26,4,3,3,1.0
5,5547,4 9 19 24,4,3,3,1.0
5,5548,4 9 18,3,3,3,1.0
5,5549,4 9 18 24,4,3,3,1.0
5,5550,4 9 17,3,2,2,1.0
5,5551,4 9 17 26,4,3,3,1.0
5,5552,4 9 17 24,4,3,3,1.0
5,5553,4 9 17 18,4,3,3,1.0
5,5554,4 9 17 18 24,5,3,3,1.0
5,5555,4 9 16,3,3,3,1.0
5,5556,4 9 10,3,2,2,1.0
5,5557,4 9 10 24,4,2,2,1.0
5,5558,4 9 10 19,4,3,3,1.0
5,5559,4 9 10 19 24,5,3,3,1.0
5,5560,4 9 10 18,4,3,3,1.0
5,5561,4 9 10 18 24,5,3,3,1.0
5,5562,4 9 10 17,4,3,3,1.0
5,5563,4 9 10 17 24,5,3,3,1.0
5,5564,4 9 10 17 18,5,3,3,1.0
5,5565,4 9 10 17 18 24,6,3,3,1.0
5,5566,4 9 10 16,4,3,3,1.0
5,5567,4 8,2,2,2,1.0
5,5568,4 8 19,3,3,3,1.0
5,5569,4 8 18,3,3,3,1.0
5,5570,4 8 17,3,3,3,1.0
5,5571,4 8 17 18,4,3,3,1.0
5,5572,4 8 16,3,3,3,1.0
5,5573,3,1,1,1,1.0
5,5574,3 30,2,1,1,1.0
5,5575,3 29,2,1,1,1.0
5,5576,3 29 30,3,2,2,1.0
5,5577,3 28,2,2,2,1.0
5,5578,3 26,2,1,1,1.0
5,5579,3 26 29,3,2,2,1.0
5,5580,3 26 28,3,2,2,1.0
5,5581,3 25,2,1,1,1.0
5,5582,3 25 30,3,2,2,1.0
5,5583,3 25 28,3,2,2,1.0
5,5584,3 25 26,3,2,2,1.0
5,5585,3 25 26 28,4,2,2,1.0
5,5586,3 24,2,2,2,1.0
5,5587,3 22,2,1,1,1.0
5,5588,3 22 29,3,2,2,1.0
5,5589,3 22 28,3,2,2,1.0
5,5590,3 22 26,3,1,1,1.0
5,5591,3 22 26 29,4,2,2,1.0
5,5592,3 22 26 28,4,2,2,1.0
5,5593,3 22 25,3,2,2,1.0
5,5594,3 22 25 28,4,2,2,1.0
5,5595,3 22 25 26,4,2,2,1.0
5,5596,3 22 25 26 28,5,2,2,1.0
5,5597,3 22 24,3,2,2,1.0
5,5598,3 21,2,1,1,1.0
5,5599,3 21 30,3,2,2,1.0
5,5600,3 21 28,3,2,2,1.0
5,5601,3 21 26,3,2,2,1.0
5,5602,3 21 26 28,4,2,2,1.0
5,5603,3 21 25,3,1,1,1.0
5,5604,3 21 25 30,4,2,2,1.0
5,5605,3 21 25 28,4,2,2,1.0
5,5606,3 21 25 26,4,2,2,1.0
5,5607,3 21 25 26 28,5,2,2,1.0
5,5608,3 21 24,3,2,2,1.0
5,5609,3 21 22,3,2,2,1.0
5,5610,3 21 22 28,4,2,2,1.0
5,5611,3 21 22 26,4,2,2,1.0
5,5612,3 21 22 26 28,5,2,2,1.0
5,5613,3 21 22 25,4,2,2,1.0
5,5614,3 21 22 25 28,5,2,2,1.0
5,5615,3 21 22 25 26,5,2,2,1.0
5,5616,3 21 22 25 26 28,6,2,2,1.0
5,5617,3 21 22 24,4,2,2,1.0
5,5618,3 20,2,2,2,1.0
5,5619,3 20 26,3,2,2,1.0
5,5620,3 20 25,3,2,2,1.0
5,5621,3 20 25 26,4,2,2,1.0
5,5622,3 20 24,3,2,2,1.0
5,5623,3 18,2,1,1,1.0
5,5624,3 18 29,3,2,2,1.0
5,5625,3 18 28,3,2,2,1.0
5,5626,3 18 25,3,2,2,1.0
5,5627,3 18 25 28,4,2,2,1.0
5,5628,3 18 24,3,2,2,1.0
5,5629,3 18 21,3,2,2,1.0
5,5630,3 18 21 28,4,2,2,1.0
5,5631,3 18 21 25,4,2,2,1.0
5,5632,3 18 21 25 28,5,2,2,1.0
5,5633,3 18 21 24,4,2,2,1.0
5,5634,3 18 20,3,2,2,1.0
5,5635,3 18 20 25,4,2,2,1.0
5,5636,3 18 20 24,4,2,2,1.0
5,5637,3 17,2,1,1,1.0
5,5638,3 17 30,3,2,2,1.0
5,5639,3 17 28,3,2,2,1.0
5,5640,3 17 26,3,2,2,1.0
5,5641,3 17 26 28,4,2,2,1.0
5,5642,3 17 24,3,2,2,1.0
5,5643,3 17 22,3,2,2,1.0
5,5644,3 17 22 28,4,2,2,1.0
5,5645,3 17 22 26,4,2,2,1.0
5,5646,3 17 22 26 28,5,2,2,1.0
5,5647,3 17 22 24,4,2,2,1.0
5,5648,3 17 20,3,2,2,1.0
5,5649,3 17 20 26,4,2,2,1.0
5,5650,3 17 20 24,4,2,2,1.0
5,5651,3 17 18,3,2,2,1.0
5,5652,3 17 18 28,4,2,2,1.0
5,5653,3 17 18 24,4,2,2,1.0
5,5654,3 17 18 20,4,2,2,1.0
5,5655,3 17 18 20 24,5,2,2,1.0
5,5656,3 16,2,2,2,1.0
5,5657,3 14,2,1,1,1.0
5,5658,3 14 29,3,2,2,1.0
5,5659,3 14 28,3,2,2,1.0
5,5660,3 14 26,3,1,1,1.0
5,5661,3 14 26 29,4,2,2,1.0
5,5662,3 14 26 28,4,2,2,1.0
5,5663,3 14 25,3,2,2,1.0
5,5664,3 14 25 28,4,2,2,1.0
5,5665,3 14 25 26,4,2,2,1.0
5,5666,3 14 25 26 28,5,2,2,1.0
5,5667,3 14 24,3,2,2,1.0
5,5668,3 14 22,3,1,1,1.0
5,5669,3 14 22 29,4,2,2,1.0
5,5670,3 14 22 28,4,2,2,1.0
5,5671,3 14 22 26,4,1,1,1.0
5,5672,3 14 22 26 29,5,2,2,1.0
5,5673,3 14 22 26 28,5,2,2,1.0
5,5674,3 14 22 25,4,2,2,1.0
5,5675,3 14 22 25 28,5,2,2,1.0
5,5676,3 14 22 25 26,5,2,2,1.0
5,5677,3 14 22 25 26 28,6,2,2,1.0
5,5678,3 14 22 24,4,2,2,1.0
5,5679,3 14 21,3,2,2,1.0
5,5680,3 14 21 28,4,2,2,1.0
5,5681,3 14 21 26,4,2,2,1.0
5,5682,3 14 21 26 28,5,2,2,1.0
5,5683,3 14 21 25,4,2,2,1.0
5,5684,3 14 21 25 28,5,2,2,1.0
5,5685,3 14 21 25 26,5,2,2,1.0
5,5686,3 14 21 25 26 28,6,2,2,1.0
5,5687,3 14 21 24,4,2,2,1.0
5,5688,3 14 21 22,4,2,2,1.0
5,5689,3 14 21 22 28,5,2,2,1.0
5,5690,3 14 21 22 26,5,2,2,1.0
5,5691,3 14 21 22 26 28,6,2,2,1.0
5,5692,3 14 21 22 25,5,2,2,1.0
5,5693,3 14 21 22 25 28,6,2,2,1.0
5,5694,3 14 21 22 25 26,6,2,2,1.0
5,5695,3 14 21 22 25 26 28,7,2,2,1.0
5,5696,3 14 21 22 24,5,2,2,1.0
5,5697,3 14 20,3,2,2,1.0
5,5698,3 14 20 26,4,2,2,1.0
5,5699,3 14 20 25,4,2,2,1.0
5,5700,3 14 20 25 26,5,2,2,1.0
5,5701,3 14 20 24,4,2,2,1.0
5,5702,3 14 18,3,1,1,1.0
5,5703,3 14 18 29,4,2,2,1.0
5,5704,3 14 18 28,4,2,2,1.0
5,5705,3 14 18 25,4,2,2,1.0
5,5706,3 14 18 25 28,5,2,2,1.0
5,5707,3 14 18 24,4,2,2,1.0
5,5708,3 14 18 21,4,2,2,1.0
5,5709,3 14 18 21 28,5,2,2,1.0
5,5710,3 14 18 21 25,5,2,2,1.0
5,5711,3 14 18 21 25 28,6,2,2,1.0
5,5712,3 14 18 21 24,5,2,2,1.0
5,5713,3 14 18 20,4,2,2,1.0
5,5714,3 14 18 20 25,5,2,2,1.0
5,5715,3 14 18 20 24,5,2,2,1.0
5,5716,3 14 17,3,2,2,1.0
5,5717,3 14 17 28,4,2,2,1.0
5,5718,3 14 17 26,4,2,2,1.0
5,5719,3 14 17 26 28,5,2,2,1.0
5,5720,3 14 17 24,4,2,2,1.0
5,5721,3 14 17 22,4,2,2,1.0
5,5722,3 14 17 22 28,5,2,2,1.0
5,5723,3 14 17 22 26,5,2,2,1.0
5,5724,3 14 17 22 26 28,6,2,2,1.0
5,5725,3 14 17 22 24,5,2,2,1.0
5,5726,3 14 17 20,4,2,2,1.0
5,5727,3 14 17 20 26,5,2,2,1.0
5,5728,3 14 17 20 24,5,2,2,1.0
5,5729,3 14 17 18,4,2,2,1.0
5,5730,3 14 17 18 28,5,2,2,1.0
5,5731,3 14 17 18 24,5,2,2,1.0
5,5732,3 14 17 18 20,5,2,2,1.0
5,5733,3 14 17 18 20 24,6,2,2,1.0
5,5734,3 14 16,3,2,2,1.0
5,5735,3 13,2,1,1,1.0
5,5736,3 13 30,3,2,2,1.0
5,5737,3 13 28,3,2,2,1.0
5,5738,3 13 26,3,2,2,1.0
5,5739,3 13 26 28,4,2,2,1.0
5,5740,3 13 25,3,1,1,1.0
5,5741,3 13 25 30,4,2,2,1.0
5,5742,3 13 25 28,4,2,2,1.0
5,5743,3 13 25 26,4,2,2,1.0
5,5744,3 13 25 26 28,5,2,2,1.0
5,5745,3 13 24,3,2,2,1.0
5,5746,3 13 22,3,2,2,1.0
5,5747,3 13 22 28,4,2,2,1.0
5,5748,3 13 22 26,4,2,2,1.0
5,5749,3 13 22 26 28,5,2,2,1.0
5,5750,3 13 22 25,4,2,2,1.0
5,5751,3 13 22 25 28,5,2,2,1.0
5,5752,3 13 22 25 26,5,2,2,1.0
5,5753,3 13 22 25 26 28,6,2,2,1.0
5,5754,3 13 22 24,4,2,2,1.0
5,5755,3 13 21,3,1,1,1.0
5,5756,3 13 21 30,4,2,2,1.0
5,5757,3 13 21 28,4,2,2,1.0
5,5758,3 13 21 26,4,2,2,1.0
5,5759,3 13 21 26 28,5,2,2,1.0
5,5760,3 13 21 25,4,1,1,1.0
5,5761,3 13 21 25 30,5,2,2,1.0
5,5762,3 13 21 25 28,5,2,2,1.0
5,5763,3 13 21 25 26,5,2,2,1.0
5,5764,3 13 21 25 26 28,6,2,2,1.0
5,5765,3 13 21 24,4,2,2,1.0
5,5766,3 13 21 22,4,2,2,1.0
5,5767,3 13 21 22 28,5,2,2,1.0
5,5768,3 13 21 22 26,5,2,2,1.0
5,5769,3 13 21 22 26 28,6,2,2,1.0
5,5770,3 13 21 22 25,5,2,2,1.0
5,5771,3 13 21 22 25 28,6,2,2,1.0
5,5772,3 13 21 22 25 26,6,2,2,1.0
5,5773,3 13 21 22 25 26 28,7,2,2,1.0
5,5774,3 13 21 22 24,5,2,2,1.0
5,5775,3 13 20,3,2,2,1.0
5,5776,3 13 20 26,4,2,2,1.0
5,5777,3 13 20 25,4,2,2,1.0
5,5778,3 13 20 25 26,5,2,2,1.0
5,5779,3 13 20 24,4,2,2,1.0
5,5780,3 13 18,3,2,2,1.0
5,5781,3 13 18 28,4,2,2,1.0
5,5782,3 13 18 25,4,2,2,1.0
5,5783,3 13 18 25 28,5,2,2,1.0
5,5784,3 13 18 24,4,2,2,1.0
5,5785,3 13 18 21,4,2,2,1.0
5,5786,3 13 18 21 28,5,2,2,1.0
5,5787,3 13 18 21 25,5,2,2,1.0
5,5788,3 13 18 21 25 28,6,2,2,1.0
5,5789,3 13 18 21 24,5,2,2,1.0
5,5790,3 13 18 20,4,2,2,1.0
5,5791,3 13 18 20 25,5,2,2,1.0
5,5792,3 13 18 20 24,5,2,2,1.0
5,5793,3 13 17,3,1,1,1.0
5,5794,3 13 17 30,4,2,2,1.0
5,5795,3 13 17 28,4,2,2,1.0
5,5796,3 13 17 26,4,2,2,1.0
5,5797,3 13 17 26 28,5,2,2,1.0
5,5798,3 13 17 24,4,2,2,1.0
5,5799,3 13 17 22,4,2,2,1.0
5,5800,3 13 17 22 28,5,2,2,1.0
5,5801,3 13 17 22 26,5,2,2,1.0
5,5802,3 13 17 22 26 28,6,2,2,1.0
5,5803,3 13 17 22 24,5,2,2,1.0
5,5804,3 13 17 20,4,2,2,1.0
5,5805,3 13 17 20 26,5,2,2,1.0
5,5806,3 13 17 20 24,5,2,2,1.0
5,5807,3 13 17 18,4,2,2,1.0
5,5808,3 13 17 18 28,5,2,2,1.0
5,5809,3 13 17 18 24,5,2,2,1.0
5,5810,3 13 17 18 20,5,2,2,1.0
5,5811,3 13 17 18 20 24,6,2,2,1.0
5,5812,3 13 16,3,2,2,1.0
5,5813,3 13 14,3,2,2,1.0
5,5814,3 13 14 28,4,2,2,1.0
5,5815,3 13 14 26,4,2,2,1.0
5,5816,3 13 14 26 28,5,2,2,1.0
5,5817,3 13 14 25,4,2,2,1.0
5,5818,3 13 14 25 28,5,2,2,1.0
5,5819,3 13 14 25 26,5,2,2,1.0
5,5820,3 13 14 25 26 28,6,2,2,1.0
5,5821,3 13 14 24,4,2,2,1.0
5,5822,3 13 14 22,4,2,2,1.0
5,5823,3 13 14 22 28,5,2,2,1.0
5,5824,3 13 14 22 26,5,2,2,1.0
5,5825,3 13 14 22 26 28,6,2,2,1.0
5,5826,3 13 14 22 25,5,2,2,1.0
5,5827,3 13 14 22 25 28,6,2,2,1.0
5,5828,3 13 14 22 25 26,6,2,2,1.0
5,5829,3 13 14 22 25 26 28,7,2,2,1.0
5,5830,3 13 14 22 24,5,2,2,1.0
5,5831,3 13 14 21,4,2,2,1.0
5,5832,3 13 14 21 28,5,2,2,1.0
5,5833,3 13 14 21 26,5,2,2,1.0
5,5834,3 13 14 21 26 28,6,2,2,1.0
5,5835,3 13 14 21 25,5,2,2,1.0
5,5836,3 13 14 21 25 28,6,2,2,1.0
5,5837,3 13 14 21 25 26,6,2,2,1.0
5,5838,3 13 14 21 25 26 28,7,2,2,1.0
5,5839,3 13 14 21 24,5,2,2,1.0
5,5840,3 13 14 21 22,5,2,2,1.0
5,5841,3 13 14 21 22 28,6,2,2,1.0
5,5842,3 13 14 21 22 26,6,2,2,1.0
5,5843,3 13 14 21 22 26 28,7,2,2,1.0
5,5844,3 13 14 21 22 25,6,2,2,1.0
5,5845,3 13 14 21 22 25 28,7,2,2,1.0
5,5846,3 13 14 21 22 25 26,7,2,2,1.0
5,5847,3 13 14 21 22 25 26 28,8,3,3,1.0
5,5848,3 13 14 21 22 24,6,3,3,1.0
5,5849,3 13 14 20,4,2,2,1.0
5,5850,3 13 14 20 26,5,2,2,1.0
5,5851,3 13 14 20 25,5,2,2,1.0
5,5852,3 13 14 20 25 26,6,3,3,1.0
5,5853,3 13 14 20 24,5,3,3,1.0
5,5854,3 13 14 18,4,2,2,1.0
5,5855,3 13 14 18 28,5,2,2,1.0
5,5856,3 13 14 18 25,5,2,2,1.0
5,5857,3 13 14 18 25 28,6,2,2,1.0
5,5858,3 13 14 18 24,5,2,2,1.0
5,5859,3 13 14 18 21,5,2,2,1.0
5,5860,3 13 14 18 21 28,6,2,2,1.0
5,5861,3 13 14 18 21 25,6,2,2,1.0
5,5862,3 13 14 18 21 25 28,7,3,3,1.0
5,5863,3 13 14 18 21 24,6,3,3,1.0
5,5864,3 13 14 18 20,5,2,2,1.0
5,5865,3 13 14 18 20 25,6,3,3,1.0
5,5866,3 13 14 18 20 24,6,3,3,1.0
5,5867,3 13 14 17,4,2,2,1.0
5,5868,3 13 14 17 28,5,2,2,1.0
5,5869,3 13 14 17 26,5,2,2,1.0
5,5870,3 13 14 17 26 28,6,2,2,1.0
5,5871,3 13 14 17 24,5,2,2,1.0
5,5872,3 13 14 17 22,5,2,2,1.0
5,5873,3 13 14 17 22 28,6,2,2,1.0
5,5874,3 13 14 17 22 26,6,2,2,1.0
5,5875,3 13 14 17 22 26 28,7,3,3,1.0
5,5876,3 13 14 17 22 24,6,3,3,1.0
5,5877,3 13 14 17 20,5,2,2,1.0
5,5878,3 13 14 17 20 26,6,3,3,1.0
5,5879,3 13 14 17 20 24,6,3,3,1.0
5,5880,3 13 14 17 18,5,2,2,1.0
5,5881,3 13 14 17 18 28,6,3,3,1.0
5,5882,3 13 14 17 18 24,6,3,3,1.0
5,5883,3 13 14 17 18 20,6,3,3,1.0
5,5884,3 13 14 17 18 20 24,7,3,3,1.0
5,5885,3 13 14 16,4,3,3,1.0
5,5886,3 12,2,2,2,1.0
5,5887,3 12 26,3,2,2,1.0
5,5888,3 12 25,3,2,2,1.0
5,5889,3 12 25 26,4,2,2,1.0
5,5890,3 12 24,3,2,2,1.0
5,5891,3 12 22,3,2,2,1.0
5,5892,3 12 22 26,4,2,2,1.0
5,5893,3 12 22 25,4,2,2,1.0
5,5894,3 12 22 25 26,5,2,2,1.0
5,5895,3 12 22 24,4,2,2,1.0
5,5896,3 12 21,3,2,2,1.0
5,5897,3 12 21 26,4,2,2,1.0
5,5898,3 12 21 25,4,2,2,1.0
5,5899,3 12 21 25 26,5,2,2,1.0
5,5900,3 12 21 24,4,2,2,1.0
5,5901,3 12 21 22,4,2,2,1.0
5,5902,3 12 21 22 26,5,2,2,1.0
5,5903,3 12 21 22 25,5,2,2,1.0
5,5904,3 12 21 22 25 26,6,3,3,1.0
5,5905,3 12 21 22 24,5,3,3,1.0
5,5906,3 12 20,3,2,2,1.0
5,5907,3 12 20 26,4,2,2,1.0
5,5908,3 12 20 25,4,2,2,1.0
5,5909,3 12 20 25 26,5,3,3,1.0
5,5910,3 12 20 24,4,3,3,1.0
5,5911,3 12 18,3,2,2,1.0
5,5912,3 12 18 25,4,2,3,1.5
5,5913,3 12 18 24,4,2,2,1.0
5,5914,3 12 18 21,4,2,3,1.5
5,5915,3 12 18 21 25,5,3,3,1.0
5,5916,3 12 18 21 24,5,3,3,1.0
5,5917,3 12 18 20,4,2,2,1.0
5,5918,3 12 18 20 25,5,3,3,1.0
5,5919,3 12 18 20 24,5,3,3,1.0
5,5920,3 12 17,3,2,2,1.0
5,5921,3 12 17 26,4,2,2,1.0
5,5922,3 12 17 24,4,2,2,1.0
5,5923,3 12 17 22,4,2,2,1.0
5,5924,3 12 17 22 26,5,3,3,1.0
5,5925,3 12 17 22 24,5,3,3,1.0
5,5926,3 12 17 20,4,2,2,1.0
5,5927,3 12 17 20 26,5,3,3,1.0
5,5928,3 12 17 20 24,5,3,3,1.0
5,5929,3 12 17 18,4,3,3,1.0
5,5930,3 12 17 18 24,5,3,3,1.0
5,5931,3 12 17 18 20,5,3,3,1.0
5,5932,3 12 17 18 20 24,6,3,3,1.0
5,5933,3 12 16,3,3,3,1.0
5,5934,3 10,2,1,1,1.0
5,5935,3 10 29,3,2,2,1.0
5,5936,3 10 28,3,2,2,1.0
5,5937,3 10 25,3,2,2,1.0
5,5938,3 10 25 28,4,2,2,1.0
5,5939,3 10 24,3,2,2,1.0
5,5940,3 10 22,3,1,1,1.0
5,5941,3 10 22 29,4,2,2,1.0
5,5942,3 10 22 28,4,2,2,1.0
5,5943,3 10 22 25,4,2,2,1.0
5,5944,3 10 22 25 28,5,2,2,1.0
5,5945,3 10 22 24,4,2,2,1.0
5,5946,3 10 21,3,2,2,1.0
5,5947,3 10 21 28,4,2,2,1.0
5,5948,3 10 21 25,4,2,2,1.0
5,5949,3 10 21 25 28,5,2,2,1.0
5,5950,3 10 21 24,4,2,2,1.0
5,5951,3 10 21 22,4,2,2,1.0
5,5952,3 10 21 22 28,5,2,2,1.0
5,5953,3 10 21 22 25,5,2,2,1.0
5,5954,3 10 21 22 25 28,6,2,2,1.0
5,5955,3 10 21 22 24,5,2,2,1.0
5,5956,3 10 20,3,2,2,1.0
5,5957,3 10 20 25,4,2,3,1.5
5,5958,3 10 20 24,4,2,2,1.0
5,5959,3 10 18,3,1,1,1.0
5,5960,3 10 18 29,4,2,2,1.0
5,5961,3 10 18 28,4,2,2,1.0
5,5962,3 10 18 25,4,2,2,1.0
5,5963,3 10 18 25 28,5,2,2,1.0
5,5964,3 10 18 24,4,2,2,1.0
5,5965,3 10 18 21,4,2,2,1.0
5,5966,3 10 18 21 28,5,2,2,1.0
5,5967,3 10 18 21 25,5,2,2,1.0
5,5968,3 10 18 21 25 28,6,2,2,1.0
5,5969,3 10 18 21 24,5,2,2,1.0
5,5970,3 10 18 20,4,2,2,1.0
5,5971,3 10 18 20 25,5,2,2,1.0
5,5972,3 10 18 20 24,5,2,2,1.0
5,5973,3 10 17,3,2,2,1.0
5,5974,3 10 17 28,4,2,2,1.0
5,5975,3 10 17 24,4,2,2,1.0
5,5976,3 10 17 22,4,2,2,1.0
5,5977,3 10 17 22 28,5,2,2,1.0
5,5978,3 10 17 22 24,5,2,2,1.0
5,5979,3 10 17 20,4,2,3,1.5
5,5980,3 10 17 20 24,5,2,2,1.0
5,5981,3 10 17 18,4,2,2,1.0
5,5982,3 10 17 18 28,5,2,2,1.0
5,5983,3 10 17 18 24,5,2,2,1.0
5,5984,3 10 17 18 20,5,2,2,1.0
5,5985,3 10 17 18 20 24,6,2,2,1.0
5,5986,3 10 16,3,2,2,1.0
5,5987,3 10 13,3,2,2,1.0
5,5988,3 10 13 28,4,2,2,1.0
5,5989,3 10 13 25,4,2,2,1.0
5,5990,3 10 13 25 28,5,2,2,1.0
5,5991,3 10 13 24,4,2,2,1.0
5,5992,3 10 13 22,4,2,2,1.0
5,5993,3 10 13 22 28,5,2,2,1.0
5,5994,3 10 13 22 25,5,2,2,1.0
5,5995,3 10 13 22 25 28,6,2,2,1.0
5,5996,3 10 13 22 24,5,2,2,1.0
5,5997,3 10 13 21,4,2,2,1.0
5,5998,3 10 13 21 28,5,2,2,1.0
5,5999,3 10 13 21 25,5,2,2,1.0
5,6000,3 10 13 21 25 28,6,2,2,1.0
5,6001,3 10 13 21 24,5,2,2,1.0
5,6002,3 10 13 21 22,5,2,2,1.0
5,6003,3 10 13 21 22 28,6,2,2,1.0
5,6004,3 10 13 21 22 25,6,2,2,1.0
5,6005,3 10 13 21 22 25 28,7,3,3,1.0
5,6006,3 10 13 21 22 24,6,3,3,1.0
5,6007,3 10 13 20,4,2,3,1.5
5,6008,3 10 13 20 25,5,3,3,1.0
5,6009,3 10 13 20 24,5,3,3,1.0
5,6010,3 10 13 18,4,2,2,1.0
5,6011,3 10 13 18 28,5,2,2,1.0
5,6012,3 10 13 18 25,5,2,2,1.0
5,6013,3 10 13 18 25 28,6,2,2,1.0
5,6014,3 10 13 18 24,5,2,2,1.0
5,6015,3 10 13 18 21,5,2,2,1.0
5,6016,3 10 13 18 21 28,6,2,3,1.5
5,6017,3 10 13 18 21 25,6,2,2,1.0
5,6018,3 10 13 18 21 25 28,7,3,3,1.0
5,6019,3 10 13 18 21 24,6,3,3,1.0
5,6020,3 10 13 18 20,5,2,2,1.0
5,6021,3 10 13 18 20 25,6,3,3,1.0
5,6022,3 10 13 18 20 24,6,3,3,1.0
5,6023,3 10 13 17,4,2,2,1.0
5,6024,3 10 13 17 28,5,2,2,1.0
5,6025,3 10 13 17 24,5,2,2,1.0
5,6026,3 10 13 17 22,5,2,2,1.0
5,6027,3 10 13 17 22 28,6,3,3,1.0
5,6028,3 10 13 17 22 24,6,3,3,1.0
5,6029,3 10 13 17 20,5,3,3,1.0
5,6030,3 10 13 17 20 24,6,3,3,1.0
5,6031,3 10 13 17 18,5,2,2,1.0
5,6032,3 10 13 17 18 28,6,3,3,1.0
5,6033,3 10 13 17 18 24,6,3,3,1.0
5,6034,3 10 13 17 18 20,6,3,3,1.0
5,6035,3 10 13 17 18 20 24,7,3,3,1.0
5,6036,3 10 13 16,4,3,3,1.0
5,6037,3 10 12,3,2,2,1.0
5,6038,3 10 12 25,4,2,2,1.0
5,6039,3 10 12 24,4,2,2,1.0
5,6040,3 10 12 22,4,2,2,1.0
5,6041,3 10 12 22 25,5,2,2,1.0
5,6042,3 10 12 22 24,5,2,2,1.0
5,6043,3 10 12 21,4,2,2,1.0
5,6044,3 10 12 21 25,5,2,2,1.0
5,6045,3 10 12 21 24,5,2,2,1.0
5,6046,3 10 12 21 22,5,2,2,1.0
5,6047,3 10 12 21 22 25,6,3,3,1.0
5,6048,3 10 12 21 22 24,6,3,3,1.0
5,6049,3 10 12 20,4,2,2,1.0
5,6050,3 10 12 20 25,5,3,3,1.0
5,6051,3 10 12 20 24,5,3,3,1.0
5,6052,3 10 12 18,4,2,2,1.0
5,6053,3 10 12 18 25,5,2,2,1.0
5,6054,3 10 12 18 24,5,2,2,1.0
5,6055,3 10 12 18 21,5,2,2,1.0
5,6056,3 10 12 18 21 25,6,3,3,1.0
5,6057,3 10 12 18 21 24,6,3,3,1.0
5,6058,3 10 12 18 20,5,2,2,1.0
5,6059,3 10 12 18 20 25,6,3,3,1.0
5,6060,3 10 12 18 20 24,6,3,3,1.0
5,6061,3 10 12 17,4,2,2,1.0
5,6062,3 10 12 17 24,5,2,2,1.0
5,6063,3 10 12 17 22,5,3,3,1.0
5,6064,3 10 12 17 22 24,6,3,3,1.0
5,6065,3 10 12 17 20,5,3,3,1.0
5,6066,3 10 12 17 20 24,6,3,3,1.0
5,6067,3 10 12 17 18,5,3,3,1.0
5,6068,3 10 12 17 18 24,6,3,3,1.0
5,6069,3 10 12 17 18 20,6,3,3,1.0
5,6070,3 10 12 17 18 20 24,7,3,3,1.0
5,6071,3 10 12 16,4,3,3,1.0
5,6072,3 9,2,1,1,1.0
5,6073,3 9 30,3,2,2,1.0
5,6074,3 9 28,3,2,2,1.0
5,6075,3 9 26,3,2,2,1.0
5,6076,3 9 26 28,4,2,2,1.0
5,6077,3 9 24,3,2,2,1.0
5,6078,3 9 22,3,2,2,1.0
5,6079,3 9 22 28,4,2,2,1.0
5,6080,3 9 22 26,4,2,2,1.0
5,6081,3 9 22 26 28,5,2,2,1.0
5,6082,3 9 22 24,4,2,2,1.0
5,6083,3 9 21,3,1,1,1.0
5,6084,3 9 21 30,4,2,2,1.0
5,6085,3 9 21 28,4,2,2,1.0
5,6086,3 9 21 26,4,2,2,1.0
5,6087,3 9 21 26 28,5,2,2,1.0
5,6088,3 9 21 24,4,2,2,1.0
5,6089,3 9 21 22,4,2,2,1.0
5,6090,3 9 21 22 28,5,2,2,1.0
5,6091,3 9 21 22 26,5,2,2,1.0
5,6092,3 9 21 22 26 28,6,2,2,1.0
5,6093,3 9 21 22 24,5,2,2,1.0
5,6094,3 9 20,3,2,2,1.0
5,6095,3 9 20 26,4,2,2,1.0
5,6096,3 9 20 24,4,2,2,1.0
5,6097,3 9 18,3,2,2,1.0
5,6098,3 9 18 28,4,2,2,1.0
5,6099,3 9 18 24,4,2,2,1.0
5,6100,3 9 18 21,4,2,2,1.0
5,6101,3 9 18 21 28,5,2,2,1.0
5,6102,3 9 18 21 24,5,2,2,1.0
5,6103,3 9 18 20,4,2,2,1.0
5,6104,3 9 18 20 24,5,2,2,1.0
5,6105,3 9 17,3,1,1,1.0
5,6106,3 9 17 30,4,2,2,1.0
5,6107,3 9 17 28,4,2,2,1.0
5,6108,3 9 17 26,4,2,2,1.0
5,6109,3 9 17 26 28,5,2,2,1.0
5,6110,3 9 17 24,4,2,2,1.0
5,6111,3 9 17 22,4,2,2,1.0
5,6112,3 9 17 22 28,5,2,2,1.0
5,6113,3 9 17 22 26,5,2,2,1.0
5,6114,3 9 17 22 26 28,6,2,2,1.0
5,6115,3 9 17 22 24,5,2,2,1.0
5,6116,3 9 17 20,4,2,2,1.0
5,6117,3 9 17 20 26,5,2,2,1.0
5,6118,3 9 17 20 24,5,2,2,1.0
5,6119,3 9 17 18,4,2,2,1.0
5,6120,3 9 17 18 28,5,2,2,1.0
5,6121,3 9 17 18 24,5,2,2,1.0
5,6122,3 9 17 18 20,5,2,2,1.0
5,6123,3 9 17 18 20 24,6,2,2,1.0
5,6124,3 9 16,3,2,2,1.0
5,6125,3 9 14,3,2,2,1.0
5,6126,3 9 14 28,4,2,2,1.0
5,6127,3 9 14 26,4,2,2,1.0
5,6128,3 9 14 26 28,5,2,2,1.0
5,6129,3 9 14 24,4,2,2,1.0
5,6130,3 9 14 22,4,2,2,1.0
5,6131,3 9 14 22 28,5,2,2,1.0
5,6132,3 9 14 22 26,5,2,2,1.0
5,6133,3 9 14 22 26 28,6,2,2,1.0
5,6134,3 9 14 22 24,5,2,2,1.0
5,6135,3 9 14 21,4,2,2,1.0
5,6136,3 9 14 21 28,5,2,2,1.0
5,6137,3 9 14 21 26,5,2,2,1.0
5,6138,3 9 14 21 26 28,6,2,2,1.0
5,6139,3 9 14 21 24,5,2,2,1.0
5,6140,3 9 14 21 22,5,2,2,1.0
5,6141,3 9 14 21 22 28,6,2,2,1.0
5,6142,3 9 14 21 22 26,6,2,2,1.0
5,6143,3 9 14 21 22 26 28,7,3,3,1.0
5,6144,3 9 14 21 22 24,6,3,3,1.0
5,6145,3 9 14 20,4,2,2,1.0
5,6146,3 9 14 20 26,5,3,3,1.0
5,6147,3 9 14 20 24,5,3,3,1.0
5,6148,3 9 14 18,4,2,2,1.0
5,6149,3 9 14 18 28,5,2,2,1.0
5,6150,3 9 14 18 24,5,2,2,1.0
5,6151,3 9 14 18 21,5,2,2,1.0
5,6152,3 9 14 18 21 28,6,3,3,1.0
5,6153,3 9 14 18 21 24,6,3,3,1.0
5,6154,3 9 14 18 20,5,3,3,1.0
5,6155,3 9 14 18 20 24,6,3,3,1.0
5,6156,3 9 14 17,4,2,2,1.0
5,6157,3 9 14 17 28,5,2,2,1.0
5,6158,3 9 14 17 26,5,2,2,1.0
5,6159,3 9 14 17 26 28,6,2,2,1.0
5,6160,3 9 14 17 24,5,2,2,1.0
5,6161,3 9 14 17 22,5,2,2,1.0
5,6162,3 9 14 17 22 28,6,2,2,1.0
5,6163,3 9 14 17 22 26,6,2,2,1.0
5,6164,3 9 14 17 22 26 28,7,3,3,1.0
5,6165,3 9 14 17 22 24,6,3,3,1.0
5,6166,3 9 14 17 20,5,2,2,1.0
5,6167,3 9 14 17 20 26,6,3,3,1.0
5,6168,3 9 14 17 20 24,6,3,3,1.0
5,6169,3 9 14 17 18,5,2,2,1.0
5,6170,3 9 14 17 18 28,6,3,3,1.0
5,6171,3 9 14 17 18 24,6,3,3,1.0
5,6172,3 9 14 17 18 20,6,3,3,1.0
5,6173,3 9 14 17 18 20 24,7,3,3,1.0
5,6174,3 9 14 16,4,3,3,1.0
5,6175,3 9 12,3,2,2,1.0
5,6176,3 9 12 26,4,2,2,1.0
5,6177,3 9 12 24,4,2,2,1.0
5,6178,3 9 12 22,4,2,2,1.0
5,6179,3 9 12 22 26,5,2,2,1.0
5,6180,3 9 12 22 24,5,2,2,1.0
5,6181,3 9 12 21,4,2,2,1.0
5,6182,3 9 12 21 26,5,2,2,1.0
5,6183,3 9 12 21 24,5,2,2,1.0
5,6184,3 9 12 21 22,5,2,2,1.0
5,6185,3 9 12 21 22 26,6,3,3,1.0
5,6186,3 9 12 21 22 24,6,3,3,1.0
5,6187,3 9 12 20,4,2,2,1.0
5,6188,3 9 12 20 26,5,3,3,1.0
5,6189,3 9 12 20 24,5,3,3,1.0
5,6190,3 9 12 18,4,2,3,1.5
5,6191,3 9 12 18 24,5,2,2,1.0
5,6192,3 9 12 18 21,5,3,3,1.0
5,6193,3 9 12 18 21 24,6,3,3,1.0
5,6194,3 9 12 18 20,5,3,3,1.0
5,6195,3 9 12 18 20 24,6,3,3,1.0
5,6196,3 9 12 17,4,2,2,1.0
5,6197,3 9 12 17 26,5,2,2,1.0
5,6198,3 9 12 17 24,5,2,2,1.0
5,6199,3 9 12 17 22,5,2,2,1.0
5,6200,3 9 12 17 22 26,6,3,3,1.0
5,6201,3 9 12 17 22 24,6,3,3,1.0
5,6202,3 9 12 17 20,5,2,2,1.0
5,6203,3 9 12 17 20 26,6,3,3,1.0
5,6204,3 9 12 17 20 24,6,3,3,1.0
5,6205,3 9 12 17 18,5,3,3,1.0
5,6206,3 9 12 17 18 24,6,3,3,1.0
5,6207,3 9 12 17 18 20,6,3,3,1.0
5,6208,3 9 12 17 18 20 24,7,3,3,1.0
5,6209,3 9 12 16,4,3,3,1.0
5,6210,3 9 10,3,2,2,1.0
5,6211,3 9 10 28,4,2,2,1.0
5,6212,3 9 10 24,4,2,2,1.0
5,6213,3 9 10 22,4,2,2,1.0
5,6214,3 9 10 22 28,5,2,2,1.0
5,6215,3 9 10 22 24,5,2,2,1.0
5,6216,3 9 10 21,4,2,2,1.0
5,6217,3 9 10 21 28,5,2,2,1.0
5,6218,3 9 10 21 24,5,2,2,1.0
5,6219,3 9 10 21 22,5,2,2,1.0
5,6220,3 9 10 21 22 28,6,3,3,1.0
5,6221,3 9 10 21 22 24,6,3,3,1.0
5,6222,3 9 10 20,4,3,3,1.0
5,6223,3 9 10 20 24,5,3,3,1.0
5,6224,3 9 10 18,4,2,2,1.0
5,6225,3 9 10 18 28,5,2,2,1.0
5,6226,3 9 10 18 24,5,2,2,1.0
5,6227,3 9 10 18 21,5,2,2,1.0
5,6228,3 9 10 18 21 28,6,3,3,1.0
5,6229,3 9 10 18 21 24,6,3,3,1.0
5,6230,3 9 10 18 20,5,3,3,1.0
5,6231,3 9 10 18 20 24,6,3,3,1.0
5,6232,3 9 10 17,4,2,2,1.0
5,6233,3 9 10 17 28,5,2,2,1.0
5,6234,3 9 10 17 24,5,2,2,1.0
5,6235,3 9 10 17 22,5,2,2,1.0
5,6236,3 9 10 17 22 28,6,3,3,1.0
5,6237,3 9 10 17 22 24,6,3,3,1.0
5,6238,3 9 10 17 20,5,3,3,1.0
5,6239,3 9 10 17 20 24,6,3,3,1.0
5,6240,3 9 10 17 18,5,2,2,1.0
5,6241,3 9 10 17 18 28,6,3,3,1.0
5,6242,3 9 10 17 18 24,6,3,3,1.0
5,6243,3 9 10 17 18 20,6,3,3,1.0
5,6244,3 9 10 17 18 20 24,7,3,3,1.0
5,6245,3 9 10 16,4,3,3,1.0
5,6246,3 9 10 12,4,2,2,1.0
5,6247,3 9 10 12 24,5,2,2,1.0
5,6248,3 9 10 12 22,5,2,2,1.0
5,6249,3 9 10 12 22 24,6,2,2,1.0
5,6250,3 9 10 12 21,5,2,2,1.0
5,6251,3 9 10 12 21 24,6,2,2,1.0
5,6252,3 9 10 12 21 22,6,3,3,1.0
5,6253,3 9 10 12 21 22 24,7,3,3,1.0
5,6254,3 9 10 12 20,5,3,3,1.0
5,6255,3 9 10 12 20 24,6,3,3,1.0
5,6256,3 9 10 12 18,5,2,2,1.0
5,6257,3 9 10 12 18 24,6,2,2,1.0
5,6258,3 9 10 12 18 21,6,3,3,1.0
5,6259,3 9 10 12 18 21 24,7,3,3,1.0
5,6260,3 9 10 12 18 20,6,3,3,1.0
5,6261,3 9 10 12 18 20 24,7,3,3,1.0
5,6262,3 9 10 12 17,5,2,2,1.0
5,6263,3 9 10 12 17 24,6,2,2,1.0
5,6264,3 9 10 12 17 22,6,3,3,1.0
5,6265,3 9 10 12 17 22 24,7,3,3,1.0
5,6266,3 9 10 12 17 20,6,3,3,1.0
5,6267,3 9 10 12 17 20 24,7,3,3,1.0
5,6268,3 9 10 12 17 18,6,3,3,1.0
5,6269,3 9 10 12 17 18 24,7,3,3,1.0
5,6270,3 9 10 12 17 18 20,7,3,3,1.0
5,6271,3 9 10 12 17 18 20 24,8,3,3,1.0
5,6272,3 9 10 12 16,5,3,3,1.0
5,6273,3 8,2,2,2,1.0
5,6274,3 8 22,3,2,2,1.0
5,6275,3 8 21,3,2,2,1.0
5,6276,3 8 21 22,4,3,3,1.0
5,6277,3 8 20,3,3,3,1.0
5,6278,3 8 18,3,2,2,1.0
5,6279,3 8 18 21,4,3,3,1.0
5,6280,3 8 18 20,4,3,3,1.0
5,6281,3 8 17,3,2,2,1.0
5,6282,3 8 17 22,4,3,3,1.0
5,6283,3 8 17 20,4,3,3,1.0
5,6284,3 8 17 18,4,3,3,1.0
5,6285,3 8 17 18 20,5,3,3,1.0
5,6286,3 8 16,3,3,3,1.0
5,6287,3 6,2,1,1,1.0
5,6288,3 6 29,3,2,2,1.0
5,6289,3 6 28,3,2,2,1.0
5,6290,3 6 26,3,1,1,1.0
5,6291,3 6 26 29,4,2,2,1.0
5,6292,3 6 26 28,4,2,2,1.0
5,6293,3 6 25,3,2,2,1.0
5,6294,3 6 25 28,4,2,2,1.0
5,6295,3 6 25 26,4,2,2,1.0
5,6296,3 6 25 26 28,5,2,2,1.0
5,6297,3 6 24,3,2,2,1.0
5,6298,3 6 21,3,2,2,1.0
5,6299,3 6 21 28,4,2,2,1.0
5,6300,3 6 21 26,4,2,2,1.0
5,6301,3 6 21 26 28,5,2,2,1.0
5,6302,3 6 21 25,4,2,2,1.0
5,6303,3 6 21 25 28,5,2,2,1.0
5,6304,3 6 21 25 26,5,2,2,1.0
5,6305,3 6 21 25 26 28,6,2,2,1.0
5,6306,3 6 21 24,4,2,3,1.5
5,6307,3 6 20,3,2,2,1.0
5,6308,3 6 20 26,4,2,2,1.0
5,6309,3 6 20 25,4,2,2,1.0
5,6310,3 6 20 25 26,5,2,2,1.0
5,6311,3 6 20 24,4,2,2,1.0
5,6312,3 6 18,3,1,1,1.0
5,6313,3 6 18 29,4,2,2,1.0
5,6314,3 6 18 28,4,2,2,1.0
5,6315,3 6 18 25,4,2,2,1.0
5,6316,3 6 18 25 28,5,2,2,1.0
5,6317,3 6 18 24,4,2,2,1.0
5,6318,3 6 18 21,4,2,2,1.0
5,6319,3 6 18 21 28,5,2,2,1.0
5,6320,3 6 18 21 25,5,2,2,1.0
5,6321,3 6 18 21 25 28,6,2,2,1.0
5,6322,3 6 18 21 24,5,2,2,1.0
5,6323,3 6 18 20,4,2,2,1.0
5,6324,3 6 18 20 25,5,2,2,1.0
5,6325,3 6 18 20 24,5,2,2,1.0
5,6326,3 6 17,3,2,2,1.0
5,6327,3 6 17 28,4,2,2,1.0
5,6328,3 6 17 26,4,2,2,1.0
5,6329,3 6 17 26 28,5,2,2,1.0
5,6330,3 6 17 24,4,2,3,1.5
5,6331,3 6 17 20,4,2,2,1.0
5,6332,3 6 17 20 26,5,2,2,1.0
5,6333,3 6 17 20 24,5,2,2,1.0
5,6334,3 6 17 18,4,2,2,1.0
5,6335,3 6 17 18 28,5,2,2,1.0
5,6336,3 6 17 18 24,5,2,2,1.0
5,6337,3 6 17 18 20,5,2,2,1.0
5,6338,3 6 17 18 20 24,6,2,2,1.0
5,6339,3 6 16,3,2,2,1.0
5,6340,3 6 13,3,2,2,1.0
5,6341,3 6 13 28,4,2,2,1.0
5,6342,3 6 13 26,4,2,2,1.0
5,6343,3 6 13 26 28,5,2,2,1.0
5,6344,3 6 13 25,4,2,2,1.0
5,6345,3 6 13 25 28,5,2,2,1.0
5,6346,3 6 13 25 26,5,2,2,1.0
5,6347,3 6 13 25 26 28,6,2,2,1.0
5,6348,3 6 13 24,4,2,3,1.5
5,6349,3 6 13 21,4,2,2,1.0
5,6350,3 6 13 21 28,5,2,2,1.0
5,6351,3 6 13 21 26,5,2,2,1.0
5,6352,3 6 13 21 26 28,6,2,2,1.0
5,6353,3 6 13 21 25,5,2,2,1.0
5,6354,3 6 13 21 25 28,6,2,2,1.0
5,6355,3 6 13 21 25 26,6,2,2,1.0
5,6356,3 6 13 21 25 26 28,7,3,3,1.0
5,6357,3 6 13 21 24,5,3,3,1.0
5,6358,3 6 13 20,4,2,2,1.0
5,6359,3 6 13 20 26,5,2,2,1.0
5,6360,3 6 13 20 25,5,2,2,1.0
5,6361,3 6 13 20 25 26,6,3,3,1.0
5,6362,3 6 13 20 24,5,3,3,1.0
5,6363,3 6 13 18,4,2,2,1.0
5,6364,3 6 13 18 28,5,2,2,1.0
5,6365,3 6 13 18 25,5,2,2,1.0
5,6366,3 6 13 18 25 28,6,2,3,1.5
5,6367,3 6 13 18 24,5,2,2,1.0
5,6368,3 6 13 18 21,5,2,2,1.0
5,6369,3 6 13 18 21 28,6,2,2,1.0
5,6370,3 6 13 18 21 25,6,2,2,1.0
5,6371,3 6 13 18 21 25 28,7,3,3,1.0
5,6372,3 6 13 18 21 24,6,3,3,1.0
5,6373,3 6 13 18 20,5,2,2,1.0
5,6374,3 6 13 18 20 25,6,3,3,1.0
5,6375,3 6 13 18 20 24,6,3,3,1.0
5,6376,3 6 13 17,4,2,2,1.0
5,6377,3 6 13 17 28,5,2,2,1.0
5,6378,3 6 13 17 26,5,2,2,1.0
5,6379,3 6 13 17 26 28,6,3,3,1.0
5,6380,3 6 13 17 24,5,3,3,1.0
5,6381,3 6 13 17 20,5,2,2,1.0
5,6382,3 6 13 17 20 26,6,3,3,1.0
5,6383,3 6 13 17 20 24,6,3,3,1.0
5,6384,3 6 13 17 18,5,2,2,1.0
5,6385,3 6 13 17 18 28,6,3,3,1.0
5,6386,3 6 13 17 18 24,6,3,3,1.0
5,6387,3 6 13 17 18 20,6,3,3,1.0
5,6388,3 6 13 17 18 20 24,7,3,3,1.0
5,6389,3 6 13 16,4,3,3,1.0
5,6390,3 6 12,3,2,2,1.0
5,6391,3 6 12 26,4,2,2,1.0
5,6392,3 6 12 25,4,2,2,1.0
5,6393,3 6 12 25 26,5,2,2,1.0
5,6394,3 6 12 24,4,2,2,1.0
5,6395,3 6 12 21,4,2,2,1.0
5,6396,3 6 12 21 26,5,2,2,1.0
5,6397,3 6 12 21 25,5,2,2,1.0
5,6398,3 6 12 21 25 26,6,3,3,1.0
5,6399,3 6 12 21 24,5,3,3,1.0
5,6400,3 6 12 20,4,2,2,1.0
5,6401,3 6 12 20 26,5,2,2,1.0
5,6402,3 6 12 20 25,5,2,2,1.0
5,6403,3 6 12 20 25 26,6,3,3,1.0
5,6404,3 6 12 20 24,5,3,3,1.0
5,6405,3 6 12 18,4,2,2,1.0
5,6406,3 6 12 18 25,5,2,2,1.0
5,6407,3 6 12 18 24,5,2,2,1.0
5,6408,3 6 12 18 21,5,2,2,1.0
5,6409,3 6 12 18 21 25,6,3,3,1.0
5,6410,3 6 12 18 21 24,6,3,3,1.0
5,6411,3 6 12 18 20,5,2,2,1.0
5,6412,3 6 12 18 20 25,6,3,3,1.0
5,6413,3 6 12 18 20 24,6,3,3,1.0
5,6414,3 6 12 17,4,2,2,1.0
5,6415,3 6 12 17 26,5,3,3,1.0
5,6416,3 6 12 17 24,5,3,3,1.0
5,6417,3 6 12 17 20,5,2,2,1.0
5,6418,3 6 12 17 20 26,6,3,3,1.0
5,6419,3 6 12 17 20 24,6,3,3,1.0
5,6420,3 6 12 17 18,5,3,3,1.0
5,6421,3 6 12 17 18 24,6,3,3,1.0
5,6422,3 6 12 17 18 20,6,3,3,1.0
5,6423,3 6 12 17 18 20 24,7,3,3,1.0
5,6424,3 6 12 16,4,3,3,1.0
5,6425,3 6 10,3,1,1,1.0
5,6426,3 6 10 29,4,2,2,1.0
5,6427,3 6 10 28,4,2,2,1.0
5,6428,3 6 10 25,4,2,2,1.0
5,6429,3 6 10 25 28,5,2,2,1.0
5,6430,3 6 10 24,4,2,2,1.0
5,6431,3 6 10 21,4,2,2,1.0
5,6432,3 6 10 21 28,5,2,2,1.0
5,6433,3 6 10 21 25,5,2,2,1.0
5,6434,3 6 10 21 25 28,6,2,3,1.5
5,6435,3 6 10 21 24,5,2,2,1.0
5,6436,3 6 10 20,4,2,2,1.0
5,6437,3 6 10 20 25,5,2,2,1.0
5,6438,3 6 10 20 24,5,2,2,1.0
5,6439,3 6 10 18,4,1,1,1.0
5,6440,3 6 10 18 29,5,2,2,1.0
5,6441,3 6 10 18 28,5,2,2,1.0
5,6442,3 6 10 18 25,5,2,2,1.0
5,6443,3 6 10 18 25 28,6,2,2,1.0
5,6444,3 6 10 18 24,5,2,2,1.0
5,6445,3 6 10 18 21,5,2,2,1.0
5,6446,3 6 10 18 21 28,6,2,2,1.0
5,6447,3 6 10 18 21 25,6,2,2,1.0
5,6448,3 6 10 18 21 25 28,7,2,2,1.0
5,6449,3 6 10 18 21 24,6,2,2,1.0
5,6450,3 6 10 18 20,5,2,2,1.0
5,6451,3 6 10 18 20 25,6,2,2,1.0
5,6452,3 6 10 18 20 24,6,2,2,1.0
5,6453,3 6 10 17,4,2,2,1.0
5,6454,3 6 10 17 28,5,2,2,1.0
5,6455,3 6 10 17 24,5,2,2,1.0
5,6456,3 6 10 17 20,5,2,2,1.0
5,6457,3 6 10 17 20 24,6,2,2,1.0
5,6458,3 6 10 17 18,5,2,2,1.0
5,6459,3 6 10 17 18 28,6,2,2,1.0
5,6460,3 6 10 17 18 24,6,2,2,1.0
5,6461,3 6 10 17 18 20,6,2,2,1.0
5,6462,3 6 10 17 18 20 24,7,2,2,1.0
5,6463,3 6 10 16,4,2,2,1.0
5,6464,3 6 10 13,4,2,2,1.0
5,6465,3 6 10 13 28,5,2,2,1.0
5,6466,3 6 10 13 25,5,2,2,1.0
5,6467,3 6 10 13 25 28,6,2,2,1.0
5,6468,3 6 10 13 24,5,2,2,1.0
5,6469,3 6 10 13 21,5,2,2,1.0
5,6470,3 6 10 13 21 28,6,2,2,1.0
5,6471,3 6 10 13 21 25,6,2,2,1.0
5,6472,3 6 10 13 21 25 28,7,3,3,1.0
5,6473,3 6 10 13 21 24,6,3,3,1.0
5,6474,3 6 10 13 20,5,2,2,1.0
5,6475,3 6 10 13 20 25,6,3,3,1.0
5,6476,3 6 10 13 20 24,6,3,3,1.0
5,6477,3 6 10 13 18,5,2,2,1.0
5,6478,3 6 10 13 18 28,6,2,2,1.0
5,6479,3 6 10 13 18 25,6,2,2,1.0
5,6480,3 6 10 13 18 25 28,7,2,2,1.0
5,6481,3 6 10 13 18 24,6,2,2,1.0
5,6482,3 6 10 13 18 21,6,2,2,1.0
5,6483,3 6 10 13 18 21 28,7,2,2,1.0
5,6484,3 6 10 13 18 21 25,7,2,2,1.0
5,6485,3 6 10 13 18 21 25 28,8,3,3,1.0
5,6486,3 6 10 13 18 21 24,7,3,3,1.0
5,6487,3 6 10 13 18 20,6,2,2,1.0
5,6488,3 6 10 13 18 20 25,7,3,3,1.0
5,6489,3 6 10 13 18 20 24,7,3,3,1.0
5,6490,3 6 10 13 17,5,2,2,1.0
5,6491,3 6 10 13 17 28,6,3,3,1.0
5,6492,3 6 10 13 17 24,6,3,3,1.0
5,6493,3 6 10 13 17 20,6,3,3,1.0
5,6494,3 6 10 13 17 20 24,7,3,3,1.0
5,6495,3 6 10 13 17 18,6,2,2,1.0
5,6496,3 6 10 13 17 18 28,7,3,3,1.0
5,6497,3 6 10 13 17 18 24,7,3,3,1.0
5,6498,3 6 10 13 17 18 20,7,3,3,1.0
5,6499,3 6 10 13 17 18 20 24,8,3,3,1.0
5,6500,3 6 10 13 16,5,3,3,1.0
5,6501,3 6 10 12,4,2,2,1.0
5,6502,3 6 10 12 25,5,2,2,1.0
5,6503,3 6 10 12 24,5,2,2,1.0
5,6504,3 6 10 12 21,5,2,2,1.0
5,6505,3 6 10 12 21 25,6,3,3,1.0
5,6506,3 6 10 12 21 24,6,3,3,1.0
5,6507,3 6 10 12 20,5,2,2,1.0
5,6508,3 6 10 12 20 25,6,3,3,1.0
5,6509,3 6 10 12 20 24,6,3,3,1.0
5,6510,3 6 10 12 18,5,2,2,1.0
5,6511,3 6 10 12 18 25,6,2,2,1.0
5,6512,3 6 10 12 18 24,6,2,2,1.0
5,6513,3 6 10 12 18 21,6,2,2,1.0
5,6514,3 6 10 12 18 21 25,7,3,3,1.0
5,6515,3 6 10 12 18 21 24,7,3,3,1.0
5,6516,3 6 10 12 18 20,6,2,2,1.0
5,6517,3 6 10 12 18 20 25,7,3,3,1.0
5,6518,3 6 10 12 18 20 24,7,3,3,1.0
5,6519,3 6 10 12 17,5,3,3,1.0
5,6520,3 6 10 12 17 24,6,3,3,1.0
5,6521,3 6 10 12 17 20,6,3,3,1.0
5,6522,3 6 10 12 17 20 24,7,3,3,1.0
5,6523,3 6 10 12 17 18,6,3,3,1.0
5,6524,3 6 10 12 17 18 24,7,3,3,1.0
5,6525,3 6 10 12 17 18 20,7,3,3,1.0
5,6526,3 6 10 12 17 18 20 24,8,3,3,1.0
5,6527,3 6 10 12 16,5,3,3,1.0
5,6528,3 6 9,3,2,2,1.0
5,6529,3 6 9 28,4,2,2,1.0
5,6530,3 6 9 26,4,2,2,1.0
5,6531,3 6 9 26 28,5,2,2,1.0
5,6532,3 6 9 24,4,2,3,1.5
5,6533,3 6 9 21,4,2,2,1.0
5,6534,3 6 9 21 28,5,2,2,1.0
5,6535,3 6 9 21 26,5,2,2,1.0
5,6536,3 6 9 21 26 28,6,3,3,1.0
5,6537,3 6 9 21 24,5,3,3,1.0
5,6538,3 6 9 20,4,2,2,1.0
5,6539,3 6 9 20 26,5,3,3,1.0
5,6540,3 6 9 20 24,5,3,3,1.0
5,6541,3 6 9 18,4,2,2,1.0
5,6542,3 6 9 18 28,5,2,2,1.0
5,6543,3 6 9 18 24,5,2,2,1.0
5,6544,3 6 9 18 21,5,2,2,1.0
5,6545,3 6 9 18 21 28,6,3,3,1.0
5,6546,3 6 9 18 21 24,6,3,3,1.0
5,6547,3 6 9 18 20,5,3,3,1.0
5,6548,3 6 9 18 20 24,6,3,3,1.0
5,6549,3 6 9 17,4,2,2,1.0
5,6550,3 6 9 17 28,5,2,2,1.0
5,6551,3 6 9 17 26,5,2,2,1.0
5,6552,3 6 9 17 26 28,6,3,3,1.0
5,6553,3 6 9 17 24,5,3,3,1.0
5,6554,3 6 9 17 20,5,2,2,1.0
5,6555,3 6 9 17 20 26,6,3,3,1.0
5,6556,3 6 9 17 20 24,6,3,3,1.0
5,6557,3 6 9 17 18,5,2,2,1.0
5,6558,3 6 9 17 18 28,6,3,3,1.0
5,6559,3 6 9 17 18 24,6,3,3,1.0
5,6560,3 6 9 17 18 20,6,3,3,1.0
5,6561,3 6 9 17 18 20 24,7,3,3,1.0
5,6562,3 6 9 16,4,3,3,1.0
5,6563,3 6 9 12,4,2,2,1.0
5,6564,3 6 9 12 26,5,2,2,1.0
5,6565,3 6 9 12 24,5,2,2,1.0
5,6566,3 6 9 12 21,5,2,2,1.0
5,6567,3 6 9 12 21 26,6,3,3,1.0
5,6568,3 6 9 12 21 24,6,3,3,1.0
5,6569,3 6 9 12 20,5,2,2,1.0
5,6570,3 6 9 12 20 26,6,3,3,1.0
5,6571,3 6 9 12 20 24,6,3,3,1.0
5,6572,3 6 9 12 18,5,2,2,1.0
5,6573,3 6 9 12 18 24,6,2,2,1.0
5,6574,3 6 9 12 18 21,6,3,3,1.0
5,6575,3 6 9 12 18 21 24,7,3,3,1.0
5,6576,3 6 9 12 18 20,6,3,3,1.0
5,6577,3 6 9 12 18 20 24,7,3,3,1.0
5,6578,3 6 9 12 17,5,2,2,1.0
5,6579,3 6 9 12 17 26,6,3,3,1.0
5,6580,3 6 9 12 17 24,6,3,3,1.0
5,6581,3 6 9 12 17 20,6,2,2,1.0
5,6582,3 6 9 12 17 20 26,7,3,3,1.0
5,6583,3 6 9 12 17 20 24,7,3,3,1.0
5,6584,3 6 9 12 17 18,6,3,3,1.0
5,6585,3 6 9 12 17 18 24,7,3,3,1.0
5,6586,3 6 9 12 17 18 20,7,3,3,1.0
5,6587,3 6 9 12 17 18 20 24,8,3,3,1.0
5,6588,3 6 9 12 16,5,3,3,1.0
5,6589,3 6 9 10,4,2,2,1.0
5,6590,3 6 9 10 28,5,2,2,1.0
5,6591,3 6 9 10 24,5,2,2,1.0
5,6592,3 6 9 10 21,5,2,2,1.0
5,6593,3 6 9 10 21 28,6,3,3,1.0
5,6594,3 6 9 10 21 24,6,3,3,1.0
5,6595,3 6 9 10 20,5,3,3,1.0
5,6596,3 6 9 10 20 24,6,3,3,1.0
5,6597,3 6 9 10 18,5,2,2,1.0
5,6598,3 6 9 10 18 28,6,2,2,1.0
5,6599,3 6 9 10 18 24,6,2,2,1.0
5,6600,3 6 9 10 18 21,6,2,2,1.0
5,6601,3 6 9 10 18 21 28,7,3,3,1.0
5,6602,3 6 9 10 18 21 24,7,3,3,1.0
5,6603,3 6 9 10 18 20,6,3,3,1.0
5,6604,3 6 9 10 18 20 24,7,3,3,1.0
5,6605,3 6 9 10 17,5,2,2,1.0
5,6606,3 6 9 10 17 28,6,3,3,1.0
5,6607,3 6 9 10 17 24,6,3,3,1.0
5,6608,3 6 9 10 17 20,6,3,3,1.0
5,6609,3 6 9 10 17 20 24,7,3,3,1.0
5,6610,3 6 9 10 17 18,6,2,2,1.0
5,6611,3 6 9 10 17 18 28,7,3,3,1.0
5,6612,3 6 9 10 17 18 24,7,3,3,1.0
5,6613,3 6 9 10 17 18 20,7,3,3,1.0
5,6614,3 6 9 10 17 18 20 24,8,3,3,1.0
5,6615,3 6 9 10 16,5,3,3,1.0
5,6616,3 6 9 10 12,5,2,2,1.0
5,6617,3 6 9 10 12 24,6,2,2,1.0
5,6618,3 6 9 10 12 21,6,3,3,1.0
5,6619,3 6 9 10 12 21 24,7,3,3,1.0
5,6620,3 6 9 10 12 20,6,3,3,1.0
5,6621,3 6 9 10 12 20 24,7,3,3,1.0
5,6622,3 6 9 10 12 18,6,2,2,1.0
5,6623,3 6 9 10 12 18 24,7,2,2,1.0
5,6624,3 6 9 10 12 18 21,7,3,3,1.0
5,6625,3 6 9 10 12 18 21 24,8,3,3,1.0
5,6626,3 6 9 10 12 18 20,7,3,3,1.0
5,6627,3 6 9 10 12 18 20 24,8,3,3,1.0
5,6628,3 6 9 10 12 17,6,3,3,1.0
5,6629,3 6 9 10 12 17 24,7,3,3,1.0
5,6630,3 6 9 10 12 17 20,7,3,3,1.0
5,6631,3 6 9 10 12 17 20 24,8,3,3,1.0
5,6632,3 6 9 10 12 17 18,7,3,3,1.0
5,6633,3 6 9 10 12 17 18 24,8,3,3,1.0
5,6634,3 6 9 10 12 17 18 20,8,3,3,1.0
5,6635,3 6 9 10 12 17 18 20 24,9,3,3,1.0
5,6636,3 6 9 10 12 16,6,3,3,1.0
5,6637,3 6 8,3,2,2,1.0
5,6638,3 6 8 21,4,3,3,1.0
5,6639,3 6 8 20,4,3,3,1.0
5,6640,3 6 8 18,4,2,2,1.0
5,6641,3 6 8 18 21,5,3,3,1.0
5,6642,3 6 8 18 20,5,3,3,1.0
5,6643,3 6 8 17,4,3,3,1.0
5,6644,3 6 8 17 20,5,3,3,1.0
5,6645,3 6 8 17 18,5,3,3,1.0
5,6646,3 6 8 17 18 20,6,3,3,1.0
5,6647,3 6 8 16,4,3,3,1.0
5,6648,3 5,2,1,1,1.0
5,6649,3 5 30,3,2,2,1.0
5,6650,3 5 28,3,2,2,1.0
5,6651,3 5 26,3,2,2,1.0
5,6652,3 5 26 28,4,2,2,1.0
5,6653,3 5 25,3,1,1,1.0
5,6654,3 5 25 30,4,2,2,1.0
5,6655,3 5 25 28,4,2,2,1.0
5,6656,3 5 25 26,4,2,2,1.0
5,6657,3 5 25 26 28,5,2,2,1.0
5,6658,3 5 24,3,2,2,1.0
5,6659,3 5 22,3,2,2,1.0
5,6660,3 5 22 28,4,2,2,1.0
5,6661,3 5 22 26,4,2,2,1.0
5,6662,3 5 22 26 28,5,2,2,1.0
5,6663,3 5 22 25,4,2,2,1.0
5,6664,3 5 22 25 28,5,2,2,1.0
5,6665,3 5 22 25 26,5,2,2,1.0
5,6666,3 5 22 25 26 28,6,2,2,1.0
5,6667,3 5 22 24,4,2,2,1.0
5,6668,3 5 20,3,2,2,1.0
5,6669,3 5 20 26,4,2,2,1.0
5,6670,3 5 20 25,4,2,2,1.0
5,6671,3 5 20 25 26,5,2,2,1.0
5,6672,3 5 20 24,4,2,2,1.0
5,6673,3 5 18,3,2,2,1.0
5,6674,3 5 18 28,4,2,2,1.0
5,6675,3 5 18 25,4,2,2,1.0
5,6676,3 5 18 25 28,5,2,2,1.0
5,6677,3 5 18 24,4,2,2,1.0
5,6678,3 5 18 20,4,2,2,1.0
5,6679,3 5 18 20 25,5,2,2,1.0
5,6680,3 5 18 20 24,5,2,2,1.0
5,6681,3 5 17,3,1,1,1.0
5,6682,3 5 17 30,4,2,2,1.0
5,6683,3 5 17 28,4,2,2,1.0
5,6684,3 5 17 26,4,2,2,1.0
5,6685,3 5 17 26 28,5,2,2,1.0
5,6686,3 5 17 24,4,2,2,1.0
5,6687,3 5 17 22,4,2,2,1.0
5,6688,3 5 17 22 28,5,2,2,1.0
5,6689,3 5 17 22 26,5,2,2,1.0
5,6690,3 5 17 22 26 28,6,2,2,1.0
5,6691,3 5 17 22 24,5,2,2,1.0
5,6692,3 5 17 20,4,2,2,1.0
5,6693,3 5 17 20 26,5,2,2,1.0
5,6694,3 5 17 20 24,5,2,2,1.0
5,6695,3 5 17 18,4,2,2,1.0
5,6696,3 5 17 18 28,5,2,2,1.0
5,6697,3 5 17 18 24,5,2,2,1.0
5,6698,3 5 17 18 20,5,2,2,1.0
5,6699,3 5 17 18 20 24,6,2,2,1.0
5,6700,3 5 16,3,2,2,1.0
5,6701,3 5 14,3,2,2,1.0
5,6702,3 5 14 28,4,2,2,1.0
5,6703,3 5 14 26,4,2,2,1.0
5,6704,3 5 14 26 28,5,2,2,1.0
5,6705,3 5 14 25,4,2,2,1.0
5,6706,3 5 14 25 28,5,2,2,1.0
5,6707,3 5 14 25 26,5,2,2,1.0
5,6708,3 5 14 25 26 28,6,2,2,1.0
5,6709,3 5 14 24,4,2,2,1.0
5,6710,3 5 14 22,4,2,2,1.0
5,6711,3 5 14 22 28,5,2,2,1.0
5,6712,3 5 14 22 26,5,2,2,1.0
5,6713,3 5 14 22 26 28,6,2,2,1.0
5,6714,3 5 14 22 25,5,2,2,1.0
5,6715,3 5 14 22 25 28,6,2,2,1.0
5,6716,3 5 14 22 25 26,6,2,2,1.0
5,6717,3 5 14 22 25 26 28,7,3,3,1.0
5,6718,3 5 14 22 24,5,3,3,1.0
5,6719,3 5 14 20,4,2,2,1.0
5,6720,3 5 14 20 26,5,2,2,1.0
5,6721,3 5 14 20 25,5,2,2,1.0
5,6722,3 5 14 20 25 26,6,3,3,1.0
5,6723,3 5 14 20 24,5,3,3,1.0
5,6724,3 5 14 18,4,2,2,1.0
5,6725,3 5 14 18 28,5,2,2,1.0
5,6726,3 5 14 18 25,5,2,2,1.0
5,6727,3 5 14 18 25 28,6,3,3,1.0
5,6728,3 5 14 18 24,5,3,3,1.0
5,6729,3 5 14 18 20,5,2,2,1.0
5,6730,3 5 14 18 20 25,6,3,3,1.0
5,6731,3 5 14 18 20 24,6,3,3,1.0
5,6732,3 5 14 17,4,2,2,1.0
5,6733,3 5 14 17 28,5,2,2,1.0
5,6734,3 5 14 17 26,5,2,2,1.0
5,6735,3 5 14 17 26 28,6,2,2,1.0
5,6736,3 5 14 17 24,5,2,2,1.0
5,6737,3 5 14 17 22,5,2,2,1.0
5,6738,3 5 14 17 22 28,6,2,2,1.0
5,6739,3 5 14 17 22 26,6,2,2,1.0
5,6740,3 5 14 17 22 26 28,7,3,3,1.0
5,6741,3 5 14 17 22 24,6,3,3,1.0
5,6742,3 5 14 17 20,5,2,2,1.0
5,6743,3 5 14 17 20 26,6,3,3,1.0
5,6744,3 5 14 17 20 24,6,3,3,1.0
5,6745,3 5 14 17 18,5,2,2,1.0
5,6746,3 5 14 17 18 28,6,3,3,1.0
5,6747,3 5 14 17 18 24,6,3,3,1.0
5,6748,3 5 14 17 18 20,6,3,3,1.0
5,6749,3 5 14 17 18 20 24,7,3,3,1.0
5,6750,3 5 14 16,4,3,3,1.0
5,6751,3 5 12,3,2,2,1.0
5,6752,3 5 12 26,4,2,2,1.0
5,6753,3 5 12 25,4,2,2,1.0
5,6754,3 5 12 25 26,5,2,2,1.0
5,6755,3 5 12 24,4,2,2,1.0
5,6756,3 5 12 22,4,2,2,1.0
5,6757,3 5 12 22 26,5,2,2,1.0
5,6758,3 5 12 22 25,5,2,2,1.0
5,6759,3 5 12 22 25 26,6,3,3,1.0
5,6760,3 5 12 22 24,5,3,3,1.0
5,6761,3 5 12 20,4,2,2,1.0
5,6762,3 5 12 20 26,5,2,2,1.0
5,6763,3 5 12 20 25,5,2,2,1.0
5,6764,3 5 12 20 25 26,6,3,3,1.0
5,6765,3 5 12 20 24,5,3,3,1.0
5,6766,3 5 12 18,4,2,3,1.5
5,6767,3 5 12 18 25,5,3,3,1.0
5,6768,3 5 12 18 24,5,3,3,1.0
5,6769,3 5 12 18 20,5,2,2,1.0
5,6770,3 5 12 18 20 25,6,3,3,1.0
5,6771,3 5 12 18 20 24,6,3,3,1.0
5,6772,3 5 12 17,4,2,2,1.0
5,6773,3 5 12 17 26,5,2,2,1.0
5,6774,3 5 12 17 24,5,2,2,1.0
5,6775,3 5 12 17 22,5,2,2,1.0
5,6776,3 5 12 17 22 26,6,3,3,1.0
5,6777,3 5 12 17 22 24,6,3,3,1.0
5,6778,3 5 12 17 20,5,2,2,1.0
5,6779,3 5 12 17 20 26,6,3,3,1.0
5,6780,3 5 12 17 20 24,6,3,3,1.0
5,6781,3 5 12 17 18,5,3,3,1.0
5,6782,3 5 12 17 18 24,6,3,3,1.0
5,6783,3 5 12 17 18 20,6,3,3,1.0
5,6784,3 5 12 17 18 20 24,7,3,3,1.0
5,6785,3 5 12 16,4,3,3,1.0
5,6786,3 5 10,3,2,2,1.0
5,6787,3 5 10 28,4,2,2,1.0
5,6788,3 5 10 25,4,2,2,1.0
5,6789,3 5 10 25 28,5,2,2,1.0
5,6790,3 5 10 24,4,2,2,1.0
5,6791,3 5 10 22,4,2,2,1.0
5,6792,3 5 10 22 28,5,2,2,1.0
5,6793,3 5 10 22 25,5,2,2,1.0
5,6794,3 5 10 22 25 28,6,3,3,1.0
5,6795,3 5 10 22 24,5,3,3,1.0
5,6796,3 5 10 20,4,2,3,1.5
5,6797,3 5 10 20 25,5,3,3,1.0
5,6798,3 5 10 20 24,5,3,3,1.0
5,6799,3 5 10 18,4,2,2,1.0
5,6800,3 5 10 18 28,5,2,2,1.0
5,6801,3 5 10 18 25,5,2,2,1.0
5,6802,3 5 10 18 25 28,6,3,3,1.0
5,6803,3 5 10 18 24,5,3,3,1.0
5,6804,3 5 10 18 20,5,2,2,1.0
5,6805,3 5 10 18 20 25,6,3,3,1.0
5,6806,3 5 10 18 20 24,6,3,3,1.0
5,6807,3 5 10 17,4,2,2,1.0
5,6808,3 5 10 17 28,5,2,2,1.0
5,6809,3 5 10 17 24,5,2,2,1.0
5,6810,3 5 10 17 22,5,2,2,1.0
5,6811,3 5 10 17 22 28,6,3,3,1.0
5,6812,3 5 10 17 22 24,6,3,3,1.0
5,6813,3 5 10 17 20,5,3,3,1.0
5,6814,3 5 10 17 20 24,6,3,3,1.0
5,6815,3 5 10 17 18,5,2,2,1.0
5,6816,3 5 10 17 18 28,6,3,3,1.0
5,6817,3 5 10 17 18 24,6,3,3,1.0
5,6818,3 5 10 17 18 20,6,3,3,1.0
5,6819,3 5 10 17 18 20 24,7,3,3,1.0
5,6820,3 5 10 16,4,3,3,1.0
5,6821,3 5 10 12,4,2,2,1.0
5,6822,3 5 10 12 25,5,2,2,1.0
5,6823,3 5 10 12 24,5,2,2,1.0
5,6824,3 5 10 12 22,5,2,2,1.0
5,6825,3 5 10 12 22 25,6,3,3,1.0
5,6826,3 5 10 12 22 24,6,3,3,1.0
5,6827,3 5 10 12 20,5,2,2,1.0
5,6828,3 5 10 12 20 25,6,3,3,1.0
5,6829,3 5 10 12 20 24,6,3,3,1.0
5,6830,3 5 10 12 18,5,2,2,1.0
5,6831,3 5 10 12 18 25,6,3,3,1.0
5,6832,3 5 10 12 18 24,6,3,3,1.0
5,6833,3 5 10 12 18 20,6,2,2,1.0
5,6834,3 5 10 12 18 20 25,7,3,3,1.0
5,6835,3 5 10 12 18 20 24,7,3,3,1.0
5,6836,3 5 10 12 17,5,2,2,1.0
5,6837,3 5 10 12 17 24,6,2,2,1.0
5,6838,3 5 10 12 17 22,6,3,3,1.0
5,6839,3 5 10 12 17 22 24,7,3,3,1.0
5,6840,3 5 10 12 17 20,6,3,3,1.0
5,6841,3 5 10 12 17 20 24,7,3,3,1.0
5,6842,3 5 10 12 17 18,6,3,3,1.0
5,6843,3 5 10 12 17 18 24,7,3,3,1.0
5,6844,3 5 10 12 17 18 20,7,3,3,1.0
5,6845,3 5 10 12 17 18 20 24,8,3,3,1.0
5,6846,3 5 10 12 16,5,3,3,1.0
5,6847,3 5 9,3,1,1,1.0
5,6848,3 5 9 30,4,2,2,1.0
5,6849,3 5 9 28,4,2,2,1.0
5,6850,3 5 9 26,4,2,2,1.0
5,6851,3 5 9 26 28,5,2,2,1.0
5,6852,3 5 9 24,4,2,2,1.0
5,6853,3 5 9 22,4,2,2,1.0
5,6854,3 5 9 22 28,5,2,2,1.0
5,6855,3 5 9 22 26,5,2,2,1.0
5,6856,3 5 9 22 26 28,6,2,2,1.0
5,6857,3 5 9 22 24,5,2,2,1.0
5,6858,3 5 9 20,4,2,2,1.0
5,6859,3 5 9 20 26,5,2,2,1.0
5,6860,3 5 9 20 24,5,2,2,1.0
5,6861,3 5 9 18,4,2,2,1.0
5,6862,3 5 9 18 28,5,2,2,1.0
5,6863,3 5 9 18 24,5,2,2,1.0
5,6864,3 5 9 18 20,5,2,2,1.0
5,6865,3 5 9 18 20 24,6,2,2,1.0
5,6866,3 5 9 17,4,1,1,1.0
5,6867,3 5 9 17 30,5,2,2,1.0
5,6868,3 5 9 17 28,5,2,2,1.0
5,6869,3 5 9 17 26,5,2,2,1.0
5,6870,3 5 9 17 26 28,6,2,2,1.0
5,6871,3 5 9 17 24,5,2,2,1.0
5,6872,3 5 9 17 22,5,2,2,1.0
5,6873,3 5 9 17 22 28,6,2,2,1.0
5,6874,3 5 9 17 22 26,6,2,2,1.0
5,6875,3 5 9 17 22 26 28,7,2,2,1.0
5,6876,3 5 9 17 22 24,6,2,2,1.0
5,6877,3 5 9 17 20,5,2,2,1.0
5,6878,3 5 9 17 20 26,6,2,2,1.0
5,6879,3 5 9 17 20 24,6,2,2,1.0
5,6880,3 5 9 17 18,5,2,2,1.0
5,6881,3 5 9 17 18 28,6,2,2,1.0
5,6882,3 5 9 17 18 24,6,2,2,1.0
5,6883,3 5 9 17 18 20,6,2,2,1.0
5,6884,3 5 9 17 18 20 24,7,2,2,1.0
5,6885,3 5 9 16,4,2,2,1.0
5,6886,3 5 9 14,4,2,2,1.0
5,6887,3 5 9 14 28,5,2,2,1.0
5,6888,3 5 9 14 26,5,2,2,1.0
5,6889,3 5 9 14 26 28,6,2,2,1.0
5,6890,3 5 9 14 24,5,2,2,1.0
5,6891,3 5 9 14 22,5,2,2,1.0
5,6892,3 5 9 14 22 28,6,2,2,1.0
5,6893,3 5 9 14 22 26,6,2,2,1.0
5,6894,3 5 9 14 22 26 28,7,3,3,1.0
5,6895,3 5 9 14 22 24,6,3,3,1.0
5,6896,3 5 9 14 20,5,2,2,1.0
5,6897,3 5 9 14 20 26,6,3,3,1.0
5,6898,3 5 9 14 20 24,6,3,3,1.0
5,6899,3 5 9 14 18,5,2,2,1.0
5,6900,3 5 9 14 18 28,6,3,3,1.0
5,6901,3 5 9 14 18 24,6,3,3,1.0
5,6902,3 5 9 14 18 20,6,3,3,1.0
5,6903,3 5 9 14 18 20 24,7,3,3,1.0
5,6904,3 5 9 14 17,5,2,2,1.0
5,6905,3 5 9 14 17 28,6,2,2,1.0
5,6906,3 5 9 14 17 26,6,2,2,1.0
5,6907,3 5 9 14 17 26 28,7,2,2,1.0
5,6908,3 5 9 14 17 24,6,2,2,1.0
5,6909,3 5 9 14 17 22,6,2,2,1.0
5,6910,3 5 9 14 17 22 28,7,2,2,1.0
5,6911,3 5 9 14 17 22 26,7,2,2,1.0
5,6912,3 5 9 14 17 22 26 28,8,3,3,1.0
5,6913,3 5 9 14 17 22 24,7,3,3,1.0
5,6914,3 5 9 14 17 20,6,2,2,1.0
5,6915,3 5 9 14 17 20 26,7,3,3,1.0
5,6916,3 5 9 14 17 20 24,7,3,3,1.0
5,6917,3 5 9 14 17 18,6,2,2,1.0
5,6918,3 5 9 14 17 18 28,7,3,3,1.0
5,6919,3 5 9 14 17 18 24,7,3,3,1.0
5,6920,3 5 9 14 17 18 20,7,3,3,1.0
5,6921,3 5 9 14 17 18 20 24,8,3,3,1.0
5,6922,3 5 9 14 16,5,3,3,1.0
5,6923,3 5 9 12,4,2,2,1.0
5,6924,3 5 9 12 26,5,2,2,1.0
5,6925,3 5 9 12 24,5,2,2,1.0
5,6926,3 5 9 12 22,5,2,2,1.0
5,6927,3 5 9 12 22 26,6,3,3,1.0
5,6928,3 5 9 12 22 24,6,3,3,1.0
5,6929,3 5 9 12 20,5,2,2,1.0
5,6930,3 5 9 12 20 26,6,3,3,1.0
5,6931,3 5 9 12 20 24,6,3,3,1.0
5,6932,3 5 9 12 18,5,3,3,1.0
5,6933,3 5 9 12 18 24,6,3,3,1.0
5,6934,3 5 9 12 18 20,6,3,3,1.0
5,6935,3 5 9 12 18 20 24,7,3,3,1.0
5,6936,3 5 9 12 17,5,2,2,1.0
5,6937,3 5 9 12 17 26,6,2,2,1.0
5,6938,3 5 9 12 17 24,6,2,2,1.0
5,6939,3 5 9 12 17 22,6,2,2,1.0
5,6940,3 5 9 12 17 22 26,7,3,3,1.0
5,6941,3 5 9 12 17 22 24,7,3,3,1.0
5,6942,3 5 9 12 17 20,6,2,2,1.0
5,6943,3 5 9 12 17 20 26,7,3,3,1.0
5,6944,3 5 9 12 17 20 24,7,3,3,1.0
5,6945,3 5 9 12 17 18,6,3,3,1.0
5,6946,3 5 9 12 17 18 24,7,3,3,1.0
5,6947,3 5 9 12 17 18 20,7,3,3,1.0
5,6948,3 5 9 12 17 18 20 24,8,3,3,1.0
5,6949,3 5 9 12 16,5,3,3,1.0
5,6950,3 5 9 10,4,2,2,1.0
5,6951,3 5 9 10 28,5,2,2,1.0
5,6952,3 5 9 10 24,5,2,2,1.0
5,6953,3 5 9 10 22,5,2,2,1.0
5,6954,3 5 9 10 22 28,6,3,3,1.0
5,6955,3 5 9 10 22 24,6,3,3,1.0
5,6956,3 5 9 10 20,5,3,3,1.0
5,6957,3 5 9 10 20 24,6,3,3,1.0
5,6958,3 5 9 10 18,5,2,2,1.0
5,6959,3 5 9 10 18 28,6,3,3,1.0
5,6960,3 5 9 10 18 24,6,3,3,1.0
5,6961,3 5 9 10 18 20,6,3,3,1.0
5,6962,3 5 9 10 18 20 24,7,3,3,1.0
5,6963,3 5 9 10 17,5,2,2,1.0
5,6964,3 5 9 10 17 28,6,2,2,1.0
5,6965,3 5 9 10 17 24,6,2,2,1.0
5,6966,3 5 9 10 17 22,6,2,2,1.0
5,6967,3 5 9 10 17 22 28,7,3,3,1.0
5,6968,3 5 9 10 17 22 24,7,3,3,1.0
5,6969,3 5 9 10 17 20,6,3,3,1.0
5,6970,3 5 9 10 17 20 24,7,3,3,1.0
5,6971,3 5 9 10 17 18,6,2,2,1.0
5,6972,3 5 9 10 17 18 28,7,3,3,1.0
5,6973,3 5 9 10 17 18 24,7,3,3,1.0
5,6974,3 5 9 10 17 18 20,7,3,3,1.0
5,6975,3 5 9 10 17 18 20 24,8,3,3,1.0
5,6976,3 5 9 10 16,5,3,3,1.0
5,6977,3 5 9 10 12,5,2,2,1.0
5,6978,3 5 9 10 12 24,6,2,2,1.0
5,6979,3 5 9 10 12 22,6,3,3,1.0
5,6980,3 5 9 10 12 22 24,7,3,3,1.0
5,6981,3 5 9 10 12 20,6,3,3,1.0
5,6982,3 5 9 10 12 20 24,7,3,3,1.0
5,6983,3 5 9 10 12 18,6,3,3,1.0
5,6984,3 5 9 10 12 18 24,7,3,3,1.0
5,6985,3 5 9 10 12 18 20,7,3,3,1.0
5,6986,3 5 9 10 12 18 20 24,8,3,3,1.0
5,6987,3 5 9 10 12 17,6,2,2,1.0
5,6988,3 5 9 10 12 17 24,7,2,2,1.0
5,6989,3 5 9 10 12 17 22,7,3,3,1.0
5,6990,3 5 9 10 12 17 22 24,8,3,3,1.0
5,6991,3 5 9 10 12 17 20,7,3,3,1.0
5,6992,3 5 9 10 12 17 20 24,8,3,3,1.0
5,6993,3 5 9 10 12 17 18,7,3,3,1.0
5,6994,3 5 9 10 12 17 18 24,8,3,3,1.0
5,6995,3 5 9 10 12 17 18 20,8,3,3,1.0
5,6996,3 5 9 10 12 17 18 20 24,9,3,3,1.0
5,6997,3 5 9 10 12 16,6,3,3,1.0
5,6998,3 5 8,3,2,2,1.0
5,6999,3 5 8 22,4,3,3,1.0
5,7000,3 5 8 20,4,3,3,1.0
5,7001,3 5 8 18,4,3,3,1.0
5,7002,3 5 8 18 20,5,3,3,1.0
5,7003,3 5 8 17,4,2,2,1.0
5,7004,3 5 8 17 22,5,3,3,1.0
5,7005,3 5 8 17 20,5,3,3,1.0
5,7006,3 5 8 17 18,5,3,3,1.0
5,7007,3 5 8 17 18 20,6,3,3,1.0
5,7008,3 5 8 16,4,3,3,1.0
5,7009,3 5 6,3,2,2,1.0
5,7010,3 5 6 28,4,2,2,1.0
5,7011,3 5 6 26,4,2,2,1.0
5,7012,3 5 6 26 28,5,2,2,1.0
5,7013,3 5 6 25,4,2,2,1.0
5,7014,3 5 6 25 28,5,2,2,1.0
5,7015,3 5 6 25 26,5,2,2,1.0
5,7016,3 5 6 25 26 28,6,3,3,1.0
5,7017,3 5 6 24,4,3,3,1.0
5,7018,3 5 6 20,4,2,2,1.0
5,7019,3 5 6 20 26,5,2,2,1.0
5,7020,3 5 6 20 25,5,2,2,1.0
5,7021,3 5 6 20 25 26,6,3,3,1.0
5,7022,3 5 6 20 24,5,3,3,1.0
5,7023,3 5 6 18,4,2,2,1.0
5,7024,3 5 6 18 28,5,2,2,1.0
5,7025,3 5 6 18 25,5,2,2,1.0
5,7026,3 5 6 18 25 28,6,3,3,1.0
5,7027,3 5 6 18 24,5,3,3,1.0
5,7028,3 5 6 18 20,5,2,2,1.0
5,7029,3 5 6 18 20 25,6,3,3,1.0
5,7030,3 5 6 18 20 24,6,3,3,1.0
5,7031,3 5 6 17,4,2,2,1.0
5,7032,3 5 6 17 28,5,2,2,1.0
5,7033,3 5 6 17 26,5,2,2,1.0
5,7034,3 5 6 17 26 28,6,3,3,1.0
5,7035,3 5 6 17 24,5,3,3,1.0
5,7036,3 5 6 17 20,5,2,2,1.0
5,7037,3 5 6 17 20 26,6,3,3,1.0
5,7038,3 5 6 17 20 24,6,3,3,1.0
5,7039,3 5 6 17 18,5,2,2,1.0
5,7040,3 5 6 17 18 28,6,3,3,1.0
5,7041,3 5 6 17 18 24,6,3,3,1.0
5,7042,3 5 6 17 18 20,6,3,3,1.0
5,7043,3 5 6 17 18 20 24,7,3,3,1.0
5,7044,3 5 6 16,4,3,3,1.0
5,7045,3 5 6 12,4,2,2,1.0
5,7046,3 5 6 12 26,5,2,2,1.0
5,7047,3 5 6 12 25,5,2,2,1.0
5,7048,3 5 6 12 25 26,6,3,3,1.0
5,7049,3 5 6 12 24,5,3,3,1.0
5,7050,3 5 6 12 20,5,2,2,1.0
5,7051,3 5 6 12 20 26,6,2,2,1.0
5,7052,3 5 6 12 20 25,6,2,2,1.0
5,7053,3 5 6 12 20 25 26,7,3,3,1.0
5,7054,3 5 6 12 20 24,6,3,3,1.0
5,7055,3 5 6 12 18,5,2,2,1.0
5,7056,3 5 6 12 18 25,6,3,3,1.0
5,7057,3 5 6 12 18 24,6,3,3,1.0
5,7058,3 5 6 12 18 20,6,2,2,1.0
5,7059,3 5 6 12 18 20 25,7,3,3,1.0
5,7060,3 5 6 12 18 20 24,7,3,3,1.0
5,7061,3 5 6 12 17,5,2,2,1.0
5,7062,3 5 6 12 17 26,6,3,3,1.0
5,7063,3 5 6 12 17 24,6,3,3,1.0
5,7064,3 5 6 12 17 20,6,2,2,1.0
5,7065,3 5 6 12 17 20 26,7,3,3,1.0
5,7066,3 5 6 12 17 20 24,7,3,3,1.0
5,7067,3 5 6 12 17 18,6,3,3,1.0
5,7068,3 5 6 12 17 18 24,7,3,3,1.0
5,7069,3 5 6 12 17 18 20,7,3,3,1.0
5,7070,3 5 6 12 17 18 20 24,8,3,3,1.0
5,7071,3 5 6 12 16,5,3,3,1.0
5,7072,3 5 6 10,4,2,2,1.0
5,7073,3 5 6 10 28,5,2,2,1.0
5,7074,3 5 6 10 25,5,2,2,1.0
5,7075,3 5 6 10 25 28,6,3,3,1.0
5,7076,3 5 6 10 24,5,3,3,1.0
5,7077,3 5 6 10 20,5,2,2,1.0
5,7078,3 5 6 10 20 25,6,3,3,1.0
5,7079,3 5 6 10 20 24,6,3,3,1.0
5,7080,3 5 6 10 18,5,2,2,1.0
5,7081,3 5 6 10 18 28,6,2,2,1.0
5,7082,3 5 6 10 18 25,6,2,2,1.0
5,7083,3 5 6 10 18 25 28,7,3,3,1.0
5,7084,3 5 6 10 18 24,6,3,3,1.0
5,7085,3 5 6 10 18 20,6,2,2,1.0
5,7086,3 5 6 10 18 20 25,7,3,3,1.0
5,7087,3 5 6 10 18 20 24,7,3,3,1.0
5,7088,3 5 6 10 17,5,2,2,1.0
5,7089,3 5 6 10 17 28,6,3,3,1.0
5,7090,3 5 6 10 17 24,6,3,3,1.0
5,7091,3 5 6 10 17 20,6,3,3,1.0
5,7092,3 5 6 10 17 20 24,7,3,3,1.0
5,7093,3 5 6 10 17 18,6,2,2,1.0
5,7094,3 5 6 10 17 18 28,7,3,3,1.0
5,7095,3 5 6 10 17 18 24,7,3,3,1.0
5,7096,3 5 6 10 17 18 20,7,3,3,1.0
5,7097,3 5 6 10 17 18 20 24,8,3,3,1.0
5,7098,3 5 6 10 16,5,3,3,1.0
5,7099,3 5 6 10 12,5,2,2,1.0
5,7100,3 5 6 10 12 25,6,3,3,1.0
5,7101,3 5 6 10 12 24,6,3,3,1.0
5,7102,3 5 6 10 12 20,6,2,2,1.0
5,7103,3 5 6 10 12 20 25,7,3,3,1.0
5,7104,3 5 6 10 12 20 24,7,3,3,1.0
5,7105,3 5 6 10 12 18,6,2,2,1.0
5,7106,3 5 6 10 12 18 25,7,3,3,1.0
5,7107,3 5 6 10 12 18 24,7,3,3,1.0
5,7108,3 5 6 10 12 18 20,7,2,2,1.0
5,7109,3 5 6 10 12 18 20 25,8,3,3,1.0
5,7110,3 5 6 10 12 18 20 24,8,3,3,1.0
5,7111,3 5 6 10 12 17,6,3,3,1.0
5,7112,3 5 6 10 12 17 24,7,3,3,1.0
5,7113,3 5 6 10 12 17 20,7,3,3,1.0
5,7114,3 5 6 10 12 17 20 24,8,3,3,1.0
5,7115,3 5 6 10 12 17 18,7,3,3,1.0
5,7116,3 5 6 10 12 17 18 24,8,3,3,1.0
5,7117,3 5 6 10 12 17 18 20,8,3,3,1.0
5,7118,3 5 6 10 12 17 18 20 24,9,3,3,1.0
5,7119,3 5 6 10 12 16,6,3,3,1.0
5,7120,3 5 6 9,4,2,2,1.0
5,7121,3 5 6 9 28,5,2,2,1.0
5,7122,3 5 6 9 26,5,2,2,1.0
5,7123,3 5 6 9 26 28,6,3,3,1.0
5,7124,3 5 6 9 24,5,3,3,1.0
5,7125,3 5 6 9 20,5,2,2,1.0
5,7126,3 5 6 9 20 26,6,3,3,1.0
5,7127,3 5 6 9 20 24,6,3,3,1.0
5,7128,3 5 6 9 18,5,2,2,1.0
5,7129,3 5 6 9 18 28,6,3,3,1.0
5,7130,3 5 6 9 18 24,6,3,3,1.0
5,7131,3 5 6 9 18 20,6,3,3,1.0
5,7132,3 5 6 9 18 20 24,7,3,3,1.0
5,7133,3 5 6 9 17,5,2,2,1.0
5,7134,3 5 6 9 17 28,6,2,2,1.0
5,7135,3 5 6 9 17 26,6,2,2,1.0
5,7136,3 5 6 9 17 26 28,7,3,3,1.0
5,7137,3 5 6 9 17 24,6,3,3,1.0
5,7138,3 5 6 9 17 20,6,2,2,1.0
5,7139,3 5 6 9 17 20 26,7,3,3,1.0
5,7140,3 5 6 9 17 20 24,7,3,3,1.0
5,7141,3 5 6 9 17 18,6,2,2,1.0
5,7142,3 5 6 9 17 18 28,7,3,3,1.0
5,7143,3 5 6 9 17 18 24,7,3,3,1.0
5,7144,3 5 6 9 17 18 20,7,3,3,1.0
5,7145,3 5 6 9 17 18 20 24,8,3,3,1.0
5,7146,3 5 6 9 16,5,3,3,1.0
5,7147,3 5 6 9 12,5,2,2,1.0
5,7148,3 5 6 9 12 26,6,3,3,1.0
5,7149,3 5 6 9 12 24,6,3,3,1.0
5,7150,3 5 6 9 12 20,6,2,2,1.0
5,7151,3 5 6 9 12 20 26,7,3,3,1.0
5,7152,3 5 6 9 12 20 24,7,3,3,1.0
5,7153,3 5 6 9 12 18,6,3,3,1.0
5,7154,3 5 6 9 12 18 24,7,3,3,1.0
5,7155,3 5 6 9 12 18 20,7,3,3,1.0
5,7156,3 5 6 9 12 18 20 24,8,3,3,1.0
5,7157,3 5 6 9 12 17,6,2,2,1.0
5,7158,3 5 6 9 12 17 26,7,3,3,1.0
5,7159,3 5 6 9 12 17 24,7,3,3,1.0
5,7160,3 5 6 9 12 17 20,7,2,2,1.0
5,7161,3 5 6 9 12 17 20 26,8,3,3,1.0
5,7162,3 5 6 9 12 17 20 24,8,3,3,1.0
5,7163,3 5 6 9 12 17 18,7,3,3,1.0
5,7164,3 5 6 9 12 17 18 24,8,3,3,1.0
5,7165,3 5 6 9 12 17 18 20,8,3,3,1.0
5,7166,3 5 6 9 12 17 18 20 24,9,3,3,1.0
5,7167,3 5 6 9 12 16,6,3,3,1.0
5,7168,3 5 6 9 10,5,2,2,1.0
5,7169,3 5 6 9 10 28,6,3,3,1.0
5,7170,3 5 6 9 10 24,6,3,3,1.0
5,7171,3 5 6 9 10 20,6,3,3,1.0
5,7172,3 5 6 9 10 20 24,7,3,3,1.0
5,7173,3 5 6 9 10 18,6,2,2,1.0
5,7174,3 5 6 9 10 18 28,7,3,3,1.0
5,7175,3 5 6 9 10 18 24,7,3,3,1.0
5,7176,3 5 6 9 10 18 20,7,3,3,1.0
5,7177,3 5 6 9 10 18 20 24,8,3,3,1.0
5,7178,3 5 6 9 10 17,6,2,2,1.0
5,7179,3 5 6 9 10 17 28,7,3,3,1.0
5,7180,3 5 6 9 10 17 24,7,3,3,1.0
5,7181,3 5 6 9 10 17 20,7,3,3,1.0
5,7182,3 5 6 9 10 17 20 24,8,3,3,1.0
5,7183,3 5 6 9 10 17 18,7,2,2,1.0
5,7184,3 5 6 9 10 17 18 28,8,3,3,1.0
5,7185,3 5 6 9 10 17 18 24,8,3,3,1.0
5,7186,3 5 6 9 10 17 18 20,8,3,3,1.0
5,7187,3 5 6 9 10 17 18 20 24,9,3,3,1.0
5,7188,3 5 6 9 10 16,6,3,3,1.0
5,7189,3 5 6 9 10 12,6,3,3,1.0
5,7190,3 5 6 9 10 12 24,7,3,3,1.0
5,7191,3 5 6 9 10 12 20,7,3,3,1.0
5,7192,3 5 6 9 10 12 20 24,8,3,3,1.0
5,7193,3 5 6 9 10 12 18,7,3,3,1.0
5,7194,3 5 6 9 10 12 18 24,8,3,3,1.0
5,7195,3 5 6 9 10 12 18 20,8,3,3,1.0
5,7196,3 5 6 9 10 12 18 20 24,9,3,3,1.0
5,7197,3 5 6 9 10 12 17,7,3,3,1.0
5,7198,3 5 6 9 10 12 17 24,8,3,3,1.0
5,7199,3 5 6 9 10 12 17 20,8,3,3,1.0
5,7200,3 5 6 9 10 12 17 20 24,9,3,3,1.0
5,7201,3 5 6 9 10 12 17 18,8,3,3,1.0
5,7202,3 5 6 9 10 12 17 18 24,9,3,3,1.0
5,7203,3 5 6 9 10 12 17 18 20,9,3,3,1.0
5,7204,3 5 6 9 10 12 17 18 20 24,10,4,4,1.0
5,7205,3 5 6 9 10 12 16,7,4,4,1.0
5,7206,3 5 6 8,4,3,3,1.0
5,7207,3 5 6 8 20,5,3,3,1.0
5,7208,3 5 6 8 18,5,3,3,1.0
5,7209,3 5 6 8 18 20,6,3,3,1.0
5,7210,3 5 6 8 17,5,3,3,1.0
5,7211,3 5 6 8 17 20,6,3,3,1.0
5,7212,3 5 6 8 17 18,6,3,3,1.0
5,7213,3 5 6 8 17 18 20,7,4,4,1.0
5,7214,3 5 6 8 16,5,4,4,1.0
5,7215,3 4,2,2,2,1.0
5,7216,3 4 26,3,2,2,1.0
5,7217,3 4 25,3,2,2,1.0
5,7218,3 4 25 26,4,3,3,1.0
5,7219,3 4 24,3,3,3,1.0
5,7220,3 4 18,3,2,2,1.0
5,7221,3 4 18 25,4,3,3,1.0
5,7222,3 4 18 24,4,3,3,1.0
5,7223,3 4 17,3,2,2,1.0
5,7224,3 4 17 26,4,3,3,1.0
5,7225,3 4 17 24,4,3,3,1.0
5,7226,3 4 17 18,4,3,3,1.0
5,7227,3 4 17 18 24,5,3,3,1.0
5,7228,3 4 16,3,3,3,1.0
5,7229,3 4 10,3,2,2,1.0
5,7230,3 4 10 25,4,3,3,1.0
5,7231,3 4 10 24,4,3,3,1.0
5,7232,3 4 10 18,4,2,2,1.0
5,7233,3 4 10 18 25,5,3,3,1.0
5,7234,3 4 10 18 24,5,3,3,1.0
5,7235,3 4 10 17,4,3,3,1.0
5,7236,3 4 10 17 24,5,3,3,1.0
5,7237,3 4 10 17 18,5,3,3,1.0
5,7238,3 4 10 17 18 24,6,3,3,1.0
5,7239,3 4 10 16,4,3,3,1.0
5,7240,3 4 9,3,2,2,1.0
5,7241,3 4 9 26,4,3,3,1.0
5,7242,3 4 9 24,4,3,3,1.0
5,7243,3 4 9 18,4,3,3,1.0
5,7244,3 4 9 18 24,5,3,3,1.0
5,7245,3 4 9 17,4,2,2,1.0
5,7246,3 4 9 17 26,5,3,3,1.0
5,7247,3 4 9 17 24,5,3,3,1.0
5,7248,3 4 9 17 18,5,3,3,1.0
5,7249,3 4 9 17 18 24,6,3,3,1.0
5,7250,3 4 9 16,4,3,3,1.0
5,7251,3 4 9 10,4,3,3,1.0
5,7252,3 4 9 10 24,5,3,3,1.0
5,7253,3 4 9 10 18,5,3,3,1.0
5,7254,3 4 9 10 18 24,6,3,3,1.0
5,7255,3 4 9 10 17,5,3,3,1.0
5,7256,3 4 9 10 17 24,6,3,3,1.0
5,7257,3 4 9 10 17 18,6,3,3,1.0
5,7258,3 4 9 10 17 18 24,7,4,4,1.0
5,7259,3 4 9 10 16,5,4,4,1.0
5,7260,3 4 8,3,3,3,1.0
5,7261,3 4 8 18,4,3,3,1.0
5,7262,3 4 8 17,4,3,3,1.0
5,7263,3 4 8 17 18,5,4,4,1.0
5,7264,3 4 8 16,4,4,4,1.0
5,7265,2,1,1,1,1.0
5,7266,2 29,2,2,2,1.0
5,7267,2 28,2,2,2,1.0
5,7268,2 25,2,2,2,1.0
5,7269,2 25 28,3,2,2,1.0
5,7270,2 24,2,2,2,1.0
5,7271,2 21,2,2,2,1.0
5,7272,2 21 28,3,2,2,1.0
5,7273,2 21 25,3,2,2,1.0
5,7274,2 21 25 28,4,2,2,1.0
5,7275,2 21 24,3,2,2,1.0
5,7276,2 20,2,2,2,1.0
5,7277,2 20 25,3,2,2,1.0
5,7278,2 20 24,3,2,2,1.0
5,7279,2 17,2,2,2,1.0
5,7280,2 17 28,3,2,2,1.0
5,7281,2 17 24,3,2,2,1.0
5,7282,2 17 20,3,2,2,1.0
5,7283,2 17 20 24,4,2,2,1.0
5,7284,2 16,2,2,2,1.0
5,7285,2 13,2,2,2,1.0
5,7286,2 13 28,3,2,2,1.0
5,7287,2 13 25,3,2,2,1.0
5,7288,2 13 25 28,4,2,2,1.0
5,7289,2 13 24,3,2,2,1.0
5,7290,2 13 21,3,2,2,1.0
5,7291,2 13 21 28,4,2,2,1.0
5,7292,2 13 21 25,4,2,2,1.0
5,7293,2 13 21 25 28,5,3,3,1.0
5,7294,2 13 21 24,4,3,3,1.0
5,7295,2 13 20,3,2,2,1.0
5,7296,2 13 20 25,4,3,3,1.0
5,7297,2 13 20 24,4,3,3,1.0
5,7298,2 13 17,3,2,2,1.0
5,7299,2 13 17 28,4,3,3,1.0
5,7300,2 13 17 24,4,3,3,1.0
5,7301,2 13 17 20,4,3,3,1.0
5,7302,2 13 17 20 24,5,3,3,1.0
5,7303,2 13 16,3,3,3,1.0
5,7304,2 12,2,2,2,1.0
5,7305,2 12 25,3,2,2,1.0
5,7306,2 12 24,3,2,2,1.0
5,7307,2 12 21,3,2,2,1.0
5,7308,2 12 21 25,4,3,3,1.0
5,7309,2 12 21 24,4,3,3,1.0
5,7310,2 12 20,3,2,2,1.0
5,7311,2 12 20 25,4,3,3,1.0
5,7312,2 12 20 24,4,3,3,1.0
5,7313,2 12 17,3,3,3,1.0
5,7314,2 12 17 24,4,3,3,1.0
5,7315,2 12 17 20,4,3,3,1.0
5,7316,2 12 17 20 24,5,3,3,1.0
5,7317,2 12 16,3,3,3,1.0
5,7318,2 9,2,2,2,1.0
5,7319,2 9 28,3,2,2,1.0
5,7320,2 9 24,3,2,2,1.0
5,7321,2 9 21,3,2,2,1.0
5,7322,2 9 21 28,4,3,3,1.0
5,7323,2 9 21 24,4,3,3,1.0
5,7324,2 9 20,3,3,3,1.0
5,7325,2 9 20 24,4,3,3,1.0
5,7326,2 9 17,3,2,2,1.0
5,7327,2 9 17 28,4,3,3,1.0
5,7328,2 9 17 24,4,3,3,1.0
5,7329,2 9 17 20,4,3,3,1.0
5,7330,2 9 17 20 24,5,3,3,1.0
5,7331,2 9 16,3,3,3,1.0
5,7332,2 9 12,3,2,2,1.0
5,7333,2 9 12 24,4,2,2,1.0
5,7334,2 9 12 21,4,3,3,1.0
5,7335,2 9 12 21 24,5,3,3,1.0
5,7336,2 9 12 20,4,3,3,1.0
5,7337,2 9 12 20 24,5,3,3,1.0
5,7338,2 9 12 17,4,3,3,1.0
5,7339,2 9 12 17 24,5,3,3,1.0
5,7340,2 9 12 17 20,5,3,3,1.0
5,7341,2 9 12 17 20 24,6,3,3,1.0
5,7342,2 9 12 16,4,3,3,1.0
5,7343,2 8,2,2,2,1.0
5,7344,2 8 21,3,3,3,1.0
5,7345,2 8 20,3,3,3,1.0
5,7346,2 8 17,3,3,3,1.0
5,7347,2 8 17 20,4,3,3,1.0
5,7348,2 8 16,3,3,3,1.0
5,7349,2 5,2,2,2,1.0
5,7350,2 5 28,3,2,2,1.0
5,7351,2 5 25,3,2,2,1.0
5,7352,2 5 25 28,4,3,3,1.0
5,7353,2 5 24,3,3,3,1.0
5,7354,2 5 20,3,2,2,1.0
5,7355,2 5 20 25,4,3,3,1.0
5,7356,2 5 20 24,4,3,3,1.0
5,7357,2 5 17,3,2,2,1.0
5,7358,2 5 17 28,4,3,3,1.0
5,7359,2 5 17 24,4,3,3,1.0
5,7360,2 5 17 20,4,3,3,1.0
5,7361,2 5 17 20 24,5,3,3,1.0
5,7362,2 5 16,3,3,3,1.0
5,7363,2 5 12,3,2,2,1.0
5,7364,2 5 12 25,4,3,3,1.0
5,7365,2 5 12 24,4,3,3,1.0
5,7366,2 5 12 20,4,2,2,1.0
5,7367,2 5 12 20 25,5,3,3,1.0
5,7368,2 5 12 20 24,5,3,3,1.0
5,7369,2 5 12 17,4,3,3,1.0
5,7370,2 5 12 17 24,5,3,3,1.0
5,7371,2 5 12 17 20,5,3,3,1.0
5,7372,2 5 12 17 20 24,6,3,3,1.0
5,7373,2 5 12 16,4,3,3,1.0
5,7374,2 5 9,3,2,2,1.0
5,7375,2 5 9 28,4,3,3,1.0
5,7376,2 5 9 24,4,3,3,1.0
5,7377,2 5 9 20,4,3,3,1.0
5,7378,2 5 9 20 24,5,3,3,1.0
5,7379,2 5 9 17,4,2,2,1.0
5,7380,2 5 9 17 28,5,3,3,1.0
5,7381,2 5 9 17 24,5,3,3,1.0
5,7382,2 5 9 17 20,5,3,3,1.0
5,7383,2 5 9 17 20 24,6,3,3,1.0
5,7384,2 5 9 16,4,3,3,1.0
5,7385,2 5 9 12,4,3,3,1.0
5,7386,2 5 9 12 24,5,3,3,1.0
5,7387,2 5 9 12 20,5,3,3,1.0
5,7388,2 5 9 12 20 24,6,3,3,1.0
5,7389,2 5 9 12 17,5,3,3,1.0
5,7390,2 5 9 12 17 24,6,3,3,1.0
5,7391,2 5 9 12 17 20,6,3,3,1.0
5,7392,2 5 9 12 17 20 24,7,4,4,1.0
5,7393,2 5 9 12 16,5,4,4,1.0
5,7394,2 5 8,3,3,3,1.0
5,7395,2 5 8 20,4,3,3,1.0
5,7396,2 5 8 17,4,3,3,1.0
5,7397,2 5 8 17 20,5,4,4,1.0
5,7398,2 5 8 16,4,4,4,1.0
5,7399,2 4,2,2,2,1.0
5,7400,2 4 25,3,3,3,1.0
5,7401,2 4 24,3,3,3,1.0
5,7402,2 4 17,3,3,3,1.0
5,7403,2 4 17 24,4,3,3,1.0
5,7404,2 4 16,3,3,3,1.0
5,7405,2 4 9,3,3,3,1.0
5,7406,2 4 9 24,4,3,3,1.0
5,7407,2 4 9 17,4,3,3,1.0
5,7408,2 4 9 17 24,5,4,4,1.0
5,7409,2 4 9 16,4,4,4,1.0
5,7410,2 4 8,3,3,3,1.0
5,7411,2 4 8 17,4,4,4,1.0
5,7412,2 4 8 16,4,4,4,1.0
5,7413,1,1,1,1,1.0
5,7414,1 30,2,2,2,1.0
5,7415,1 28,2,2,2,1.0
5,7416,1 26,2,2,2,1.0
5,7417,1 26 28,3,2,2,1.0
5,7418,1 24,2,2,2,1.0
5,7419,1 22,2,2,2,1.0
5,7420,1 22 28,3,2,2,1.0
5,7421,1 22 26,3,2,2,1.0
5,7422,1 22 26 28,4,2,2,1.0
5,7423,1 22 24,3,2,2,1.0
5,7424,1 20,2,2,2,1.0
5,7425,1 20 26,3,2,2,1.0
5,7426,1 20 24,3,2,2,1.0
5,7427,1 18,2,2,2,1.0
5,7428,1 18 28,3,2,2,1.0
5,7429,1 18 24,3,2,2,1.0
5,7430,1 18 20,3,2,2,1.0
5,7431,1 18 20 24,4,2,2,1.0
5,7432,1 16,2,2,2,1.0
5,7433,1 14,2,2,2,1.0
5,7434,1 14 28,3,2,2,1.0
5,7435,1 14 26,3,2,2,1.0
5,7436,1 14 26 28,4,2,2,1.0
5,7437,1 14 24,3,2,2,1.0
5,7438,1 14 22,3,2,2,1.0
5,7439,1 14 22 28,4,2,2,1.0
5,7440,1 14 22 26,4,2,2,1.0
5,7441,1 14 22 26 28,5,3,3,1.0
5,7442,1 14 22 24,4,3,3,1.0
5,7443,1 14 20,3,2,2,1.0
5,7444,1 14 20 26,4,3,3,1.0
5,7445,1 14 20 24,4,3,3,1.0
5,7446,1 14 18,3,2,2,1.0
5,7447,1 14 18 28,4,3,3,1.0
5,7448,1 14 18 24,4,3,3,1.0
5,7449,1 14 18 20,4,3,3,1.0
5,7450,1 14 18 20 24,5,3,3,1.0
5,7451,1 14 16,3,3,3,1.0
5,7452,1 12,2,2,2,1.0
5,7453,1 12 26,3,2,2,1.0
5,7454,1 12 24,3,2,2,1.0
5,7455,1 12 22,3,2,2,1.0
5,7456,1 12 22 26,4,3,3,1.0
5,7457,1 12 22 24,4,3,3,1.0
5,7458,1 12 20,3,2,2,1.0
5,7459,1 12 20 26,4,3,3,1.0
5,7460,1 12 20 24,4,3,3,1.0
5,7461,1 12 18,3,3,3,1.0
5,7462,1 12 18 24,4,3,3,1.0
5,7463,1 12 18 20,4,3,3,1.0
5,7464,1 12 18 20 24,5,3,3,1.0
5,7465,1 12 16,3,3,3,1.0
5,7466,1 10,2,2,2,1.0
5,7467,1 10 28,3,2,2,1.0
5,7468,1 10 24,3,2,2,1.0
5,7469,1 10 22,3,2,2,1.0
5,7470,1 10 22 28,4,3,3,1.0
5,7471,1 10 22 24,4,3,3,1.0
5,7472,1 10 20,3,3,3,1.0
5,7473,1 10 20 24,4,3,3,1.0
5,7474,1 10 18,3,2,2,1.0
5,7475,1 10 18 28,4,3,3,1.0
5,7476,1 10 18 24,4,3,3,1.0
5,7477,1 10 18 20,4,3,3,1.0
5,7478,1 10 18 20 24,5,3,3,1.0
5,7479,1 10 16,3,3,3,1.0
5,7480,1 10 12,3,2,2,1.0
5,7481,1 10 12 24,4,2,2,1.0
5,7482,1 10 12 22,4,3,3,1.0
5,7483,1 10 12 22 24,5,3,3,1.0
5,7484,1 10 12 20,4,3,3,1.0
5,7485,1 10 12 20 24,5,3,3,1.0
5,7486,1 10 12 18,4,3,3,1.0
5,7487,1 10 12 18 24,5,3,3,1.0
5,7488,1 10 12 18 20,5,3,3,1.0
5,7489,1 10 12 18 20 24,6,3,3,1.0
5,7490,1 10 12 16,4,3,3,1.0
5,7491,1 8,2,2,2,1.0
5,7492,1 8 22,3,3,3,1.0
5,7493,1 8 20,3,3,3,1.0
5,7494,1 8 18,3,3,3,1.0
5,7495,1 8 18 20,4,3,3,1.0
5,7496,1 8 16,3,3,3,1.0
5,7497,1 6,2,2,2,1.0
5,7498,1 6 28,3,2,2,1.0
5,7499,1 6 26,3,2,2,1.0
5,7500,1 6 26 28,4,3,3,1.0
5,7501,1 6 24,3,3,3,1.0
5,7502,1 6 20,3,2,2,1.0
5,7503,1 6 20 26,4,3,3,1.0
5,7504,1 6 20 24,4,3,3,1.0
5,7505,1 6 18,3,2,2,1.0
5,7506,1 6 18 28,4,3,3,1.0
5,7507,1 6 18 24,4,3,3,1.0
5,7508,1 6 18 20,4,3,3,1.0
5,7509,1 6 18 20 24,5,3,3,1.0
5,7510,1 6 16,3,3,3,1.0
5,7511,1 6 12,3,2,2,1.0
5,7512,1 6 12 26,4,3,3,1.0
5,7513,1 6 12 24,4,3,3,1.0
5,7514,1 6 12 20,4,2,2,1.0
5,7515,1 6 12 20 26,5,3,3,1.0
5,7516,1 6 12 20 24,5,3,3,1.0
5,7517,1 6 12 18,4,3,3,1.0
5,7518,1 6 12 18 24,5,3,3,1.0
5,7519,1 6 12 18 20,5,3,3,1.0
5,7520,1 6 12 18 20 24,6,3,3,1.0
5,7521,1 6 12 16,4,3,3,1.0
5,7522,1 6 10,3,2,2,1.0
5,7523,1 6 10 28,4,3,3,1.0
5,7524,1 6 10 24,4,3,3,1.0
5,7525,1 6 10 20,4,3,3,1.0
5,7526,1 6 10 20 24,5,3,3,1.0
5,7527,1 6 10 18,4,2,2,1.0
5,7528,1 6 10 18 28,5,3,3,1.0
5,7529,1 6 10 18 24,5,3,3,1.0
5,7530,1 6 10 18 20,5,3,3,1.0
5,7531,1 6 10 18 20 24,6,3,3,1.0
5,7532,1 6 10 16,4,3,3,1.0
5,7533,1 6 10 12,4,3,3,1.0
5,7534,1 6 10 12 24,5,3,3,1.0
5,7535,1 6 10 12 20,5,3,3,1.0
5,7536,1 6 10 12 20 24,6,3,3,1.0
5,7537,1 6 10 12 18,5,3,3,1.0
5,7538,1 6 10 12 18 24,6,3,3,1.0
5,7539,1 6 10 12 18 20,6,3,3,1.0
5,7540,1 6 10 12 18 20 24,7,4,4,1.0
5,7541,1 6 10 12 16,5,4,4,1.0
5,7542,1 6 8,3,3,3,1.0
5,7543,1 6 8 20,4,3,3,1.0
5,7544,1 6 8 18,4,3,3,1.0
5,7545,1 6 8 18 20,5,4,4,1.0
5,7546,1 6 8 16,4,4,4,1.0
5,7547,1 4,2,2,2,1.0
5,7548,1 4 26,3,3,3,1.0
5,7549,1 4 24,3,3,3,1.0
5,7550,1 4 18,3,3,3,1.0
5,7551,1 4 18 24,4,3,3,1.0
5,7552,1 4 16,3,3,3,1.0
5,7553,1 4 10,3,3,3,1.0
5,7554,1 4 10 24,4,3,3,1.0
5,7555,1 4 10 18,4,3,3,1.0
5,7556,1 4 10 18 24,5,4,4,1.0
5,7557,1 4 10 16,4,4,4,1.0
5,7558,1 4 8,3,3,3,1.0
5,7559,1 4 8 18,4,4,4,1.0
5,7560,1 4 8 16,4,4,4,1.0
5,7561,1 2,2,2,2,1.0
5,7562,1 2 28,3,3,3,1.0
5,7563,1 2 24,3,3,3,1.0
5,7564,1 2 20,3,3,3,1.0
5,7565,1 2 20 24,4,3,3,1.0
5,7566,1 2 16,3,3,3,1.0
5,7567,1 2 12,3,3,3,1.0
5,7568,1 2 12 24,4,3,3,1.0
5,7569,1 2 12 20,4,3,3,1.0
5,7570,1 2 12 20 24,5,4,4,1.0
5,7571,1 2 12 16,4,4,4,1.0
5,7572,1 2 8,3,3,3,1.0
5,7573,1 2 8 20,4,4,4,1.0
5,7574,1 2 8 16,4,4,4,1.0
5,7575,1 2 4,3,3,3,1.0
5,7576,1 2 4 24,4,4,4,1.0
5,7577,1 2 4 16,4,4,4,1.0
5,7578,1 2 4 8,4,4,4,1.0
5,7579,1 2 4 8 16,5,5,5,1.0


==> experiments/data/explicit_approximation_trials.csv <==
feature_count,regime,row_count,seed,distinct_constraints,mean_constraint_fraction,optimum,greedy_size,ratio,exact_match
8,random_labels,24,0,135,0.4898148148148148,6,6,1.0,True
8,random_labels,24,1,139,0.5062949640287769,6,7,1.1666666666666667,False
8,random_labels,24,2,132,0.5151515151515151,5,7,1.4,False
8,random_labels,24,3,143,0.5131118881118881,5,5,1.0,True
8,random_labels,24,4,141,0.49556737588652483,7,7,1.0,True
8,random_labels,24,5,126,0.49007936507936506,6,8,1.3333333333333333,False
8,random_labels,24,6,138,0.5090579710144928,5,5,1.0,True
8,random_labels,24,7,133,0.5093984962406015,6,7,1.1666666666666667,False
8,random_labels,24,8,137,0.48813868613138683,7,7,1.0,True
8,random_labels,24,9,137,0.5091240875912408,6,6,1.0,True
8,random_labels,24,10,131,0.49236641221374045,6,6,1.0,True
8,random_labels,24,11,138,0.5072463768115942,7,7,1.0,True
8,random_labels,24,12,141,0.5168439716312057,6,6,1.0,True
8,random_labels,24,13,143,0.4965034965034965,6,6,1.0,True
8,random_labels,24,14,144,0.5112847222222222,6,6,1.0,True
8,random_labels,24,15,144,0.5060763888888888,6,6,1.0,True
8,random_labels,24,16,140,0.48214285714285715,7,7,1.0,True
8,random_labels,24,17,131,0.5143129770992366,6,7,1.1666666666666667,False
8,random_labels,24,18,146,0.5068493150684932,5,6,1.2,False
8,random_labels,24,19,143,0.48951048951048953,7,7,1.0,True
8,random_labels,24,20,137,0.49178832116788324,6,6,1.0,True
8,random_labels,24,21,128,0.5146484375,6,7,1.1666666666666667,False
8,random_labels,24,22,135,0.5083333333333333,6,6,1.0,True
8,random_labels,24,23,135,0.5064814814814815,6,6,1.0,True
8,random_labels,24,24,150,0.5083333333333333,7,7,1.0,True
8,random_labels,24,25,145,0.49051724137931035,7,7,1.0,True
8,random_labels,24,26,135,0.4925925925925926,6,6,1.0,True
8,random_labels,24,27,144,0.4887152777777778,6,6,1.0,True
8,random_labels,24,28,141,0.5044326241134752,6,7,1.1666666666666667,False
8,random_labels,24,29,130,0.5153846153846153,6,6,1.0,True
8,random_labels,24,30,138,0.48007246376811596,7,7,1.0,True
8,random_labels,24,31,139,0.5260791366906474,6,6,1.0,True
8,random_labels,24,32,119,0.5189075630252101,6,6,1.0,True
8,random_labels,24,33,132,0.4933712121212121,6,6,1.0,True
8,random_labels,24,34,131,0.5104961832061069,5,6,1.2,False
8,random_labels,24,35,139,0.5044964028776978,6,6,1.0,True
8,random_labels,24,36,132,0.4876893939393939,6,7,1.1666666666666667,False
8,random_labels,24,37,140,0.5008928571428571,7,7,1.0,True
8,random_labels,24,38,137,0.5027372262773723,6,6,1.0,True
8,random_labels,24,39,142,0.5061619718309859,6,7,1.1666666666666667,False
8,random_labels,24,40,149,0.4874161073825503,6,6,1.0,True
8,random_labels,24,41,138,0.5027173913043478,6,6,1.0,True
8,random_labels,24,42,153,0.4852941176470588,7,7,1.0,True
8,random_labels,24,43,134,0.5083955223880597,7,8,1.1428571428571428,False
8,random_labels,24,44,140,0.5098214285714285,6,6,1.0,True
8,random_labels,24,45,143,0.4991258741258741,6,6,1.0,True
8,random_labels,24,46,133,0.5046992481203008,6,7,1.1666666666666667,False
8,random_labels,24,47,128,0.5126953125,6,6,1.0,True
8,random_labels,24,48,136,0.5027573529411765,6,6,1.0,True
8,random_labels,24,49,135,0.5074074074074074,6,7,1.1666666666666667,False
8,random_labels,24,50,145,0.5120689655172413,6,7,1.1666666666666667,False
8,random_labels,24,51,141,0.5088652482269503,6,6,1.0,True
8,random_labels,24,52,143,0.48951048951048953,6,7,1.1666666666666667,False
8,random_labels,24,53,137,0.5109489051094891,6,6,1.0,True
8,random_labels,24,54,133,0.5131578947368421,5,5,1.0,True
8,random_labels,24,55,135,0.5175925925925926,6,6,1.0,True
8,random_labels,24,56,129,0.5155038759689923,6,6,1.0,True
8,random_labels,24,57,133,0.506578947368421,5,5,1.0,True
8,random_labels,24,58,146,0.511986301369863,6,6,1.0,True
8,random_labels,24,59,146,0.5008561643835616,6,6,1.0,True
8,random_labels,24,60,136,0.5,6,6,1.0,True
8,random_labels,24,61,134,0.5102611940298507,5,6,1.2,False
8,random_labels,24,62,141,0.50177304964539,7,8,1.1428571428571428,False
8,random_labels,24,63,145,0.49482758620689654,6,6,1.0,True
8,random_labels,24,64,134,0.49906716417910446,6,6,1.0,True
8,random_labels,24,65,130,0.5067307692307692,6,6,1.0,True
8,random_labels,24,66,133,0.5056390977443609,6,6,1.0,True
8,random_labels,24,67,140,0.4982142857142857,6,7,1.1666666666666667,False
8,random_labels,24,68,126,0.503968253968254,6,7,1.1666666666666667,False
8,random_labels,24,69,143,0.5034965034965035,6,6,1.0,True
8,random_labels,24,70,134,0.4944029850746269,6,7,1.1666666666666667,False
8,random_labels,24,71,141,0.49822695035460995,7,7,1.0,True
8,random_labels,24,72,136,0.5119485294117647,6,6,1.0,True
8,random_labels,24,73,153,0.5179738562091504,6,6,1.0,True
8,random_labels,24,74,140,0.5160714285714286,5,5,1.0,True
8,random_labels,24,75,141,0.4875886524822695,7,7,1.0,True
8,random_labels,24,76,143,0.5183566433566433,6,6,1.0,True
8,random_labels,24,77,134,0.4962686567164179,6,6,1.0,True
8,random_labels,24,78,141,0.5168439716312057,5,6,1.2,False
8,random_labels,24,79,135,0.487962962962963,6,7,1.1666666666666667,False
8,random_labels,24,80,131,0.5009541984732825,6,7,1.1666666666666667,False
8,random_labels,24,81,140,0.50625,6,6,1.0,True
8,random_labels,24,82,142,0.5105633802816901,5,6,1.2,False
8,random_labels,24,83,143,0.5034965034965035,7,7,1.0,True
8,random_labels,24,84,133,0.49718045112781956,6,6,1.0,True
8,random_labels,24,85,137,0.49452554744525545,6,6,1.0,True
8,random_labels,24,86,125,0.491,6,7,1.1666666666666667,False
8,random_labels,24,87,129,0.49709302325581395,6,6,1.0,True
8,random_labels,24,88,131,0.4866412213740458,7,8,1.1428571428571428,False
8,random_labels,24,89,141,0.500886524822695,5,5,1.0,True
8,random_labels,24,90,134,0.4925373134328358,6,6,1.0,True
8,random_labels,24,91,136,0.5174632352941176,6,7,1.1666666666666667,False
8,random_labels,24,92,136,0.47518382352941174,6,6,1.0,True
8,random_labels,24,93,138,0.4945652173913043,6,6,1.0,True
8,random_labels,24,94,137,0.4844890510948905,6,6,1.0,True
8,random_labels,24,95,136,0.4898897058823529,7,8,1.1428571428571428,False
8,random_labels,24,96,133,0.5140977443609023,6,6,1.0,True
8,random_labels,24,97,134,0.4925373134328358,6,6,1.0,True
8,random_labels,24,98,145,0.5146551724137931,5,6,1.2,False
8,random_labels,24,99,143,0.49213286713286714,6,7,1.1666666666666667,False
10,random_labels,30,0,266,0.5097744360902255,7,7,1.0,True
10,random_labels,30,1,255,0.5062745098039215,6,7,1.1666666666666667,False
10,random_labels,30,2,256,0.487890625,6,7,1.1666666666666667,False
10,random_labels,30,3,244,0.4954918032786885,6,7,1.1666666666666667,False
10,random_labels,30,4,248,0.5080645161290323,6,6,1.0,True
10,random_labels,30,5,259,0.4907335907335907,7,7,1.0,True
10,random_labels,30,6,260,0.49499999999999994,7,8,1.1428571428571428,False
10,random_labels,30,7,256,0.48828125,7,8,1.1428571428571428,False
10,random_labels,30,8,260,0.5030769230769231,6,6,1.0,True
10,random_labels,30,9,241,0.5037344398340249,7,7,1.0,True
10,random_labels,30,10,253,0.5027667984189723,7,7,1.0,True
10,random_labels,30,11,253,0.5055335968379446,6,7,1.1666666666666667,False
10,random_labels,30,12,257,0.5046692607003891,7,8,1.1428571428571428,False
10,random_labels,30,13,247,0.4987854251012146,7,7,1.0,True
10,random_labels,30,14,262,0.49274809160305344,7,7,1.0,True
10,random_labels,30,15,264,0.5022727272727272,7,7,1.0,True
10,random_labels,30,16,248,0.5056451612903226,7,8,1.1428571428571428,False
10,random_labels,30,17,270,0.5070370370370371,7,8,1.1428571428571428,False
10,random_labels,30,18,260,0.493076923076923,7,8,1.1428571428571428,False
10,random_labels,30,19,251,0.5031872509960159,6,7,1.1666666666666667,False
10,random_labels,30,20,262,0.5007633587786259,7,7,1.0,True
10,random_labels,30,21,253,0.5102766798418972,6,6,1.0,True
10,random_labels,30,22,259,0.5111969111969112,6,6,1.0,True
10,random_labels,30,23,249,0.5108433734939759,6,6,1.0,True
10,random_labels,30,24,272,0.5110294117647058,7,8,1.1428571428571428,False
10,random_labels,30,25,262,0.4958015267175573,7,7,1.0,True
10,random_labels,30,26,232,0.5064655172413793,6,7,1.1666666666666667,False
10,random_labels,30,27,262,0.5114503816793893,6,7,1.1666666666666667,False
10,random_labels,30,28,274,0.4875912408759124,6,7,1.1666666666666667,False
10,random_labels,30,29,260,0.5026923076923077,7,7,1.0,True
10,random_labels,30,30,249,0.49759036144578317,7,7,1.0,True
10,random_labels,30,31,256,0.500390625,6,6,1.0,True
10,random_labels,30,32,264,0.49696969696969695,7,7,1.0,True
10,random_labels,30,33,264,0.503030303030303,7,7,1.0,True
10,random_labels,30,34,265,0.4950943396226415,6,7,1.1666666666666667,False
10,random_labels,30,35,257,0.5081712062256809,6,6,1.0,True
10,random_labels,30,36,266,0.5011278195488722,6,7,1.1666666666666667,False
10,random_labels,30,37,273,0.49157509157509155,6,6,1.0,True
10,random_labels,30,38,253,0.5035573122529644,6,8,1.3333333333333333,False
10,random_labels,30,39,247,0.49676113360323887,7,7,1.0,True
10,random_labels,30,40,271,0.5029520295202953,6,6,1.0,True
10,random_labels,30,41,246,0.5073170731707317,6,7,1.1666666666666667,False
10,random_labels,30,42,271,0.49889298892988926,7,7,1.0,True
10,random_labels,30,43,261,0.510727969348659,6,6,1.0,True
10,random_labels,30,44,269,0.47434944237918214,6,7,1.1666666666666667,False
10,random_labels,30,45,248,0.5008064516129033,6,6,1.0,True
10,random_labels,30,46,262,0.501145038167939,7,7,1.0,True
10,random_labels,30,47,250,0.5052,6,6,1.0,True
10,random_labels,30,48,264,0.5140151515151514,7,8,1.1428571428571428,False
10,random_labels,30,49,263,0.5057034220532319,6,6,1.0,True
10,random_labels,30,50,256,0.48359375,7,7,1.0,True
10,random_labels,30,51,267,0.5078651685393258,7,7,1.0,True
10,random_labels,30,52,262,0.501526717557252,7,8,1.1428571428571428,False
10,random_labels,30,53,249,0.5301204819277109,6,6,1.0,True
10,random_labels,30,54,268,0.492910447761194,6,7,1.1666666666666667,False
10,random_labels,30,55,251,0.5055776892430279,7,8,1.1428571428571428,False
10,random_labels,30,56,266,0.49624060150375937,7,7,1.0,True
10,random_labels,30,57,261,0.5061302681992337,6,7,1.1666666666666667,False
10,random_labels,30,58,251,0.501593625498008,6,8,1.3333333333333333,False
10,random_labels,30,59,247,0.4910931174089069,6,7,1.1666666666666667,False
10,random_labels,30,60,263,0.49771863117870724,6,7,1.1666666666666667,False
10,random_labels,30,61,250,0.49160000000000004,6,7,1.1666666666666667,False
10,random_labels,30,62,257,0.4988326848249027,6,7,1.1666666666666667,False
10,random_labels,30,63,263,0.5030418250950571,6,7,1.1666666666666667,False
10,random_labels,30,64,264,0.4965909090909091,7,7,1.0,True
10,random_labels,30,65,268,0.49776119402985075,7,7,1.0,True
10,random_labels,30,66,260,0.5019230769230769,6,6,1.0,True
10,random_labels,30,67,259,0.5015444015444016,6,7,1.1666666666666667,False
10,random_labels,30,68,255,0.5090196078431373,7,8,1.1428571428571428,False
10,random_labels,30,69,267,0.48951310861423214,6,6,1.0,True
10,random_labels,30,70,257,0.5136186770428015,6,7,1.1666666666666667,False
10,random_labels,30,71,245,0.5053061224489795,7,7,1.0,True
10,random_labels,30,72,243,0.505761316872428,7,7,1.0,True
10,random_labels,30,73,261,0.49885057471264366,6,6,1.0,True
10,random_labels,30,74,267,0.5153558052434457,7,7,1.0,True
10,random_labels,30,75,255,0.5094117647058823,6,9,1.5,False
10,random_labels,30,76,255,0.5031372549019608,6,7,1.1666666666666667,False
10,random_labels,30,77,272,0.5,6,6,1.0,True
10,random_labels,30,78,249,0.4931726907630522,6,6,1.0,True
10,random_labels,30,79,257,0.49260700389105055,6,6,1.0,True
10,random_labels,30,80,251,0.5023904382470119,6,7,1.1666666666666667,False
10,random_labels,30,81,242,0.4946280991735537,6,6,1.0,True
10,random_labels,30,82,263,0.5034220532319392,7,7,1.0,True
10,random_labels,30,83,269,0.5089219330855019,6,7,1.1666666666666667,False
10,random_labels,30,84,256,0.501171875,7,7,1.0,True
10,random_labels,30,85,245,0.4889795918367347,7,7,1.0,True
10,random_labels,30,86,234,0.5081196581196581,6,7,1.1666666666666667,False
10,random_labels,30,87,256,0.49765625,6,7,1.1666666666666667,False
10,random_labels,30,88,256,0.500390625,7,9,1.2857142857142858,False
10,random_labels,30,89,260,0.493076923076923,6,7,1.1666666666666667,False
10,random_labels,30,90,258,0.5023255813953488,6,8,1.3333333333333333,False
10,random_labels,30,91,251,0.4824701195219123,8,8,1.0,True
10,random_labels,30,92,253,0.5071146245059289,6,7,1.1666666666666667,False
10,random_labels,30,93,270,0.4903703703703704,7,8,1.1428571428571428,False
10,random_labels,30,94,254,0.4929133858267717,7,7,1.0,True
10,random_labels,30,95,256,0.5078125,6,7,1.1666666666666667,False
10,random_labels,30,96,259,0.5065637065637065,7,7,1.0,True
10,random_labels,30,97,235,0.488936170212766,7,7,1.0,True
10,random_labels,30,98,258,0.5046511627906977,6,7,1.1666666666666667,False
10,random_labels,30,99,259,0.5027027027027027,7,7,1.0,True
12,random_labels,36,0,421,0.5,6,7,1.1666666666666667,False
12,random_labels,36,1,402,0.4968905472636816,6,8,1.3333333333333333,False
12,random_labels,36,2,383,0.4954308093994778,7,8,1.1428571428571428,False
12,random_labels,36,3,359,0.5037140204271123,6,7,1.1666666666666667,False
12,random_labels,36,4,401,0.48960931005818786,6,6,1.0,True
12,random_labels,36,5,392,0.501062925170068,7,7,1.0,True
12,random_labels,36,6,399,0.5052213868003342,7,7,1.0,True
12,random_labels,36,7,416,0.4935897435897436,7,7,1.0,True
12,random_labels,36,8,395,0.5073839662447257,6,7,1.1666666666666667,False
12,random_labels,36,9,375,0.5106666666666667,7,8,1.1428571428571428,False
12,random_labels,36,10,416,0.4987980769230769,7,7,1.0,True
12,random_labels,36,11,397,0.5018891687657431,6,7,1.1666666666666667,False
12,random_labels,36,12,397,0.5,7,7,1.0,True
12,random_labels,36,13,411,0.4979724249797242,7,8,1.1428571428571428,False
12,random_labels,36,14,407,0.5026617526617527,7,7,1.0,True
12,random_labels,36,15,409,0.5030562347188264,7,8,1.1428571428571428,False
12,random_labels,36,16,392,0.5006377551020408,6,8,1.3333333333333333,False
12,random_labels,36,17,415,0.504016064257028,6,7,1.1666666666666667,False
12,random_labels,36,18,390,0.5010683760683761,7,7,1.0,True
12,random_labels,36,19,407,0.5022522522522522,7,7,1.0,True
12,random_labels,36,20,405,0.49547325102880657,6,7,1.1666666666666667,False
12,random_labels,36,21,401,0.5018703241895262,6,7,1.1666666666666667,False
12,random_labels,36,22,397,0.49748110831234255,6,7,1.1666666666666667,False
12,random_labels,36,23,412,0.5135517799352751,6,7,1.1666666666666667,False
12,random_labels,36,24,413,0.4993946731234867,7,8,1.1428571428571428,False
12,random_labels,36,25,402,0.49543946932006633,7,8,1.1428571428571428,False
12,random_labels,36,26,374,0.4946524064171123,7,8,1.1428571428571428,False
12,random_labels,36,27,417,0.5059952038369304,7,7,1.0,True
12,random_labels,36,28,411,0.4995944849959449,6,6,1.0,True
12,random_labels,36,29,407,0.5032760032760033,7,8,1.1428571428571428,False
12,random_labels,36,30,403,0.49627791563275436,7,7,1.0,True
12,random_labels,36,31,415,0.4953815261044177,6,6,1.0,True
12,random_labels,36,32,408,0.5018382352941176,7,9,1.2857142857142858,False
12,random_labels,36,33,402,0.49792703150912104,7,8,1.1428571428571428,False
12,random_labels,36,34,393,0.5031806615776081,7,7,1.0,True
12,random_labels,36,35,403,0.5014474772539289,7,8,1.1428571428571428,False
12,random_labels,36,36,421,0.5037608867775138,7,7,1.0,True
12,random_labels,36,37,414,0.5090579710144928,6,8,1.3333333333333333,False
12,random_labels,36,38,420,0.5119047619047619,6,7,1.1666666666666667,False
12,random_labels,36,39,397,0.4981108312342569,7,8,1.1428571428571428,False
12,random_labels,36,40,421,0.5031670625494854,7,7,1.0,True
12,random_labels,36,41,410,0.49979674796747964,7,7,1.0,True
12,random_labels,36,42,416,0.4943910256410256,7,8,1.1428571428571428,False
12,random_labels,36,43,396,0.4898989898989899,7,8,1.1428571428571428,False
12,random_labels,36,44,393,0.4906700593723495,7,7,1.0,True
12,random_labels,36,45,399,0.4985380116959064,7,7,1.0,True
12,random_labels,36,46,404,0.4948432343234323,7,7,1.0,True
12,random_labels,36,47,403,0.4993796526054591,6,7,1.1666666666666667,False
12,random_labels,36,48,397,0.5048278757346767,6,7,1.1666666666666667,False
12,random_labels,36,49,410,0.49878048780487805,6,8,1.3333333333333333,False
12,random_labels,36,50,405,0.4893004115226337,7,7,1.0,True
12,random_labels,36,51,405,0.507201646090535,6,7,1.1666666666666667,False
12,random_labels,36,52,397,0.48866498740554154,7,9,1.2857142857142858,False
12,random_labels,36,53,405,0.5096707818930041,7,8,1.1428571428571428,False
12,random_labels,36,54,395,0.49641350210970464,7,8,1.1428571428571428,False
12,random_labels,36,55,405,0.5022633744855967,6,7,1.1666666666666667,False
12,random_labels,36,56,406,0.5014367816091955,7,8,1.1428571428571428,False
12,random_labels,36,57,408,0.5038807189542484,6,7,1.1666666666666667,False
12,random_labels,36,58,407,0.4987714987714988,7,8,1.1428571428571428,False
12,random_labels,36,59,391,0.49190110826939476,7,7,1.0,True
12,random_labels,36,60,408,0.5053104575163399,6,8,1.3333333333333333,False
12,random_labels,36,61,383,0.504786771105309,7,7,1.0,True
12,random_labels,36,62,419,0.5027844073190135,7,9,1.2857142857142858,False
12,random_labels,36,63,402,0.5008291873963516,7,7,1.0,True
12,random_labels,36,64,417,0.5077937649880095,7,9,1.2857142857142858,False
12,random_labels,36,65,414,0.49818840579710144,6,6,1.0,True
12,random_labels,36,66,394,0.5078257191201354,6,6,1.0,True
12,random_labels,36,67,396,0.5029461279461279,6,7,1.1666666666666667,False
12,random_labels,36,68,398,0.5027219430485762,7,7,1.0,True
12,random_labels,36,69,408,0.4918300653594771,6,8,1.3333333333333333,False
12,random_labels,36,70,406,0.5047208538587848,7,7,1.0,True
12,random_labels,36,71,411,0.49209245742092456,7,8,1.1428571428571428,False
12,random_labels,36,72,410,0.4985772357723577,7,7,1.0,True
12,random_labels,36,73,411,0.5022303325223033,7,9,1.2857142857142858,False
12,random_labels,36,74,410,0.5085365853658537,7,8,1.1428571428571428,False
12,random_labels,36,75,397,0.5184718723761546,6,8,1.3333333333333333,False
12,random_labels,36,76,399,0.5031328320802005,7,9,1.2857142857142858,False
12,random_labels,36,77,404,0.48679867986798675,7,7,1.0,True
12,random_labels,36,78,398,0.4899497487437186,7,8,1.1428571428571428,False
12,random_labels,36,79,402,0.4931592039800995,6,7,1.1666666666666667,False
12,random_labels,36,80,411,0.49878345498783455,6,7,1.1666666666666667,False
12,random_labels,36,81,372,0.4993279569892473,7,7,1.0,True
12,random_labels,36,82,411,0.5020275750202757,6,7,1.1666666666666667,False
12,random_labels,36,83,414,0.5060386473429952,6,7,1.1666666666666667,False
12,random_labels,36,84,405,0.5111111111111111,7,8,1.1428571428571428,False
12,random_labels,36,85,401,0.5024937655860349,7,7,1.0,True
12,random_labels,36,86,403,0.5074441687344913,7,8,1.1428571428571428,False
12,random_labels,36,87,397,0.5018891687657431,6,7,1.1666666666666667,False
12,random_labels,36,88,397,0.4995801847187238,7,7,1.0,True
12,random_labels,36,89,377,0.4816534040671972,6,7,1.1666666666666667,False
12,random_labels,36,90,383,0.48803307223672754,6,7,1.1666666666666667,False
12,random_labels,36,91,379,0.5015391380826737,6,6,1.0,True
12,random_labels,36,92,406,0.4948686371100164,7,8,1.1428571428571428,False
12,random_labels,36,93,404,0.49092409240924095,7,7,1.0,True
12,random_labels,36,94,379,0.4909850483729112,6,6,1.0,True
12,random_labels,36,95,401,0.5120532003325021,6,7,1.1666666666666667,False
12,random_labels,36,96,421,0.5110847189231987,6,7,1.1666666666666667,False
12,random_labels,36,97,389,0.5055698371893744,6,7,1.1666666666666667,False
12,random_labels,36,98,408,0.505718954248366,7,8,1.1428571428571428,False
12,random_labels,36,99,400,0.4825,7,7,1.0,True
14,random_labels,42,0,581,0.49950823702975167,7,7,1.0,True
14,random_labels,42,1,553,0.4966416946525446,7,8,1.1428571428571428,False
14,random_labels,42,2,506,0.49830604178430266,7,8,1.1428571428571428,False
14,random_labels,42,3,575,0.5004968944099378,7,8,1.1428571428571428,False
14,random_labels,42,4,579,0.4981495188749075,7,9,1.2857142857142858,False
14,random_labels,42,5,563,0.4987312864755138,7,7,1.0,True
14,random_labels,42,6,575,0.5028571428571429,7,7,1.0,True
14,random_labels,42,7,575,0.4936645962732919,7,8,1.1428571428571428,False
14,random_labels,42,8,555,0.5046332046332046,7,8,1.1428571428571428,False
14,random_labels,42,9,520,0.5010989010989011,6,8,1.3333333333333333,False
14,random_labels,42,10,577,0.49616241643971276,7,8,1.1428571428571428,False
14,random_labels,42,11,554,0.5056730273336772,7,7,1.0,True
14,random_labels,42,12,573,0.5039890301670407,6,7,1.1666666666666667,False
14,random_labels,42,13,573,0.4946397407130392,7,8,1.1428571428571428,False
14,random_labels,42,14,544,0.4973739495798319,7,8,1.1428571428571428,False
14,random_labels,42,15,561,0.5003819709702063,6,7,1.1666666666666667,False
14,random_labels,42,16,565,0.49709228824273066,7,9,1.2857142857142858,False
14,random_labels,42,17,573,0.5117177761156819,7,7,1.0,True
14,random_labels,42,18,568,0.5044014084507042,6,6,1.0,True
14,random_labels,42,19,541,0.5021124900977028,8,9,1.125,False
14,random_labels,42,20,560,0.4934948979591836,7,8,1.1428571428571428,False
14,random_labels,42,21,567,0.4998740236835475,7,7,1.0,True
14,random_labels,42,22,576,0.49417162698412703,7,7,1.0,True
14,random_labels,42,23,573,0.5046123161306407,7,7,1.0,True
14,random_labels,42,24,577,0.4970289675662293,7,8,1.1428571428571428,False
14,random_labels,42,25,580,0.5004926108374385,6,7,1.1666666666666667,False
14,random_labels,42,26,582,0.4985272459499264,6,6,1.0,True
14,random_labels,42,27,561,0.5034377387318564,7,7,1.0,True
14,random_labels,42,28,587,0.4968362131905574,7,7,1.0,True
14,random_labels,42,29,573,0.49588631264023936,7,7,1.0,True
14,random_labels,42,30,563,0.4955595026642984,6,6,1.0,True
14,random_labels,42,31,579,0.4925980754996299,7,8,1.1428571428571428,False
14,random_labels,42,32,557,0.5067966145165427,6,8,1.3333333333333333,False
14,random_labels,42,33,561,0.49579831932773116,7,7,1.0,True
14,random_labels,42,34,561,0.5077667430608607,6,8,1.3333333333333333,False
14,random_labels,42,35,559,0.5005111167901866,7,8,1.1428571428571428,False
14,random_labels,42,36,569,0.508661812703992,6,6,1.0,True
14,random_labels,42,37,573,0.5056095736724009,6,7,1.1666666666666667,False
14,random_labels,42,38,570,0.49674185463659154,6,6,1.0,True
14,random_labels,42,39,535,0.5024032042723632,6,7,1.1666666666666667,False
14,random_labels,42,40,569,0.4996233994476525,7,7,1.0,True
14,random_labels,42,41,568,0.49258048289738426,7,8,1.1428571428571428,False
14,random_labels,42,42,581,0.5045488074747972,7,7,1.0,True
14,random_labels,42,43,569,0.502385136831534,7,7,1.0,True
14,random_labels,42,44,576,0.4875992063492063,7,7,1.0,True
14,random_labels,42,45,572,0.497002997002997,7,8,1.1428571428571428,False
14,random_labels,42,46,541,0.495246897280169,7,8,1.1428571428571428,False
14,random_labels,42,47,573,0.5069808027923212,7,7,1.0,True
14,random_labels,42,48,567,0.5061728395061729,6,7,1.1666666666666667,False
14,random_labels,42,49,579,0.500986923266716,7,7,1.0,True
14,random_labels,42,50,579,0.4817419195657538,7,8,1.1428571428571428,False
14,random_labels,42,51,567,0.5070546737213404,7,7,1.0,True
14,random_labels,42,52,545,0.5011795543905636,6,7,1.1666666666666667,False
14,random_labels,42,53,561,0.4964349376114082,7,7,1.0,True
14,random_labels,42,54,541,0.5034327964087668,6,7,1.1666666666666667,False
14,random_labels,42,55,559,0.4998722208024534,7,7,1.0,True
14,random_labels,42,56,577,0.4913344887348354,7,8,1.1428571428571428,False
14,random_labels,42,57,579,0.5018504811250925,7,8,1.1428571428571428,False
14,random_labels,42,58,570,0.49636591478696745,7,7,1.0,True
14,random_labels,42,59,566,0.49444724886420993,7,7,1.0,True
14,random_labels,42,60,567,0.5076845553036029,7,8,1.1428571428571428,False
14,random_labels,42,61,543,0.4996053670086819,7,8,1.1428571428571428,False
14,random_labels,42,62,569,0.5010042681395932,7,8,1.1428571428571428,False
14,random_labels,42,63,575,0.5013664596273292,6,8,1.3333333333333333,False
14,random_labels,42,64,543,0.5071033938437253,6,6,1.0,True
14,random_labels,42,65,572,0.5038711288711288,7,7,1.0,True
14,random_labels,42,66,538,0.4966808284652151,7,8,1.1428571428571428,False
14,random_labels,42,67,578,0.5035837864557587,7,8,1.1428571428571428,False
14,random_labels,42,68,572,0.5006243756243756,7,8,1.1428571428571428,False
14,random_labels,42,69,565,0.497850821744627,7,7,1.0,True
14,random_labels,42,70,575,0.5006211180124224,7,7,1.0,True
14,random_labels,42,71,567,0.5001259763164525,6,8,1.3333333333333333,False
14,random_labels,42,72,567,0.4983623078861174,7,8,1.1428571428571428,False
14,random_labels,42,73,551,0.5020741508944776,6,8,1.3333333333333333,False
14,random_labels,42,74,578,0.5012357884330203,7,8,1.1428571428571428,False
14,random_labels,42,75,566,0.5165320545179202,6,6,1.0,True
14,random_labels,42,76,554,0.5110881897885509,6,7,1.1666666666666667,False
14,random_labels,42,77,571,0.4927445584188141,7,7,1.0,True
14,random_labels,42,78,575,0.4925465838509317,7,7,1.0,True
14,random_labels,42,79,554,0.49767921609076843,7,8,1.1428571428571428,False
14,random_labels,42,80,564,0.5062056737588653,7,7,1.0,True
14,random_labels,42,81,563,0.4980969297132708,7,7,1.0,True
14,random_labels,42,82,575,0.49279503105590056,7,7,1.0,True
14,random_labels,42,83,577,0.504456548650656,7,8,1.1428571428571428,False
14,random_labels,42,84,572,0.5074925074925075,7,7,1.0,True
14,random_labels,42,85,574,0.49228471876555496,7,8,1.1428571428571428,False
14,random_labels,42,86,574,0.5047287207565954,7,8,1.1428571428571428,False
14,random_labels,42,87,569,0.5008787346221442,7,8,1.1428571428571428,False
14,random_labels,42,88,551,0.496629504796474,7,8,1.1428571428571428,False
14,random_labels,42,89,542,0.5022403795466526,6,7,1.1666666666666667,False
14,random_labels,42,90,567,0.4943310657596372,7,8,1.1428571428571428,False
14,random_labels,42,91,558,0.500384024577573,7,8,1.1428571428571428,False
14,random_labels,42,92,566,0.49469964664310956,7,7,1.0,True
14,random_labels,42,93,551,0.4913144931293752,7,8,1.1428571428571428,False
14,random_labels,42,94,497,0.4951135383730957,7,7,1.0,True
14,random_labels,42,95,571,0.5055041280960721,7,7,1.0,True
14,random_labels,42,96,575,0.5057142857142857,6,8,1.3333333333333333,False
14,random_labels,42,97,563,0.49860441512306525,6,7,1.1666666666666667,False
14,random_labels,42,98,569,0.49937233241275425,7,8,1.1428571428571428,False
14,random_labels,42,99,565,0.49367888748419725,7,8,1.1428571428571428,False
16,random_labels,48,0,751,0.5058255659121171,7,8,1.1428571428571428,False
16,random_labels,48,1,756,0.5016534391534392,7,8,1.1428571428571428,False
16,random_labels,48,2,714,0.4950980392156863,7,8,1.1428571428571428,False
16,random_labels,48,3,764,0.4978730366492147,7,8,1.1428571428571428,False
16,random_labels,48,4,760,0.4986842105263158,7,8,1.1428571428571428,False
16,random_labels,48,5,745,0.49731543624161073,7,8,1.1428571428571428,False
16,random_labels,48,6,753,0.500996015936255,7,9,1.2857142857142858,False
16,random_labels,48,7,745,0.49723154362416105,7,8,1.1428571428571428,False
16,random_labels,48,8,758,0.49744393139841686,7,7,1.0,True
16,random_labels,48,9,716,0.5027060055865922,7,8,1.1428571428571428,False
16,random_labels,48,10,747,0.499330655957162,7,8,1.1428571428571428,False
16,random_labels,48,11,741,0.5053137651821862,7,7,1.0,True
16,random_labels,48,12,759,0.5069169960474308,7,7,1.0,True
16,random_labels,48,13,757,0.49744055482166444,7,8,1.1428571428571428,False
16,random_labels,48,14,735,0.5045918367346939,6,7,1.1666666666666667,False
16,random_labels,48,15,725,0.5037931034482759,7,7,1.0,True
16,random_labels,48,16,751,0.5077396804260985,7,7,1.0,True
16,random_labels,48,17,751,0.5027463382157124,7,8,1.1428571428571428,False
16,random_labels,48,18,763,0.501064875491481,7,7,1.0,True
16,random_labels,48,19,724,0.504575276243094,7,8,1.1428571428571428,False
16,random_labels,48,20,751,0.5024134487350199,7,7,1.0,True
16,random_labels,48,21,763,0.4996723460026212,7,7,1.0,True
16,random_labels,48,22,749,0.4929072096128171,7,8,1.1428571428571428,False
16,random_labels,48,23,753,0.4985889774236388,7,9,1.2857142857142858,False
16,random_labels,48,24,747,0.49481258366800535,7,8,1.1428571428571428,False
16,random_labels,48,25,759,0.501070487483531,7,7,1.0,True
16,random_labels,48,26,757,0.5016512549537648,7,7,1.0,True
16,random_labels,48,27,760,0.5021381578947368,7,9,1.2857142857142858,False
16,random_labels,48,28,762,0.48736876640419946,7,8,1.1428571428571428,False
16,random_labels,48,29,750,0.49266666666666664,7,7,1.0,True
16,random_labels,48,30,727,0.501117606602476,7,7,1.0,True
16,random_labels,48,31,755,0.4869205298013245,7,7,1.0,True
16,random_labels,48,32,765,0.503921568627451,7,7,1.0,True
16,random_labels,48,33,745,0.4986577181208054,7,8,1.1428571428571428,False
16,random_labels,48,34,731,0.500170998632011,7,7,1.0,True
16,random_labels,48,35,748,0.5013368983957219,7,8,1.1428571428571428,False
16,random_labels,48,36,766,0.5028557441253264,7,8,1.1428571428571428,False
16,random_labels,48,37,741,0.4999156545209177,7,7,1.0,True
16,random_labels,48,38,734,0.49787125340599453,7,8,1.1428571428571428,False
16,random_labels,48,39,714,0.5088410364145658,7,7,1.0,True
16,random_labels,48,40,735,0.5056122448979592,6,6,1.0,True
16,random_labels,48,41,750,0.5025833333333334,7,8,1.1428571428571428,False
16,random_labels,48,42,763,0.5013106159895151,7,7,1.0,True
16,random_labels,48,43,752,0.4966755319148936,7,8,1.1428571428571428,False
16,random_labels,48,44,743,0.49411170928667564,7,7,1.0,True
16,random_labels,48,45,755,0.5012417218543046,7,8,1.1428571428571428,False
16,random_labels,48,46,741,0.49780701754385964,6,6,1.0,True
16,random_labels,48,47,737,0.49847354138398914,7,7,1.0,True
16,random_labels,48,48,741,0.4982287449392713,7,8,1.1428571428571428,False
16,random_labels,48,49,760,0.5036184210526315,7,7,1.0,True
16,random_labels,48,50,766,0.4954308093994778,7,8,1.1428571428571428,False
16,random_labels,48,51,727,0.5065337001375516,7,7,1.0,True
16,random_labels,48,52,707,0.493988684582744,7,8,1.1428571428571428,False
16,random_labels,48,53,741,0.5021929824561403,7,7,1.0,True
16,random_labels,48,54,669,0.5000934230194319,6,7,1.1666666666666667,False
16,random_labels,48,55,745,0.5030201342281879,7,8,1.1428571428571428,False
16,random_labels,48,56,750,0.50475,7,8,1.1428571428571428,False
16,random_labels,48,57,738,0.5010162601626016,7,8,1.1428571428571428,False
16,random_labels,48,58,754,0.5009946949602122,7,8,1.1428571428571428,False
16,random_labels,48,59,757,0.5005779392338177,7,9,1.2857142857142858,False
16,random_labels,48,60,755,0.4990066225165563,7,8,1.1428571428571428,False
16,random_labels,48,61,759,0.5023056653491436,7,8,1.1428571428571428,False
16,random_labels,48,62,761,0.500739159001314,7,8,1.1428571428571428,False
16,random_labels,48,63,755,0.5038907284768211,6,7,1.1666666666666667,False
16,random_labels,48,64,751,0.5036617842876165,6,7,1.1666666666666667,False
16,random_labels,48,65,755,0.49817880794701985,7,7,1.0,True
16,random_labels,48,66,755,0.4997516556291391,7,8,1.1428571428571428,False
16,random_labels,48,67,761,0.5045992115637319,7,7,1.0,True
16,random_labels,48,68,753,0.5002490039840638,7,8,1.1428571428571428,False
16,random_labels,48,69,755,0.5046357615894039,7,7,1.0,True
16,random_labels,48,70,759,0.5069169960474308,7,7,1.0,True
16,random_labels,48,71,761,0.4995893561103811,7,8,1.1428571428571428,False
16,random_labels,48,72,765,0.49697712418300655,7,8,1.1428571428571428,False
16,random_labels,48,73,737,0.5105156037991859,7,8,1.1428571428571428,False
16,random_labels,48,74,765,0.5054738562091503,7,8,1.1428571428571428,False
16,random_labels,48,75,699,0.5008047210300429,7,7,1.0,True
16,random_labels,48,76,725,0.5044827586206897,7,8,1.1428571428571428,False
16,random_labels,48,77,750,0.494,7,7,1.0,True
16,random_labels,48,78,730,0.48732876712328765,7,8,1.1428571428571428,False
16,random_labels,48,79,726,0.5009469696969697,7,7,1.0,True
16,random_labels,48,80,752,0.49833776595744683,7,8,1.1428571428571428,False
16,random_labels,48,81,758,0.4981860158311346,7,8,1.1428571428571428,False
16,random_labels,48,82,754,0.49817639257294427,7,8,1.1428571428571428,False
16,random_labels,48,83,757,0.5047886393659181,7,8,1.1428571428571428,False
16,random_labels,48,84,750,0.5065833333333334,6,7,1.1666666666666667,False
16,random_labels,48,85,737,0.49033242876526456,7,8,1.1428571428571428,False
16,random_labels,48,86,747,0.5033467202141901,7,9,1.2857142857142858,False
16,random_labels,48,87,761,0.49753613666228647,7,8,1.1428571428571428,False
16,random_labels,48,88,730,0.4948630136986301,7,8,1.1428571428571428,False
16,random_labels,48,89,753,0.49526892430278885,7,7,1.0,True
16,random_labels,48,90,751,0.49259320905459386,7,7,1.0,True
16,random_labels,48,91,741,0.49468623481781376,8,8,1.0,True
16,random_labels,48,92,761,0.4989323258869908,7,8,1.1428571428571428,False
16,random_labels,48,93,755,0.4991721854304636,7,8,1.1428571428571428,False
16,random_labels,48,94,693,0.49846681096681095,6,8,1.3333333333333333,False
16,random_labels,48,95,759,0.5032938076416338,7,8,1.1428571428571428,False
16,random_labels,48,96,731,0.5069254445964432,7,7,1.0,True
16,random_labels,48,97,755,0.5016556291390728,7,9,1.2857142857142858,False
16,random_labels,48,98,762,0.4999179790026247,7,8,1.1428571428571428,False
16,random_labels,48,99,741,0.4947705802968961,7,7,1.0,True
8,planted_reduct,24,0,141,0.5407801418439716,2,2,1.0,True
8,planted_reduct,24,1,125,0.545,2,2,1.0,True
8,planted_reduct,24,2,146,0.5273972602739726,2,2,1.0,True
8,planted_reduct,24,3,127,0.5364173228346457,2,2,1.0,True
8,planted_reduct,24,4,143,0.534965034965035,2,2,1.0,True
8,planted_reduct,24,5,127,0.5364173228346457,2,2,1.0,True
8,planted_reduct,24,6,137,0.5273722627737226,2,2,1.0,True
8,planted_reduct,24,7,132,0.5331439393939394,2,2,1.0,True
8,planted_reduct,24,8,135,0.5361111111111111,2,2,1.0,True
8,planted_reduct,24,9,128,0.53515625,2,2,1.0,True
8,planted_reduct,24,10,132,0.5606060606060606,2,2,1.0,True
8,planted_reduct,24,11,137,0.5456204379562044,2,2,1.0,True
8,planted_reduct,24,12,138,0.5471014492753623,2,2,1.0,True
8,planted_reduct,24,13,136,0.5229779411764706,2,2,1.0,True
8,planted_reduct,24,14,139,0.5314748201438849,2,2,1.0,True
8,planted_reduct,24,15,126,0.5386904761904762,2,2,1.0,True
8,planted_reduct,24,16,123,0.540650406504065,2,2,1.0,True
8,planted_reduct,24,17,121,0.5371900826446281,2,2,1.0,True
8,planted_reduct,24,18,129,0.5465116279069767,2,2,1.0,True
8,planted_reduct,24,19,139,0.5413669064748201,2,2,1.0,True
8,planted_reduct,24,20,135,0.5305555555555556,2,2,1.0,True
8,planted_reduct,24,21,127,0.5344488188976378,2,2,1.0,True
8,planted_reduct,24,22,136,0.5340073529411765,2,2,1.0,True
8,planted_reduct,24,23,128,0.5517578125,2,2,1.0,True
8,planted_reduct,24,24,133,0.5526315789473685,2,2,1.0,True
8,planted_reduct,24,25,129,0.5281007751937985,2,2,1.0,True
8,planted_reduct,24,26,131,0.5448473282442748,2,2,1.0,True
8,planted_reduct,24,27,141,0.549645390070922,2,2,1.0,True
8,planted_reduct,24,28,131,0.5200381679389313,2,2,1.0,True
8,planted_reduct,24,29,147,0.5399659863945578,2,2,1.0,True
8,planted_reduct,24,30,132,0.5284090909090909,2,2,1.0,True
8,planted_reduct,24,31,147,0.5229591836734694,2,2,1.0,True
8,planted_reduct,24,32,137,0.5383211678832117,2,2,1.0,True
8,planted_reduct,24,33,143,0.5472027972027972,2,2,1.0,True
8,planted_reduct,24,34,113,0.5464601769911505,2,2,1.0,True
8,planted_reduct,24,35,134,0.5363805970149254,2,2,1.0,True
8,planted_reduct,24,36,128,0.5400390625,2,2,1.0,True
8,planted_reduct,24,37,133,0.5404135338345865,2,2,1.0,True
8,planted_reduct,24,38,130,0.5471153846153847,2,2,1.0,True
8,planted_reduct,24,39,131,0.5438931297709924,2,2,1.0,True
8,planted_reduct,24,40,141,0.5398936170212766,2,2,1.0,True
8,planted_reduct,24,41,135,0.5398148148148149,2,2,1.0,True
8,planted_reduct,24,42,139,0.5449640287769785,2,2,1.0,True
8,planted_reduct,24,43,139,0.5494604316546763,2,2,1.0,True
8,planted_reduct,24,44,130,0.5336538461538461,2,2,1.0,True
8,planted_reduct,24,45,128,0.5302734375,2,2,1.0,True
8,planted_reduct,24,46,134,0.5401119402985075,2,2,1.0,True
8,planted_reduct,24,47,129,0.5358527131782945,2,2,1.0,True
8,planted_reduct,24,48,124,0.5463709677419355,2,2,1.0,True
8,planted_reduct,24,49,129,0.5387596899224806,2,2,1.0,True
8,planted_reduct,24,50,124,0.53125,2,2,1.0,True
8,planted_reduct,24,51,139,0.5323741007194245,2,2,1.0,True
8,planted_reduct,24,52,127,0.5334645669291339,2,2,1.0,True
8,planted_reduct,24,53,136,0.5441176470588235,2,2,1.0,True
8,planted_reduct,24,54,141,0.5398936170212766,2,2,1.0,True
8,planted_reduct,24,55,137,0.5328467153284672,2,2,1.0,True
8,planted_reduct,24,56,140,0.5375,2,2,1.0,True
8,planted_reduct,24,57,145,0.5336206896551724,2,2,1.0,True
8,planted_reduct,24,58,127,0.5393700787401575,2,2,1.0,True
8,planted_reduct,24,59,138,0.5353260869565217,2,2,1.0,True
8,planted_reduct,24,60,135,0.5277777777777778,2,2,1.0,True
8,planted_reduct,24,61,134,0.5354477611940298,2,2,1.0,True
8,planted_reduct,24,62,136,0.5330882352941176,2,2,1.0,True
8,planted_reduct,24,63,144,0.5329861111111112,2,2,1.0,True
8,planted_reduct,24,64,125,0.529,2,2,1.0,True
8,planted_reduct,24,65,133,0.5328947368421053,2,2,1.0,True
8,planted_reduct,24,66,139,0.539568345323741,2,2,1.0,True
8,planted_reduct,24,67,137,0.5364963503649635,2,2,1.0,True
8,planted_reduct,24,68,137,0.5392335766423357,2,2,1.0,True
8,planted_reduct,24,69,128,0.5283203125,2,2,1.0,True
8,planted_reduct,24,70,137,0.5456204379562044,2,2,1.0,True
8,planted_reduct,24,71,136,0.5321691176470589,2,2,1.0,True
8,planted_reduct,24,72,121,0.5485537190082644,2,2,1.0,True
8,planted_reduct,24,73,131,0.541030534351145,2,2,1.0,True
8,planted_reduct,24,74,138,0.5461956521739131,2,2,1.0,True
8,planted_reduct,24,75,137,0.541058394160584,2,2,1.0,True
8,planted_reduct,24,76,139,0.539568345323741,2,2,1.0,True
8,planted_reduct,24,77,136,0.5386029411764706,2,2,1.0,True
8,planted_reduct,24,78,124,0.5211693548387096,2,2,1.0,True
8,planted_reduct,24,79,134,0.5438432835820896,2,2,1.0,True
8,planted_reduct,24,80,124,0.5403225806451613,2,2,1.0,True
8,planted_reduct,24,81,129,0.5445736434108527,2,2,1.0,True
8,planted_reduct,24,82,137,0.5501824817518248,2,2,1.0,True
8,planted_reduct,24,83,129,0.5445736434108527,2,2,1.0,True
8,planted_reduct,24,84,139,0.5503597122302158,2,2,1.0,True
8,planted_reduct,24,85,120,0.5291666666666667,2,2,1.0,True
8,planted_reduct,24,86,132,0.53125,2,2,1.0,True
8,planted_reduct,24,87,134,0.542910447761194,2,2,1.0,True
8,planted_reduct,24,88,131,0.5400763358778626,2,2,1.0,True
8,planted_reduct,24,89,126,0.5277777777777778,2,2,1.0,True
8,planted_reduct,24,90,138,0.5498188405797102,2,2,1.0,True
8,planted_reduct,24,91,134,0.5438432835820896,2,2,1.0,True
8,planted_reduct,24,92,131,0.5343511450381679,2,2,1.0,True
8,planted_reduct,24,93,130,0.5413461538461538,2,2,1.0,True
8,planted_reduct,24,94,129,0.5242248062015504,2,2,1.0,True
8,planted_reduct,24,95,137,0.531934306569343,2,2,1.0,True
8,planted_reduct,24,96,141,0.5416666666666666,2,2,1.0,True
8,planted_reduct,24,97,127,0.5393700787401575,2,2,1.0,True
8,planted_reduct,24,98,139,0.5422661870503597,2,2,1.0,True
8,planted_reduct,24,99,141,0.5390070921985816,2,2,1.0,True
10,planted_reduct,30,0,283,0.5392226148409894,2,2,1.0,True
10,planted_reduct,30,1,263,0.5342205323193916,2,2,1.0,True
10,planted_reduct,30,2,276,0.5282608695652175,2,2,1.0,True
10,planted_reduct,30,3,252,0.5297619047619048,2,2,1.0,True
10,planted_reduct,30,4,261,0.5145593869731802,2,2,1.0,True
10,planted_reduct,30,5,276,0.5297101449275362,2,2,1.0,True
10,planted_reduct,30,6,288,0.5354166666666667,2,2,1.0,True
10,planted_reduct,30,7,267,0.5078651685393258,2,2,1.0,True
10,planted_reduct,30,8,268,0.5246268656716417,2,2,1.0,True
10,planted_reduct,30,9,281,0.5249110320284698,2,2,1.0,True
10,planted_reduct,30,10,262,0.5404580152671755,2,2,1.0,True
10,planted_reduct,30,11,282,0.5390070921985816,2,2,1.0,True
10,planted_reduct,30,12,277,0.528158844765343,2,2,1.0,True
10,planted_reduct,30,13,281,0.5209964412811388,2,2,1.0,True
10,planted_reduct,30,14,262,0.5354961832061069,2,2,1.0,True
10,planted_reduct,30,15,280,0.5307142857142857,2,2,1.0,True
10,planted_reduct,30,16,242,0.5425619834710744,2,2,1.0,True
10,planted_reduct,30,17,279,0.5405017921146954,2,2,1.0,True
10,planted_reduct,30,18,258,0.5410852713178295,2,2,1.0,True
10,planted_reduct,30,19,262,0.5396946564885496,2,2,1.0,True
10,planted_reduct,30,20,274,0.5361313868613139,2,2,1.0,True
10,planted_reduct,30,21,274,0.5321167883211679,2,2,1.0,True
10,planted_reduct,30,22,269,0.5297397769516728,2,2,1.0,True
10,planted_reduct,30,23,271,0.5409594095940959,2,2,1.0,True
10,planted_reduct,30,24,276,0.5489130434782609,2,2,1.0,True
10,planted_reduct,30,25,265,0.5233962264150943,2,2,1.0,True
10,planted_reduct,30,26,256,0.53515625,2,2,1.0,True
10,planted_reduct,30,27,279,0.5304659498207885,2,2,1.0,True
10,planted_reduct,30,28,272,0.5080882352941176,2,2,1.0,True
10,planted_reduct,30,29,291,0.5213058419243985,2,2,1.0,True
10,planted_reduct,30,30,277,0.5314079422382672,2,2,1.0,True
10,planted_reduct,30,31,276,0.5228260869565218,2,2,1.0,True
10,planted_reduct,30,32,264,0.5242424242424243,2,2,1.0,True
10,planted_reduct,30,33,281,0.5327402135231316,2,2,1.0,True
10,planted_reduct,30,34,264,0.5367424242424242,2,2,1.0,True
10,planted_reduct,30,35,261,0.535632183908046,2,2,1.0,True
10,planted_reduct,30,36,274,0.5335766423357664,2,2,1.0,True
10,planted_reduct,30,37,277,0.5220216606498195,2,2,1.0,True
10,planted_reduct,30,38,281,0.5387900355871886,2,2,1.0,True
10,planted_reduct,30,39,251,0.5274900398406375,2,2,1.0,True
10,planted_reduct,30,40,298,0.5275167785234899,2,2,1.0,True
10,planted_reduct,30,41,269,0.5226765799256505,2,2,1.0,True
10,planted_reduct,30,42,272,0.5272058823529412,2,2,1.0,True
10,planted_reduct,30,43,277,0.5328519855595668,2,2,1.0,True
10,planted_reduct,30,44,281,0.508185053380783,2,2,1.0,True
10,planted_reduct,30,45,261,0.5229885057471264,2,2,1.0,True
10,planted_reduct,30,46,263,0.5494296577946768,2,2,1.0,True
10,planted_reduct,30,47,258,0.532170542635659,2,2,1.0,True
10,planted_reduct,30,48,277,0.5422382671480144,2,2,1.0,True
10,planted_reduct,30,49,284,0.5274647887323944,2,2,1.0,True
10,planted_reduct,30,50,252,0.5234126984126984,2,2,1.0,True
10,planted_reduct,30,51,285,0.5340350877192982,2,2,1.0,True
10,planted_reduct,30,52,278,0.5280575539568346,2,2,1.0,True
10,planted_reduct,30,53,276,0.5384057971014492,2,2,1.0,True
10,planted_reduct,30,54,279,0.5286738351254481,2,2,1.0,True
10,planted_reduct,30,55,250,0.5384,2,2,1.0,True
10,planted_reduct,30,56,260,0.5338461538461539,2,2,1.0,True
10,planted_reduct,30,57,280,0.5260714285714286,2,2,1.0,True
10,planted_reduct,30,58,274,0.5266423357664234,2,2,1.0,True
10,planted_reduct,30,59,266,0.5240601503759399,2,2,1.0,True
10,planted_reduct,30,60,266,0.5214285714285714,2,2,1.0,True
10,planted_reduct,30,61,254,0.5389763779527559,2,2,1.0,True
10,planted_reduct,30,62,275,0.5367272727272727,2,2,1.0,True
10,planted_reduct,30,63,269,0.533085501858736,2,2,1.0,True
10,planted_reduct,30,64,269,0.5349442379182157,2,2,1.0,True
10,planted_reduct,30,65,286,0.5283216783216783,2,2,1.0,True
10,planted_reduct,30,66,284,0.5345070422535212,2,2,1.0,True
10,planted_reduct,30,67,270,0.5325925925925926,2,2,1.0,True
10,planted_reduct,30,68,285,0.536140350877193,2,2,1.0,True
10,planted_reduct,30,69,277,0.5176895306859206,2,2,1.0,True
10,planted_reduct,30,70,281,0.5302491103202847,2,2,1.0,True
10,planted_reduct,30,71,288,0.5267361111111111,2,2,1.0,True
10,planted_reduct,30,72,272,0.5319852941176471,2,2,1.0,True
10,planted_reduct,30,73,282,0.5365248226950355,2,2,1.0,True
10,planted_reduct,30,74,280,0.5417857142857142,2,2,1.0,True
10,planted_reduct,30,75,282,0.5230496453900709,2,2,1.0,True
10,planted_reduct,30,76,282,0.5329787234042553,2,2,1.0,True
10,planted_reduct,30,77,289,0.5231833910034601,2,2,1.0,True
10,planted_reduct,30,78,259,0.5146718146718147,2,2,1.0,True
10,planted_reduct,30,79,290,0.5282758620689655,2,2,1.0,True
10,planted_reduct,30,80,277,0.5404332129963898,2,2,1.0,True
10,planted_reduct,30,81,290,0.5275862068965518,2,2,1.0,True
10,planted_reduct,30,82,268,0.5354477611940298,2,2,1.0,True
10,planted_reduct,30,83,267,0.5344569288389512,2,2,1.0,True
10,planted_reduct,30,84,283,0.5325088339222614,2,2,1.0,True
10,planted_reduct,30,85,276,0.5184782608695652,2,2,1.0,True
10,planted_reduct,30,86,264,0.5435606060606061,2,2,1.0,True
10,planted_reduct,30,87,271,0.5261992619926199,2,2,1.0,True
10,planted_reduct,30,88,264,0.5352272727272728,2,2,1.0,True
10,planted_reduct,30,89,275,0.5167272727272727,2,2,1.0,True
10,planted_reduct,30,90,279,0.5369175627240144,2,2,1.0,True
10,planted_reduct,30,91,265,0.5313207547169811,2,2,1.0,True
10,planted_reduct,30,92,253,0.525691699604743,2,2,1.0,True
10,planted_reduct,30,93,284,0.525,2,2,1.0,True
10,planted_reduct,30,94,277,0.5364620938628158,2,2,1.0,True
10,planted_reduct,30,95,262,0.533206106870229,2,2,1.0,True
10,planted_reduct,30,96,288,0.5350694444444444,2,2,1.0,True
10,planted_reduct,30,97,262,0.517175572519084,2,2,1.0,True
10,planted_reduct,30,98,270,0.5237037037037037,2,2,1.0,True
10,planted_reduct,30,99,260,0.54,2,2,1.0,True
12,planted_reduct,36,0,516,0.5134043927648579,3,3,1.0,True
12,planted_reduct,36,1,525,0.5152380952380953,3,3,1.0,True
12,planted_reduct,36,2,528,0.506155303030303,3,3,1.0,True
12,planted_reduct,36,3,514,0.5111867704280155,3,3,1.0,True
12,planted_reduct,36,4,512,0.49755859375,3,3,1.0,True
12,planted_reduct,36,5,520,0.5155448717948717,3,3,1.0,True
12,planted_reduct,36,6,518,0.5128700128700129,3,3,1.0,True
12,planted_reduct,36,7,540,0.49922839506172834,3,3,1.0,True
12,planted_reduct,36,8,519,0.5152536929993577,3,3,1.0,True
12,planted_reduct,36,9,518,0.5106177606177607,3,3,1.0,True
12,planted_reduct,36,10,529,0.5231568998109641,3,3,1.0,True
12,planted_reduct,36,11,523,0.515774378585086,3,3,1.0,True
12,planted_reduct,36,12,531,0.506120527306968,3,3,1.0,True
12,planted_reduct,36,13,513,0.5216049382716049,3,3,1.0,True
12,planted_reduct,36,14,515,0.5103559870550162,3,3,1.0,True
12,planted_reduct,36,15,513,0.5144574398960364,3,3,1.0,True
12,planted_reduct,36,16,520,0.5189102564102563,3,3,1.0,True
12,planted_reduct,36,17,522,0.5229885057471264,3,3,1.0,True
12,planted_reduct,36,18,526,0.5212294043092522,3,3,1.0,True
12,planted_reduct,36,19,498,0.5152275769745649,3,3,1.0,True
12,planted_reduct,36,20,507,0.5124917817225509,3,3,1.0,True
12,planted_reduct,36,21,521,0.5215930902111324,3,3,1.0,True
12,planted_reduct,36,22,514,0.5128080415045395,3,3,1.0,True
12,planted_reduct,36,23,522,0.5239463601532567,3,3,1.0,True
12,planted_reduct,36,24,526,0.5194866920152091,3,3,1.0,True
12,planted_reduct,36,25,501,0.5036593479707252,3,3,1.0,True
12,planted_reduct,36,26,495,0.5193602693602694,3,3,1.0,True
12,planted_reduct,36,27,512,0.517578125,3,3,1.0,True
12,planted_reduct,36,28,501,0.4958416500332668,3,3,1.0,True
12,planted_reduct,36,29,529,0.5080340264650284,3,3,1.0,True
12,planted_reduct,36,30,517,0.5025789813023855,3,3,1.0,True
12,planted_reduct,36,31,530,0.5007861635220127,3,3,1.0,True
12,planted_reduct,36,32,516,0.513888888888889,3,3,1.0,True
12,planted_reduct,36,33,507,0.5152859960552268,3,3,1.0,True
12,planted_reduct,36,34,508,0.5211614173228346,3,3,1.0,True
12,planted_reduct,36,35,514,0.5103761348897535,3,3,1.0,True
12,planted_reduct,36,36,509,0.5248853962017027,3,3,1.0,True
12,planted_reduct,36,37,530,0.5023584905660378,3,3,1.0,True
12,planted_reduct,36,38,525,0.5179365079365079,3,3,1.0,True
12,planted_reduct,36,39,504,0.5003306878306878,3,3,1.0,True
12,planted_reduct,36,40,538,0.5157992565055762,3,3,1.0,True
12,planted_reduct,36,41,524,0.5055661577608143,3,3,1.0,True
12,planted_reduct,36,42,509,0.5117878192534381,3,3,1.0,True
12,planted_reduct,36,43,508,0.5213254593175852,3,3,1.0,True
12,planted_reduct,36,44,515,0.4978964401294499,3,3,1.0,True
12,planted_reduct,36,45,520,0.4991987179487179,3,3,1.0,True
12,planted_reduct,36,46,513,0.5102339181286549,3,3,1.0,True
12,planted_reduct,36,47,505,0.5181518151815182,3,3,1.0,True
12,planted_reduct,36,48,509,0.5235756385068763,3,3,1.0,True
12,planted_reduct,36,49,517,0.5204706640876853,3,3,1.0,True
12,planted_reduct,36,50,522,0.4992017879948914,3,3,1.0,True
12,planted_reduct,36,51,517,0.5183752417794971,3,3,1.0,True
12,planted_reduct,36,52,506,0.5074110671936759,3,3,1.0,True
12,planted_reduct,36,53,530,0.5229559748427673,3,3,1.0,True
12,planted_reduct,36,54,521,0.5092770313499679,3,3,1.0,True
12,planted_reduct,36,55,494,0.5156882591093117,3,3,1.0,True
12,planted_reduct,36,56,527,0.5098039215686275,3,3,1.0,True
12,planted_reduct,36,57,514,0.5126459143968871,3,3,1.0,True
12,planted_reduct,36,58,509,0.508513425016372,3,3,1.0,True
12,planted_reduct,36,59,513,0.49951267056530213,3,3,1.0,True
12,planted_reduct,36,60,503,0.5202120609675283,3,3,1.0,True
12,planted_reduct,36,61,511,0.516470971950424,3,3,1.0,True
12,planted_reduct,36,62,508,0.5236220472440944,3,3,1.0,True
12,planted_reduct,36,63,509,0.5132612966601179,3,3,1.0,True
12,planted_reduct,36,64,524,0.5154262086513994,3,3,1.0,True
12,planted_reduct,36,65,528,0.5145202020202021,3,3,1.0,True
12,planted_reduct,36,66,509,0.5116240995415848,3,3,1.0,True
12,planted_reduct,36,67,536,0.5203669154228856,3,3,1.0,True
12,planted_reduct,36,68,514,0.5168612191958496,3,3,1.0,True
12,planted_reduct,36,69,533,0.5050031269543465,3,3,1.0,True
12,planted_reduct,36,70,512,0.5091145833333334,3,3,1.0,True
12,planted_reduct,36,71,501,0.5033266799733865,3,3,1.0,True
12,planted_reduct,36,72,510,0.5173202614379084,3,3,1.0,True
12,planted_reduct,36,73,534,0.5237203495630463,3,3,1.0,True
12,planted_reduct,36,74,524,0.5246501272264631,3,3,1.0,True
12,planted_reduct,36,75,505,0.5176567656765677,3,3,1.0,True
12,planted_reduct,36,76,528,0.5140467171717172,3,3,1.0,True
12,planted_reduct,36,77,512,0.5032552083333334,3,3,1.0,True
12,planted_reduct,36,78,520,0.5057692307692307,3,3,1.0,True
12,planted_reduct,36,79,519,0.5162170841361593,3,3,1.0,True
12,planted_reduct,36,80,512,0.5179036458333334,3,3,1.0,True
12,planted_reduct,36,81,488,0.5157103825136612,3,3,1.0,True
12,planted_reduct,36,82,516,0.5117894056847545,3,3,1.0,True
12,planted_reduct,36,83,524,0.5157442748091603,3,3,1.0,True
12,planted_reduct,36,84,527,0.5234029095509171,3,3,1.0,True
12,planted_reduct,36,85,516,0.5082364341085271,3,3,1.0,True
12,planted_reduct,36,86,527,0.5234029095509171,3,3,1.0,True
12,planted_reduct,36,87,511,0.518754076973255,3,3,1.0,True
12,planted_reduct,36,88,512,0.5154622395833334,3,3,1.0,True
12,planted_reduct,36,89,525,0.4984126984126985,3,3,1.0,True
12,planted_reduct,36,90,499,0.503006012024048,3,3,1.0,True
12,planted_reduct,36,91,526,0.517743979721166,3,3,1.0,True
12,planted_reduct,36,92,506,0.5029644268774703,3,3,1.0,True
12,planted_reduct,36,93,520,0.5065705128205129,3,3,1.0,True
12,planted_reduct,36,94,526,0.5091888466413181,3,3,1.0,True
12,planted_reduct,36,95,519,0.5178227360308285,3,3,1.0,True
12,planted_reduct,36,96,527,0.5154965211891208,3,3,1.0,True
12,planted_reduct,36,97,498,0.5128848728246318,3,3,1.0,True
12,planted_reduct,36,98,508,0.505249343832021,3,3,1.0,True
12,planted_reduct,36,99,520,0.5157051282051283,3,3,1.0,True
14,planted_reduct,42,0,750,0.5102857142857143,3,3,1.0,True
14,planted_reduct,42,1,741,0.5122421438210911,3,3,1.0,True
14,planted_reduct,42,2,737,0.5089164566776507,3,3,1.0,True
14,planted_reduct,42,3,742,0.5194455140546785,3,3,1.0,True
14,planted_reduct,42,4,729,0.5070546737213404,3,3,1.0,True
14,planted_reduct,42,5,734,0.5109964966913195,3,3,1.0,True
14,planted_reduct,42,6,743,0.5161507402422612,3,3,1.0,True
14,planted_reduct,42,7,728,0.5005886970172685,3,3,1.0,True
14,planted_reduct,42,8,747,0.5097532989099254,3,3,1.0,True
14,planted_reduct,42,9,728,0.5065737833594977,3,3,1.0,True
14,planted_reduct,42,10,762,0.5188413948256467,3,3,1.0,True
14,planted_reduct,42,11,738,0.512098335269067,3,3,1.0,True
14,planted_reduct,42,12,735,0.5137026239067055,3,3,1.0,True
14,planted_reduct,42,13,755,0.5105960264900662,3,3,1.0,True
14,planted_reduct,42,14,733,0.511985967647632,3,3,1.0,True
14,planted_reduct,42,15,753,0.5132802124833997,3,3,1.0,True
14,planted_reduct,42,16,732,0.5107338017174082,3,3,1.0,True
14,planted_reduct,42,17,752,0.5171922492401216,3,3,1.0,True
14,planted_reduct,42,18,734,0.5167380303620086,3,3,1.0,True
14,planted_reduct,42,19,732,0.5166861826697893,3,3,1.0,True
14,planted_reduct,42,20,725,0.501871921182266,3,3,1.0,True
14,planted_reduct,42,21,750,0.5147619047619048,3,3,1.0,True
14,planted_reduct,42,22,734,0.5135266640716232,3,3,1.0,True
14,planted_reduct,42,23,742,0.5203118983442433,3,3,1.0,True
14,planted_reduct,42,24,736,0.5199922360248447,3,3,1.0,True
14,planted_reduct,42,25,757,0.5083978109077184,3,3,1.0,True
14,planted_reduct,42,26,735,0.5131195335276968,3,3,1.0,True
14,planted_reduct,42,27,738,0.5170344560588462,3,3,1.0,True
14,planted_reduct,42,28,746,0.5036384527001149,3,3,1.0,True
14,planted_reduct,42,29,722,0.5008903838543728,3,3,1.0,True
14,planted_reduct,42,30,736,0.5065993788819876,3,3,1.0,True
14,planted_reduct,42,31,736,0.5024262422360248,3,3,1.0,True
14,planted_reduct,42,32,728,0.5086342229199372,3,3,1.0,True
14,planted_reduct,42,33,739,0.5127585540305433,3,3,1.0,True
14,planted_reduct,42,34,737,0.5086257026555534,3,3,1.0,True
14,planted_reduct,42,35,758,0.5112137203166227,3,3,1.0,True
14,planted_reduct,42,36,740,0.5137065637065638,3,3,1.0,True
14,planted_reduct,42,37,739,0.509182292673497,3,3,1.0,True
14,planted_reduct,42,38,744,0.5156490015360984,3,3,1.0,True
14,planted_reduct,42,39,744,0.5010560675883257,3,3,1.0,True
14,planted_reduct,42,40,725,0.5161576354679803,3,3,1.0,True
14,planted_reduct,42,41,731,0.5043971076802815,3,3,1.0,True
14,planted_reduct,42,42,750,0.5113333333333333,3,3,1.0,True
14,planted_reduct,42,43,725,0.512807881773399,3,3,1.0,True
14,planted_reduct,42,44,729,0.501763668430335,3,3,1.0,True
14,planted_reduct,42,45,746,0.49789352738414405,3,3,1.0,True
14,planted_reduct,42,46,725,0.5137931034482759,3,3,1.0,True
14,planted_reduct,42,47,740,0.5151544401544401,3,3,1.0,True
14,planted_reduct,42,48,724,0.5146014206787687,3,3,1.0,True
14,planted_reduct,42,49,743,0.5099980772928283,3,3,1.0,True
14,planted_reduct,42,50,747,0.496366418053165,3,3,1.0,True
14,planted_reduct,42,51,744,0.5160330261136713,3,3,1.0,True
14,planted_reduct,42,52,741,0.5135916714864083,3,3,1.0,True
14,planted_reduct,42,53,749,0.50953652489033,3,3,1.0,True
14,planted_reduct,42,54,735,0.5055393586005831,3,3,1.0,True
14,planted_reduct,42,55,731,0.5193472737932383,3,3,1.0,True
14,planted_reduct,42,56,729,0.5190084264158338,3,3,1.0,True
14,planted_reduct,42,57,755,0.5087038789025544,3,3,1.0,True
14,planted_reduct,42,58,717,0.5093644152221558,3,3,1.0,True
14,planted_reduct,42,59,746,0.5090961317502872,3,3,1.0,True
14,planted_reduct,42,60,743,0.5193232070755623,3,3,1.0,True
14,planted_reduct,42,61,729,0.5202821869488536,3,3,1.0,True
14,planted_reduct,42,62,718,0.517707918822125,3,3,1.0,True
14,planted_reduct,42,63,735,0.5123420796890185,3,3,1.0,True
14,planted_reduct,42,64,744,0.513536866359447,3,3,1.0,True
14,planted_reduct,42,65,732,0.514832162373146,3,3,1.0,True
14,planted_reduct,42,66,717,0.513747758517633,3,3,1.0,True
14,planted_reduct,42,67,743,0.5187463949240531,3,3,1.0,True
14,planted_reduct,42,68,742,0.5124181748170966,3,3,1.0,True
14,planted_reduct,42,69,730,0.5136986301369864,3,3,1.0,True
14,planted_reduct,42,70,732,0.518247462919594,3,3,1.0,True
14,planted_reduct,42,71,751,0.5001902225603957,3,3,1.0,True
14,planted_reduct,42,72,720,0.5126984126984128,3,3,1.0,True
14,planted_reduct,42,73,730,0.5172211350293542,3,3,1.0,True
14,planted_reduct,42,74,738,0.5181958962446768,3,3,1.0,True
14,planted_reduct,42,75,736,0.515042701863354,3,3,1.0,True
14,planted_reduct,42,76,730,0.5152641878669276,3,3,1.0,True
14,planted_reduct,42,77,732,0.4955113192818111,3,3,1.0,True
14,planted_reduct,42,78,743,0.5049990386464142,3,3,1.0,True
14,planted_reduct,42,79,739,0.5175913396481732,3,3,1.0,True
14,planted_reduct,42,80,731,0.5121164744967754,3,3,1.0,True
14,planted_reduct,42,81,724,0.5168705603788477,3,3,1.0,True
14,planted_reduct,42,82,740,0.5101351351351351,3,3,1.0,True
14,planted_reduct,42,83,761,0.5159564482823353,3,3,1.0,True
14,planted_reduct,42,84,753,0.517169417567824,3,3,1.0,True
14,planted_reduct,42,85,724,0.5063141278610892,3,3,1.0,True
14,planted_reduct,42,86,735,0.5180758017492711,3,3,1.0,True
14,planted_reduct,42,87,737,0.5136654390385733,3,3,1.0,True
14,planted_reduct,42,88,735,0.5140913508260446,3,3,1.0,True
14,planted_reduct,42,89,739,0.4996133771505896,3,3,1.0,True
14,planted_reduct,42,90,752,0.498290273556231,3,3,1.0,True
14,planted_reduct,42,91,723,0.5125469274846868,3,3,1.0,True
14,planted_reduct,42,92,710,0.507344064386318,3,3,1.0,True
14,planted_reduct,42,93,725,0.5095566502463055,3,3,1.0,True
14,planted_reduct,42,94,725,0.514384236453202,3,3,1.0,True
14,planted_reduct,42,95,742,0.519252984212553,3,3,1.0,True
14,planted_reduct,42,96,753,0.5148928097135269,3,3,1.0,True
14,planted_reduct,42,97,744,0.5057603686635944,3,3,1.0,True
14,planted_reduct,42,98,729,0.5086223789927493,3,3,1.0,True
14,planted_reduct,42,99,744,0.5101766513056836,3,3,1.0,True
16,planted_reduct,48,0,1037,0.5074132111861138,4,4,1.0,True
16,planted_reduct,48,1,1041,0.5082853025936599,4,4,1.0,True
16,planted_reduct,48,2,1064,0.5004111842105263,4,4,1.0,True
16,planted_reduct,48,3,1058,0.500945179584121,4,4,1.0,True
16,planted_reduct,48,4,1040,0.5022235576923076,4,4,1.0,True
16,planted_reduct,48,5,1051,0.5023192197906755,4,4,1.0,True
16,planted_reduct,48,6,1038,0.50626204238921,4,4,1.0,True
16,planted_reduct,48,7,1051,0.5,4,4,1.0,True
16,planted_reduct,48,8,1064,0.5004111842105263,4,4,1.0,True
16,planted_reduct,48,9,1054,0.5031427893738141,4,4,1.0,True
16,planted_reduct,48,10,1050,0.5085714285714286,4,4,1.0,True
16,planted_reduct,48,11,1048,0.5052480916030534,4,4,1.0,True
16,planted_reduct,48,12,1055,0.5063981042654029,4,4,1.0,True
16,planted_reduct,48,13,1047,0.5069842406876791,4,4,1.0,True
16,planted_reduct,48,14,1043,0.509767497603068,4,4,1.0,True
16,planted_reduct,48,15,1059,0.5051935788479698,4,4,1.0,True
16,planted_reduct,48,16,1047,0.5045964660936008,4,4,1.0,True
16,planted_reduct,48,17,1054,0.5073529411764706,4,4,1.0,True
16,planted_reduct,48,18,1048,0.5144918893129771,4,4,1.0,True
16,planted_reduct,48,19,1051,0.5037464319695528,4,4,1.0,True
16,planted_reduct,48,20,1050,0.4957142857142857,4,4,1.0,True
16,planted_reduct,48,21,1054,0.5063448766603416,4,4,1.0,True
16,planted_reduct,48,22,1055,0.503850710900474,4,4,1.0,True
16,planted_reduct,48,23,1062,0.5058851224105462,4,4,1.0,True
16,planted_reduct,48,24,1058,0.5061436672967864,4,4,1.0,True
16,planted_reduct,48,25,1056,0.5007102272727273,4,4,1.0,True
16,planted_reduct,48,26,1049,0.4997616777883699,4,4,1.0,True
16,planted_reduct,48,27,1064,0.5071663533834586,4,4,1.0,True
16,planted_reduct,48,28,1058,0.500945179584121,4,4,1.0,True
16,planted_reduct,48,29,1056,0.5004734848484849,4,4,1.0,True
16,planted_reduct,48,30,1058,0.5018312854442344,4,4,1.0,True
16,planted_reduct,48,31,1027,0.49768743914313535,4,4,1.0,True
16,planted_reduct,48,32,1051,0.5014272121788773,4,4,1.0,True
16,planted_reduct,48,33,1036,0.5036800193050193,4,4,1.0,True
16,planted_reduct,48,34,1048,0.5044728053435115,4,4,1.0,True
16,planted_reduct,48,35,1055,0.4998222748815166,4,4,1.0,True
16,planted_reduct,48,36,1051,0.5094552806850619,4,4,1.0,True
16,planted_reduct,48,37,1042,0.5015595009596929,4,4,1.0,True
16,planted_reduct,48,38,1049,0.5082816968541468,4,4,1.0,True
16,planted_reduct,48,39,1045,0.49683014354066984,4,4,1.0,True
16,planted_reduct,48,40,1056,0.5030776515151515,4,4,1.0,True
16,planted_reduct,48,41,1063,0.49741298212605833,4,4,1.0,True
16,planted_reduct,48,42,1067,0.5063261480787254,4,4,1.0,True
16,planted_reduct,48,43,1051,0.5048168411037107,4,4,1.0,True
16,planted_reduct,48,44,1041,0.4974183477425552,4,4,1.0,True
16,planted_reduct,48,45,1043,0.49274928092042186,4,4,1.0,True
16,planted_reduct,48,46,1051,0.5013082778306375,4,4,1.0,True
16,planted_reduct,48,47,1054,0.5058704933586338,4,4,1.0,True
16,planted_reduct,48,48,1053,0.5070631528964862,4,4,1.0,True
16,planted_reduct,48,49,1050,0.5048809523809524,4,4,1.0,True
16,planted_reduct,48,50,1033,0.4993344627299129,4,4,1.0,True
16,planted_reduct,48,51,1050,0.5129761904761905,4,4,1.0,True
16,planted_reduct,48,52,1059,0.5043083097261567,4,4,1.0,True
16,planted_reduct,48,53,1038,0.5035525048169557,4,4,1.0,True
16,planted_reduct,48,54,1041,0.5005403458213257,4,4,1.0,True
16,planted_reduct,48,55,1054,0.5075901328273245,4,4,1.0,True
16,planted_reduct,48,56,1053,0.5084283000949668,4,4,1.0,True
16,planted_reduct,48,57,1047,0.5040592168099332,4,4,1.0,True
16,planted_reduct,48,58,1046,0.49904397705544934,4,4,1.0,True
16,planted_reduct,48,59,1052,0.504634030418251,4,4,1.0,True
16,planted_reduct,48,60,1050,0.5098809523809524,4,4,1.0,True
16,planted_reduct,48,61,1057,0.5089285714285714,4,4,1.0,True
16,planted_reduct,48,62,1055,0.5104857819905213,4,4,1.0,True
16,planted_reduct,48,63,1037,0.5081364513018322,4,4,1.0,True
16,planted_reduct,48,64,1051,0.5070171265461465,4,4,1.0,True
16,planted_reduct,48,65,1048,0.5039360687022901,4,4,1.0,True
16,planted_reduct,48,66,1051,0.5079686013320647,4,4,1.0,True
16,planted_reduct,48,67,1048,0.5078721374045801,4,4,1.0,True
16,planted_reduct,48,68,1060,0.5063089622641509,4,4,1.0,True
16,planted_reduct,48,69,1060,0.5011202830188679,4,4,1.0,True
16,planted_reduct,48,70,1065,0.5059859154929578,4,4,1.0,True
16,planted_reduct,48,71,1046,0.49450286806883365,4,4,1.0,True
16,planted_reduct,48,72,1065,0.5068075117370892,4,4,1.0,True
16,planted_reduct,48,73,1054,0.5114444971537002,4,4,1.0,True
16,planted_reduct,48,74,1054,0.5084203036053131,4,4,1.0,True
16,planted_reduct,48,75,1049,0.5061963775023832,4,4,1.0,True
16,planted_reduct,48,76,1060,0.5075471698113208,4,4,1.0,True
16,planted_reduct,48,77,1033,0.4990924491771539,4,4,1.0,True
16,planted_reduct,48,78,1041,0.49633765609990393,4,4,1.0,True
16,planted_reduct,48,79,1062,0.5093573446327684,4,4,1.0,True
16,planted_reduct,48,80,1051,0.5047573739295909,4,4,1.0,True
16,planted_reduct,48,81,1058,0.5043714555765595,4,4,1.0,True
16,planted_reduct,48,82,1059,0.5010033050047215,4,4,1.0,True
16,planted_reduct,48,83,1044,0.505926724137931,4,4,1.0,True
16,planted_reduct,48,84,1059,0.5077313503305004,4,4,1.0,True
16,planted_reduct,48,85,1038,0.5003010597302505,4,4,1.0,True
16,planted_reduct,48,86,1060,0.5091981132075472,4,4,1.0,True
16,planted_reduct,48,87,1056,0.5053267045454546,4,4,1.0,True
16,planted_reduct,48,88,1054,0.5092504743833017,4,4,1.0,True
16,planted_reduct,48,89,1028,0.5001215953307393,4,4,1.0,True
16,planted_reduct,48,90,1050,0.49375,4,4,1.0,True
16,planted_reduct,48,91,1038,0.5091522157996147,4,4,1.0,True
16,planted_reduct,48,92,1060,0.5000589622641509,4,4,1.0,True
16,planted_reduct,48,93,1038,0.5024084778420038,4,4,1.0,True
16,planted_reduct,48,94,1051,0.5092174119885823,4,4,1.0,True
16,planted_reduct,48,95,1046,0.5117710325047801,4,4,1.0,True
16,planted_reduct,48,96,1061,0.506538642789821,4,4,1.0,True
16,planted_reduct,48,97,1037,0.500301350048216,4,4,1.0,True
16,planted_reduct,48,98,1030,0.5016990291262136,4,4,1.0,True
16,planted_reduct,48,99,1049,0.5049451858913251,4,4,1.0,True
8,hamming_threshold,24,0,99,0.5517676767676768,4,4,1.0,True
8,hamming_threshold,24,1,111,0.5664414414414415,5,5,1.0,True
8,hamming_threshold,24,2,109,0.5194954128440367,5,6,1.2,False
8,hamming_threshold,24,3,103,0.5351941747572816,4,5,1.25,False
8,hamming_threshold,24,4,114,0.5164473684210527,5,6,1.2,False
8,hamming_threshold,24,5,118,0.5603813559322034,4,4,1.0,True
8,hamming_threshold,24,6,104,0.5372596153846154,3,3,1.0,True
8,hamming_threshold,24,7,99,0.5366161616161617,4,4,1.0,True
8,hamming_threshold,24,8,90,0.5680555555555555,4,4,1.0,True
8,hamming_threshold,24,9,110,0.571590909090909,5,5,1.0,True
8,hamming_threshold,24,10,103,0.5655339805825242,4,5,1.25,False
8,hamming_threshold,24,11,109,0.5756880733944955,3,3,1.0,True
8,hamming_threshold,24,12,105,0.5523809523809524,4,4,1.0,True
8,hamming_threshold,24,13,116,0.521551724137931,5,6,1.2,False
8,hamming_threshold,24,14,103,0.5449029126213593,4,4,1.0,True
8,hamming_threshold,24,15,121,0.5578512396694215,4,4,1.0,True
8,hamming_threshold,24,16,114,0.543859649122807,5,6,1.2,False
8,hamming_threshold,24,17,101,0.5457920792079208,5,5,1.0,True
8,hamming_threshold,24,18,63,0.5615079365079365,4,4,1.0,True
8,hamming_threshold,24,19,108,0.5231481481481481,5,6,1.2,False
8,hamming_threshold,24,20,108,0.5381944444444444,3,3,1.0,True
8,hamming_threshold,24,21,110,0.5590909090909091,4,5,1.25,False
8,hamming_threshold,24,22,106,0.5400943396226415,4,5,1.25,False
8,hamming_threshold,24,23,107,0.5490654205607477,4,5,1.25,False
8,hamming_threshold,24,24,93,0.5672043010752689,5,5,1.0,True
8,hamming_threshold,24,25,116,0.5344827586206896,5,5,1.0,True
8,hamming_threshold,24,26,96,0.5325520833333334,6,6,1.0,True
8,hamming_threshold,24,27,108,0.5567129629629629,4,4,1.0,True
8,hamming_threshold,24,28,114,0.5241228070175439,4,5,1.25,False
8,hamming_threshold,24,29,110,0.5465909090909091,5,5,1.0,True
8,hamming_threshold,24,30,112,0.5513392857142857,4,4,1.0,True
8,hamming_threshold,24,31,105,0.5273809523809524,5,5,1.0,True
8,hamming_threshold,24,32,93,0.5672043010752689,4,4,1.0,True
8,hamming_threshold,24,33,107,0.544392523364486,5,6,1.2,False
8,hamming_threshold,24,34,104,0.5336538461538461,5,6,1.2,False
8,hamming_threshold,24,35,112,0.5658482142857143,4,5,1.25,False
8,hamming_threshold,24,36,103,0.5497572815533981,4,4,1.0,True
8,hamming_threshold,24,37,113,0.543141592920354,5,5,1.0,True
8,hamming_threshold,24,38,101,0.5915841584158416,4,4,1.0,True
8,hamming_threshold,24,39,110,0.5409090909090909,4,4,1.0,True
8,hamming_threshold,24,40,112,0.546875,5,5,1.0,True
8,hamming_threshold,24,41,107,0.5478971962616822,5,5,1.0,True
8,hamming_threshold,24,42,109,0.5447247706422018,4,4,1.0,True
8,hamming_threshold,24,43,96,0.5611979166666666,4,4,1.0,True
8,hamming_threshold,24,44,116,0.5387931034482759,5,6,1.2,False
8,hamming_threshold,24,45,105,0.5511904761904762,4,4,1.0,True
8,hamming_threshold,24,46,100,0.545,6,6,1.0,True
8,hamming_threshold,24,47,97,0.5476804123711341,5,5,1.0,True
8,hamming_threshold,24,48,105,0.5511904761904762,4,5,1.25,False
8,hamming_threshold,24,49,109,0.5493119266055045,4,4,1.0,True
8,hamming_threshold,24,50,109,0.5217889908256881,5,6,1.2,False
8,hamming_threshold,24,51,98,0.5535714285714286,4,5,1.25,False
8,hamming_threshold,24,52,104,0.5396634615384616,5,5,1.0,True
8,hamming_threshold,24,53,116,0.5506465517241379,5,5,1.0,True
8,hamming_threshold,24,54,113,0.5387168141592921,5,5,1.0,True
8,hamming_threshold,24,55,108,0.5428240740740741,5,5,1.0,True
8,hamming_threshold,24,56,112,0.5390625,5,5,1.0,True
8,hamming_threshold,24,57,117,0.5480769230769231,4,5,1.25,False
8,hamming_threshold,24,58,115,0.5239130434782608,5,5,1.0,True
8,hamming_threshold,24,59,112,0.5345982142857143,6,6,1.0,True
8,hamming_threshold,24,60,99,0.5340909090909091,4,5,1.25,False
8,hamming_threshold,24,61,109,0.5447247706422018,6,6,1.0,True
8,hamming_threshold,24,62,109,0.5561926605504587,4,4,1.0,True
8,hamming_threshold,24,63,118,0.5434322033898306,5,5,1.0,True
8,hamming_threshold,24,64,102,0.5686274509803921,4,4,1.0,True
8,hamming_threshold,24,65,104,0.5492788461538461,5,5,1.0,True
8,hamming_threshold,24,66,105,0.5666666666666667,5,5,1.0,True
8,hamming_threshold,24,67,102,0.5649509803921569,4,4,1.0,True
8,hamming_threshold,24,68,99,0.5492424242424242,5,6,1.2,False
8,hamming_threshold,24,69,121,0.5382231404958677,5,5,1.0,True
8,hamming_threshold,24,70,94,0.5372340425531915,5,5,1.0,True
8,hamming_threshold,24,71,115,0.5445652173913044,5,5,1.0,True
8,hamming_threshold,24,72,103,0.5643203883495146,4,5,1.25,False
8,hamming_threshold,24,73,99,0.5568181818181818,4,4,1.0,True
8,hamming_threshold,24,74,104,0.5540865384615384,4,4,1.0,True
8,hamming_threshold,24,75,115,0.5467391304347826,5,5,1.0,True
8,hamming_threshold,24,76,95,0.5302631578947369,4,5,1.25,False
8,hamming_threshold,24,77,116,0.5334051724137931,5,6,1.2,False
8,hamming_threshold,24,78,94,0.5332446808510638,3,3,1.0,True
8,hamming_threshold,24,79,88,0.5667613636363636,4,4,1.0,True
8,hamming_threshold,24,80,110,0.5488636363636363,4,4,1.0,True
8,hamming_threshold,24,81,107,0.5420560747663551,5,5,1.0,True
8,hamming_threshold,24,82,112,0.5580357142857143,5,6,1.2,False
8,hamming_threshold,24,83,94,0.5438829787234043,4,4,1.0,True
8,hamming_threshold,24,84,113,0.5685840707964602,5,5,1.0,True
8,hamming_threshold,24,85,99,0.51010101010101,6,6,1.0,True
8,hamming_threshold,24,86,102,0.5428921568627451,4,4,1.0,True
8,hamming_threshold,24,87,108,0.5347222222222222,5,5,1.0,True
8,hamming_threshold,24,88,95,0.5526315789473685,4,4,1.0,True
8,hamming_threshold,24,89,104,0.5324519230769231,5,5,1.0,True
8,hamming_threshold,24,90,94,0.5558510638297872,4,5,1.25,False
8,hamming_threshold,24,91,106,0.5389150943396226,5,5,1.0,True
8,hamming_threshold,24,92,103,0.5594660194174758,4,4,1.0,True
8,hamming_threshold,24,93,96,0.5533854166666666,4,5,1.25,False
8,hamming_threshold,24,94,89,0.5575842696629213,4,5,1.25,False
8,hamming_threshold,24,95,107,0.5280373831775701,5,5,1.0,True
8,hamming_threshold,24,96,111,0.5337837837837838,4,4,1.0,True
8,hamming_threshold,24,97,114,0.5504385964912281,5,5,1.0,True
8,hamming_threshold,24,98,110,0.5488636363636363,6,6,1.0,True
8,hamming_threshold,24,99,102,0.5294117647058824,5,5,1.0,True
10,hamming_threshold,30,0,200,0.5369999999999999,5,5,1.0,True
10,hamming_threshold,30,1,199,0.5522613065326634,6,6,1.0,True
10,hamming_threshold,30,2,190,0.5399999999999999,5,6,1.2,False
10,hamming_threshold,30,3,192,0.5255208333333333,6,6,1.0,True
10,hamming_threshold,30,4,205,0.535609756097561,5,5,1.0,True
10,hamming_threshold,30,5,197,0.5482233502538071,4,5,1.25,False
10,hamming_threshold,30,6,185,0.5443243243243243,5,5,1.0,True
10,hamming_threshold,30,7,191,0.5230366492146598,6,7,1.1666666666666667,False
10,hamming_threshold,30,8,197,0.5467005076142132,5,6,1.2,False
10,hamming_threshold,30,9,203,0.5408866995073891,5,5,1.0,True
10,hamming_threshold,30,10,173,0.5572254335260116,5,6,1.2,False
10,hamming_threshold,30,11,189,0.5619047619047619,4,4,1.0,True
10,hamming_threshold,30,12,198,0.5404040404040404,6,6,1.0,True
10,hamming_threshold,30,13,183,0.5360655737704918,5,5,1.0,True
10,hamming_threshold,30,14,201,0.5258706467661691,5,5,1.0,True
10,hamming_threshold,30,15,168,0.5410714285714286,4,5,1.25,False
10,hamming_threshold,30,16,187,0.546524064171123,5,6,1.2,False
10,hamming_threshold,30,17,189,0.5481481481481482,5,5,1.0,True
10,hamming_threshold,30,18,150,0.5413333333333333,5,6,1.2,False
10,hamming_threshold,30,19,198,0.5343434343434343,6,7,1.1666666666666667,False
10,hamming_threshold,30,20,177,0.5338983050847458,5,5,1.0,True
10,hamming_threshold,30,21,198,0.556060606060606,5,5,1.0,True
10,hamming_threshold,30,22,188,0.5324468085106383,5,5,1.0,True
10,hamming_threshold,30,23,200,0.564,5,5,1.0,True
10,hamming_threshold,30,24,174,0.5643678160919541,5,5,1.0,True
10,hamming_threshold,30,25,201,0.5258706467661691,5,6,1.2,False
10,hamming_threshold,30,26,170,0.5217647058823529,5,6,1.2,False
10,hamming_threshold,30,27,190,0.5563157894736842,5,5,1.0,True
10,hamming_threshold,30,28,209,0.5157894736842105,6,6,1.0,True
10,hamming_threshold,30,29,199,0.5402010050251256,4,4,1.0,True
10,hamming_threshold,30,30,206,0.5548543689320388,4,4,1.0,True
10,hamming_threshold,30,31,186,0.5279569892473118,5,5,1.0,True
10,hamming_threshold,30,32,193,0.5466321243523317,5,5,1.0,True
10,hamming_threshold,30,33,169,0.5520710059171597,3,4,1.3333333333333333,False
10,hamming_threshold,30,34,196,0.5352040816326531,5,6,1.2,False
10,hamming_threshold,30,35,196,0.5714285714285714,4,5,1.25,False
10,hamming_threshold,30,36,170,0.556470588235294,5,6,1.2,False
10,hamming_threshold,30,37,198,0.5404040404040404,5,5,1.0,True
10,hamming_threshold,30,38,186,0.5688172043010753,4,4,1.0,True
10,hamming_threshold,30,39,192,0.5265624999999999,5,6,1.2,False
10,hamming_threshold,30,40,210,0.5423809523809523,6,6,1.0,True
10,hamming_threshold,30,41,192,0.5223958333333333,5,6,1.2,False
10,hamming_threshold,30,42,182,0.5296703296703297,5,5,1.0,True
10,hamming_threshold,30,43,194,0.5670103092783505,4,4,1.0,True
10,hamming_threshold,30,44,202,0.5148514851485149,5,5,1.0,True
10,hamming_threshold,30,45,198,0.552020202020202,5,5,1.0,True
10,hamming_threshold,30,46,160,0.5575,4,4,1.0,True
10,hamming_threshold,30,47,191,0.5712041884816753,5,5,1.0,True
10,hamming_threshold,30,48,170,0.5458823529411765,5,5,1.0,True
10,hamming_threshold,30,49,201,0.5263681592039801,5,6,1.2,False
10,hamming_threshold,30,50,181,0.5060773480662983,5,5,1.0,True
10,hamming_threshold,30,51,195,0.5584615384615385,5,5,1.0,True
10,hamming_threshold,30,52,201,0.5567164179104478,5,5,1.0,True
10,hamming_threshold,30,53,179,0.5396648044692737,5,6,1.2,False
10,hamming_threshold,30,54,212,0.5254716981132076,5,5,1.0,True
10,hamming_threshold,30,55,166,0.5433734939759036,4,4,1.0,True
10,hamming_threshold,30,56,197,0.5406091370558376,5,6,1.2,False
10,hamming_threshold,30,57,195,0.5312820512820513,5,5,1.0,True
10,hamming_threshold,30,58,187,0.5283422459893048,5,5,1.0,True
10,hamming_threshold,30,59,207,0.5318840579710145,6,7,1.1666666666666667,False
10,hamming_threshold,30,60,179,0.5329608938547487,5,6,1.2,False
10,hamming_threshold,30,61,177,0.5401129943502825,5,6,1.2,False
10,hamming_threshold,30,62,187,0.548663101604278,4,4,1.0,True
10,hamming_threshold,30,63,188,0.5558510638297872,5,5,1.0,True
10,hamming_threshold,30,64,192,0.5515625000000001,4,4,1.0,True
10,hamming_threshold,30,65,162,0.5358024691358024,5,6,1.2,False
10,hamming_threshold,30,66,208,0.5557692307692308,5,5,1.0,True
10,hamming_threshold,30,67,187,0.546524064171123,5,5,1.0,True
10,hamming_threshold,30,68,192,0.5510416666666667,5,6,1.2,False
10,hamming_threshold,30,69,207,0.5289855072463768,5,5,1.0,True
10,hamming_threshold,30,70,197,0.5411167512690355,5,5,1.0,True
10,hamming_threshold,30,71,210,0.5390476190476191,4,4,1.0,True
10,hamming_threshold,30,72,189,0.5523809523809524,5,6,1.2,False
10,hamming_threshold,30,73,173,0.5439306358381503,5,5,1.0,True
10,hamming_threshold,30,74,182,0.5527472527472527,4,4,1.0,True
10,hamming_threshold,30,75,201,0.5447761194029851,5,6,1.2,False
10,hamming_threshold,30,76,173,0.5364161849710982,5,5,1.0,True
10,hamming_threshold,30,77,198,0.5363636363636364,5,6,1.2,False
10,hamming_threshold,30,78,158,0.5272151898734178,4,4,1.0,True
10,hamming_threshold,30,79,185,0.5335135135135135,5,6,1.2,False
10,hamming_threshold,30,80,201,0.5517412935323384,4,5,1.25,False
10,hamming_threshold,30,81,205,0.5492682926829268,5,5,1.0,True
10,hamming_threshold,30,82,166,0.5674698795180723,4,6,1.5,False
10,hamming_threshold,30,83,183,0.539344262295082,5,5,1.0,True
10,hamming_threshold,30,84,204,0.5490196078431373,5,5,1.0,True
10,hamming_threshold,30,85,206,0.5135922330097087,5,5,1.0,True
10,hamming_threshold,30,86,173,0.5751445086705202,4,4,1.0,True
10,hamming_threshold,30,87,169,0.5272189349112426,5,6,1.2,False
10,hamming_threshold,30,88,175,0.5394285714285715,5,6,1.2,False
10,hamming_threshold,30,89,207,0.5357487922705314,5,6,1.2,False
10,hamming_threshold,30,90,190,0.5363157894736842,5,5,1.0,True
10,hamming_threshold,30,91,138,0.5413043478260869,5,5,1.0,True
10,hamming_threshold,30,92,197,0.5385786802030457,4,4,1.0,True
10,hamming_threshold,30,93,200,0.5379999999999999,5,6,1.2,False
10,hamming_threshold,30,94,164,0.5585365853658536,5,5,1.0,True
10,hamming_threshold,30,95,186,0.5290322580645161,6,6,1.0,True
10,hamming_threshold,30,96,197,0.534517766497462,5,7,1.4,False
10,hamming_threshold,30,97,206,0.5344660194174757,5,5,1.0,True
10,hamming_threshold,30,98,203,0.551231527093596,5,6,1.2,False
10,hamming_threshold,30,99,164,0.5359756097560976,5,5,1.0,True
12,hamming_threshold,36,0,310,0.531989247311828,5,6,1.2,False
12,hamming_threshold,36,1,309,0.5442286947141316,6,7,1.1666666666666667,False
12,hamming_threshold,36,2,295,0.5279661016949152,5,6,1.2,False
12,hamming_threshold,36,3,298,0.5363534675615212,5,5,1.0,True
12,hamming_threshold,36,4,310,0.5260752688172043,5,5,1.0,True
12,hamming_threshold,36,5,296,0.5357545045045046,5,6,1.2,False
12,hamming_threshold,36,6,309,0.5347896440129449,5,5,1.0,True
12,hamming_threshold,36,7,315,0.5224867724867726,6,6,1.0,True
12,hamming_threshold,36,8,298,0.5385906040268457,5,6,1.2,False
12,hamming_threshold,36,9,314,0.5429936305732485,5,6,1.2,False
12,hamming_threshold,36,10,301,0.555094130675526,5,6,1.2,False
12,hamming_threshold,36,11,300,0.5452777777777779,5,5,1.0,True
12,hamming_threshold,36,12,308,0.5373376623376623,5,5,1.0,True
12,hamming_threshold,36,13,296,0.5399774774774775,5,5,1.0,True
12,hamming_threshold,36,14,309,0.5204962243797195,5,6,1.2,False
12,hamming_threshold,36,15,280,0.5264880952380953,5,5,1.0,True
12,hamming_threshold,36,16,291,0.550114547537228,5,6,1.2,False
12,hamming_threshold,36,17,287,0.5464576074332173,5,5,1.0,True
12,hamming_threshold,36,18,256,0.52734375,5,6,1.2,False
12,hamming_threshold,36,19,292,0.5196917808219178,6,6,1.0,True
12,hamming_threshold,36,20,260,0.5387820512820514,5,5,1.0,True
12,hamming_threshold,36,21,289,0.544405997693195,5,6,1.2,False
12,hamming_threshold,36,22,293,0.5395335608646189,5,6,1.2,False
12,hamming_threshold,36,23,315,0.5547619047619048,5,5,1.0,True
12,hamming_threshold,36,24,267,0.5571161048689138,5,6,1.2,False
12,hamming_threshold,36,25,311,0.522508038585209,6,7,1.1666666666666667,False
12,hamming_threshold,36,26,274,0.524330900243309,5,6,1.2,False
12,hamming_threshold,36,27,313,0.5583067092651757,4,4,1.0,True
12,hamming_threshold,36,28,310,0.5198924731182796,6,6,1.0,True
12,hamming_threshold,36,29,315,0.5314814814814814,5,5,1.0,True
12,hamming_threshold,36,30,321,0.5277777777777778,6,6,1.0,True
12,hamming_threshold,36,31,291,0.5229095074455898,5,5,1.0,True
12,hamming_threshold,36,32,302,0.5289735099337748,6,6,1.0,True
12,hamming_threshold,36,33,254,0.5291994750656167,5,5,1.0,True
12,hamming_threshold,36,34,286,0.5372960372960373,5,7,1.4,False
12,hamming_threshold,36,35,312,0.5427350427350428,5,5,1.0,True
12,hamming_threshold,36,36,273,0.547924297924298,5,6,1.2,False
12,hamming_threshold,36,37,313,0.5268903088391906,5,6,1.2,False
12,hamming_threshold,36,38,291,0.5541237113402062,5,5,1.0,True
12,hamming_threshold,36,39,310,0.5311827956989247,6,7,1.1666666666666667,False
12,hamming_threshold,36,40,316,0.529535864978903,6,7,1.1666666666666667,False
12,hamming_threshold,36,41,310,0.5233870967741936,6,6,1.0,True
12,hamming_threshold,36,42,305,0.5368852459016393,6,6,1.0,True
12,hamming_threshold,36,43,280,0.5473214285714286,5,6,1.2,False
12,hamming_threshold,36,44,314,0.5169851380042463,6,7,1.1666666666666667,False
12,hamming_threshold,36,45,309,0.5501618122977346,5,6,1.2,False
12,hamming_threshold,36,46,300,0.5219444444444444,6,7,1.1666666666666667,False
12,hamming_threshold,36,47,311,0.5514469453376206,5,5,1.0,True
12,hamming_threshold,36,48,278,0.5398681055155876,5,5,1.0,True
12,hamming_threshold,36,49,309,0.5288565264293419,5,6,1.2,False
12,hamming_threshold,36,50,291,0.49885452462772045,5,7,1.4,False
12,hamming_threshold,36,51,302,0.5516004415011038,5,5,1.0,True
12,hamming_threshold,36,52,300,0.5380555555555555,5,6,1.2,False
12,hamming_threshold,36,53,280,0.5425595238095238,5,5,1.0,True
12,hamming_threshold,36,54,301,0.5271317829457364,6,6,1.0,True
12,hamming_threshold,36,55,295,0.5401129943502825,4,4,1.0,True
12,hamming_threshold,36,56,310,0.5362903225806451,5,6,1.2,False
12,hamming_threshold,36,57,267,0.5362047440699126,5,5,1.0,True
12,hamming_threshold,36,58,293,0.5273037542662116,6,6,1.0,True
12,hamming_threshold,36,59,305,0.5166666666666667,7,8,1.1428571428571428,False
12,hamming_threshold,36,60,302,0.532008830022075,5,5,1.0,True
12,hamming_threshold,36,61,277,0.5315884476534296,5,5,1.0,True
12,hamming_threshold,36,62,241,0.539764868603043,5,6,1.2,False
12,hamming_threshold,36,63,299,0.5457079152731327,5,5,1.0,True
12,hamming_threshold,36,64,299,0.5415273132664437,5,5,1.0,True
12,hamming_threshold,36,65,288,0.5509259259259259,5,6,1.2,False
12,hamming_threshold,36,66,315,0.5410052910052909,6,6,1.0,True
12,hamming_threshold,36,67,299,0.5496098104793757,5,5,1.0,True
12,hamming_threshold,36,68,307,0.5385450597176982,6,6,1.0,True
12,hamming_threshold,36,69,312,0.5245726495726496,6,7,1.1666666666666667,False
12,hamming_threshold,36,70,293,0.5301478953356087,5,5,1.0,True
12,hamming_threshold,36,71,310,0.531989247311828,5,5,1.0,True
12,hamming_threshold,36,72,267,0.5424469413233458,5,6,1.2,False
12,hamming_threshold,36,73,252,0.5456349206349206,5,6,1.2,False
12,hamming_threshold,36,74,267,0.5318352059925093,6,7,1.1666666666666667,False
12,hamming_threshold,36,75,307,0.5380021715526602,5,5,1.0,True
12,hamming_threshold,36,76,289,0.5337370242214533,6,6,1.0,True
12,hamming_threshold,36,77,297,0.5255331088664422,5,5,1.0,True
12,hamming_threshold,36,78,276,0.5084541062801933,6,7,1.1666666666666667,False
12,hamming_threshold,36,79,243,0.52400548696845,5,5,1.0,True
12,hamming_threshold,36,80,308,0.5508658008658008,5,5,1.0,True
12,hamming_threshold,36,81,314,0.5294585987261147,6,6,1.0,True
12,hamming_threshold,36,82,271,0.5519680196801968,5,5,1.0,True
12,hamming_threshold,36,83,293,0.5338452787258248,5,6,1.2,False
12,hamming_threshold,36,84,311,0.5439442658092175,5,6,1.2,False
12,hamming_threshold,36,85,298,0.5335570469798657,5,6,1.2,False
12,hamming_threshold,36,86,287,0.5595238095238095,5,5,1.0,True
12,hamming_threshold,36,87,269,0.5328376703841389,5,5,1.0,True
12,hamming_threshold,36,88,254,0.53248031496063,5,6,1.2,False
12,hamming_threshold,36,89,314,0.529723991507431,6,6,1.0,True
12,hamming_threshold,36,90,301,0.5221483942414175,5,6,1.2,False
12,hamming_threshold,36,91,282,0.5342789598108747,5,6,1.2,False
12,hamming_threshold,36,92,316,0.5213607594936709,6,6,1.0,True
12,hamming_threshold,36,93,304,0.5257675438596492,6,6,1.0,True
12,hamming_threshold,36,94,254,0.5390419947506562,5,5,1.0,True
12,hamming_threshold,36,95,291,0.5240549828178694,6,6,1.0,True
12,hamming_threshold,36,96,308,0.5422077922077922,6,7,1.1666666666666667,False
12,hamming_threshold,36,97,315,0.5423280423280423,4,5,1.25,False
12,hamming_threshold,36,98,305,0.5349726775956284,6,7,1.1666666666666667,False
12,hamming_threshold,36,99,250,0.5283333333333333,5,5,1.0,True
14,hamming_threshold,42,0,426,0.5323608316566063,5,6,1.2,False
14,hamming_threshold,42,1,436,0.5340760157273918,6,7,1.1666666666666667,False
14,hamming_threshold,42,2,435,0.5218390804597701,6,6,1.0,True
14,hamming_threshold,42,3,356,0.5298956661316212,5,6,1.2,False
14,hamming_threshold,42,4,436,0.5324377457404981,5,5,1.0,True
14,hamming_threshold,42,5,414,0.5205314009661836,6,6,1.0,True
14,hamming_threshold,42,6,414,0.5324361628709454,6,6,1.0,True
14,hamming_threshold,42,7,429,0.5248085248085248,6,7,1.1666666666666667,False
14,hamming_threshold,42,8,421,0.5318968442483881,6,6,1.0,True
14,hamming_threshold,42,9,431,0.532151143520053,5,6,1.2,False
14,hamming_threshold,42,10,437,0.5529584831644329,6,6,1.0,True
14,hamming_threshold,42,11,397,0.5509175962576467,4,4,1.0,True
14,hamming_threshold,42,12,392,0.5317055393586005,6,6,1.0,True
14,hamming_threshold,42,13,397,0.534184958618208,5,5,1.0,True
14,hamming_threshold,42,14,422,0.5248815165876777,5,6,1.2,False
14,hamming_threshold,42,15,388,0.5294550810014728,6,6,1.0,True
14,hamming_threshold,42,16,436,0.5229357798165137,6,7,1.1666666666666667,False
14,hamming_threshold,42,17,419,0.5427889532901465,5,5,1.0,True
14,hamming_threshold,42,18,356,0.5250802568218298,6,7,1.1666666666666667,False
14,hamming_threshold,42,19,395,0.5164556962025316,6,6,1.0,True
14,hamming_threshold,42,20,404,0.5233380480905233,6,6,1.0,True
14,hamming_threshold,42,21,403,0.5421836228287841,5,6,1.2,False
14,hamming_threshold,42,22,403,0.5265863169088976,6,6,1.0,True
14,hamming_threshold,42,23,401,0.5452440327752048,5,5,1.0,True
14,hamming_threshold,42,24,360,0.55,5,5,1.0,True
14,hamming_threshold,42,25,414,0.532608695652174,6,6,1.0,True
14,hamming_threshold,42,26,419,0.5291510398908967,6,6,1.0,True
14,hamming_threshold,42,27,430,0.5411960132890365,6,6,1.0,True
14,hamming_threshold,42,28,433,0.5201253711646322,6,6,1.0,True
14,hamming_threshold,42,29,428,0.5213618157543392,6,6,1.0,True
14,hamming_threshold,42,30,438,0.5355512067840835,5,6,1.2,False
14,hamming_threshold,42,31,414,0.5162180814354728,6,6,1.0,True
14,hamming_threshold,42,32,421,0.5430946725483542,6,6,1.0,True
14,hamming_threshold,42,33,390,0.5208791208791209,6,6,1.0,True
14,hamming_threshold,42,34,428,0.5260347129506008,6,8,1.3333333333333333,False
14,hamming_threshold,42,35,436,0.5407929226736566,5,5,1.0,True
14,hamming_threshold,42,36,401,0.5361596009975063,5,6,1.2,False
14,hamming_threshold,42,37,433,0.5287033982184097,5,5,1.0,True
14,hamming_threshold,42,38,416,0.5367445054945055,5,6,1.2,False
14,hamming_threshold,42,39,424,0.5296495956873316,6,6,1.0,True
14,hamming_threshold,42,40,438,0.5282126549249837,6,7,1.1666666666666667,False
14,hamming_threshold,42,41,436,0.5216251638269986,6,7,1.1666666666666667,False
14,hamming_threshold,42,42,428,0.544392523364486,5,6,1.2,False
14,hamming_threshold,42,43,399,0.5338345864661654,5,6,1.2,False
14,hamming_threshold,42,44,429,0.5234765234765235,6,6,1.0,True
14,hamming_threshold,42,45,413,0.5375302663438256,5,6,1.2,False
14,hamming_threshold,42,46,405,0.5345679012345679,5,6,1.2,False
14,hamming_threshold,42,47,429,0.5529470529470529,5,6,1.2,False
14,hamming_threshold,42,48,396,0.5393217893217893,5,6,1.2,False
14,hamming_threshold,42,49,438,0.5313111545988258,6,6,1.0,True
14,hamming_threshold,42,50,421,0.507804546996946,6,6,1.0,True
14,hamming_threshold,42,51,405,0.5447971781305114,5,6,1.2,False
14,hamming_threshold,42,52,421,0.5335934848998982,5,6,1.2,False
14,hamming_threshold,42,53,386,0.5284974093264249,6,6,1.0,True
14,hamming_threshold,42,54,436,0.5334207077326344,6,6,1.0,True
14,hamming_threshold,42,55,410,0.5505226480836237,5,5,1.0,True
14,hamming_threshold,42,56,421,0.5395317271801833,5,5,1.0,True
14,hamming_threshold,42,57,401,0.5320627003918774,6,6,1.0,True
14,hamming_threshold,42,58,375,0.5129523809523809,5,6,1.2,False
14,hamming_threshold,42,59,435,0.519047619047619,6,6,1.0,True
14,hamming_threshold,42,60,421,0.5376654224635222,5,5,1.0,True
14,hamming_threshold,42,61,404,0.5330622347949081,6,6,1.0,True
14,hamming_threshold,42,62,356,0.540529695024077,5,6,1.2,False
14,hamming_threshold,42,63,437,0.540045766590389,6,7,1.1666666666666667,False
14,hamming_threshold,42,64,399,0.5350877192982456,6,7,1.1666666666666667,False
14,hamming_threshold,42,65,421,0.5427553444180523,5,6,1.2,False
14,hamming_threshold,42,66,393,0.5254452926208651,5,6,1.2,False
14,hamming_threshold,42,67,427,0.544496487119438,6,6,1.0,True
14,hamming_threshold,42,68,412,0.5273925104022191,6,7,1.1666666666666667,False
14,hamming_threshold,42,69,428,0.5375500667556743,6,7,1.1666666666666667,False
14,hamming_threshold,42,70,429,0.5401265401265402,6,7,1.1666666666666667,False
14,hamming_threshold,42,71,431,0.5261849519390123,6,6,1.0,True
14,hamming_threshold,42,72,356,0.5282905296950241,5,5,1.0,True
14,hamming_threshold,42,73,393,0.5321701199563795,5,6,1.2,False
14,hamming_threshold,42,74,413,0.5313040470425459,6,7,1.1666666666666667,False
14,hamming_threshold,42,75,423,0.5243161094224924,6,6,1.0,True
14,hamming_threshold,42,76,419,0.5349471530855779,6,7,1.1666666666666667,False
14,hamming_threshold,42,77,428,0.5071762349799732,6,7,1.1666666666666667,False
14,hamming_threshold,42,78,406,0.5219915552427867,5,6,1.2,False
14,hamming_threshold,42,79,318,0.5296495956873315,5,6,1.2,False
14,hamming_threshold,42,80,430,0.5426910299003322,6,7,1.1666666666666667,False
14,hamming_threshold,42,81,410,0.5329268292682927,6,6,1.0,True
14,hamming_threshold,42,82,401,0.5327752048450303,5,7,1.4,False
14,hamming_threshold,42,83,430,0.5279069767441861,6,6,1.0,True
14,hamming_threshold,42,84,419,0.5383566314353904,5,5,1.0,True
14,hamming_threshold,42,85,403,0.5157745480326126,5,6,1.2,False
14,hamming_threshold,42,86,369,0.5410375532326752,6,7,1.1666666666666667,False
14,hamming_threshold,42,87,399,0.5316863587540279,6,7,1.1666666666666667,False
14,hamming_threshold,42,88,399,0.5347296813462227,6,6,1.0,True
14,hamming_threshold,42,89,430,0.5151162790697674,6,7,1.1666666666666667,False
14,hamming_threshold,42,90,431,0.5120981107059993,6,6,1.0,True
14,hamming_threshold,42,91,356,0.5176565008025682,6,7,1.1666666666666667,False
14,hamming_threshold,42,92,424,0.5160040431266846,6,6,1.0,True
14,hamming_threshold,42,93,403,0.5241049273307338,6,6,1.0,True
14,hamming_threshold,42,94,377,0.5310723758999621,6,6,1.0,True
14,hamming_threshold,42,95,426,0.5263246143527834,6,6,1.0,True
14,hamming_threshold,42,96,440,0.538961038961039,6,6,1.0,True
14,hamming_threshold,42,97,433,0.5280435499835038,6,7,1.1666666666666667,False
14,hamming_threshold,42,98,422,0.5267433987813135,6,6,1.0,True
14,hamming_threshold,42,99,360,0.5202380952380952,6,6,1.0,True
16,hamming_threshold,48,0,568,0.5362015845070423,6,6,1.0,True
16,hamming_threshold,48,1,558,0.5262096774193549,6,6,1.0,True
16,hamming_threshold,48,2,538,0.5152184014869888,6,7,1.1666666666666667,False
16,hamming_threshold,48,3,523,0.5191204588910134,6,7,1.1666666666666667,False
16,hamming_threshold,48,4,549,0.5269808743169399,6,6,1.0,True
16,hamming_threshold,48,5,556,0.5157374100719424,6,8,1.3333333333333333,False
16,hamming_threshold,48,6,523,0.5315487571701721,5,6,1.2,False
16,hamming_threshold,48,7,570,0.5242324561403509,6,7,1.1666666666666667,False
16,hamming_threshold,48,8,575,0.5247826086956522,6,6,1.0,True
16,hamming_threshold,48,9,558,0.5285618279569892,6,6,1.0,True
16,hamming_threshold,48,10,574,0.5384364111498258,5,5,1.0,True
16,hamming_threshold,48,11,534,0.5321863295880149,6,6,1.0,True
16,hamming_threshold,48,12,512,0.5263671875,6,7,1.1666666666666667,False
16,hamming_threshold,48,13,556,0.52068345323741,6,8,1.3333333333333333,False
16,hamming_threshold,48,14,566,0.5230786219081273,6,7,1.1666666666666667,False
16,hamming_threshold,48,15,560,0.5243303571428571,6,7,1.1666666666666667,False
16,hamming_threshold,48,16,547,0.5177102376599635,6,6,1.0,True
16,hamming_threshold,48,17,527,0.5370018975332068,5,6,1.2,False
16,hamming_threshold,48,18,493,0.5325811359026369,5,6,1.2,False
16,hamming_threshold,48,19,568,0.5137544014084507,6,7,1.1666666666666667,False
16,hamming_threshold,48,20,527,0.5195683111954459,6,7,1.1666666666666667,False
16,hamming_threshold,48,21,573,0.536976439790576,5,5,1.0,True
16,hamming_threshold,48,22,493,0.5256085192697769,6,6,1.0,True
16,hamming_threshold,48,23,540,0.5243055555555556,6,7,1.1666666666666667,False
16,hamming_threshold,48,24,525,0.5371428571428571,6,6,1.0,True
16,hamming_threshold,48,25,575,0.5282608695652173,6,7,1.1666666666666667,False
16,hamming_threshold,48,26,549,0.5270947176684881,5,6,1.2,False
16,hamming_threshold,48,27,558,0.5325940860215054,6,6,1.0,True
16,hamming_threshold,48,28,523,0.5130258126195029,6,6,1.0,True
16,hamming_threshold,48,29,549,0.5298269581056466,5,6,1.2,False
16,hamming_threshold,48,30,570,0.530921052631579,6,7,1.1666666666666667,False
16,hamming_threshold,48,31,570,0.506578947368421,6,6,1.0,True
16,hamming_threshold,48,32,558,0.5332661290322581,6,6,1.0,True
16,hamming_threshold,48,33,560,0.5174107142857143,6,6,1.0,True
16,hamming_threshold,48,34,560,0.5207589285714286,6,7,1.1666666666666667,False
16,hamming_threshold,48,35,571,0.5344789842381786,6,7,1.1666666666666667,False
16,hamming_threshold,48,36,560,0.5361607142857143,6,6,1.0,True
16,hamming_threshold,48,37,565,0.5223451327433628,6,6,1.0,True
16,hamming_threshold,48,38,510,0.5303921568627451,5,6,1.2,False
16,hamming_threshold,48,39,573,0.5213787085514834,6,6,1.0,True
16,hamming_threshold,48,40,563,0.5259769094138543,6,7,1.1666666666666667,False
16,hamming_threshold,48,41,573,0.5191972076788831,6,7,1.1666666666666667,False
16,hamming_threshold,48,42,558,0.5402105734767025,6,6,1.0,True
16,hamming_threshold,48,43,547,0.529136197440585,6,6,1.0,True
16,hamming_threshold,48,44,573,0.5173429319371727,5,5,1.0,True
16,hamming_threshold,48,45,566,0.5331272084805654,6,6,1.0,True
16,hamming_threshold,48,46,527,0.5271584440227703,6,7,1.1666666666666667,False
16,hamming_threshold,48,47,551,0.5302858439201452,6,6,1.0,True
16,hamming_threshold,48,48,525,0.5321428571428571,6,6,1.0,True
16,hamming_threshold,48,49,573,0.525414485165794,6,7,1.1666666666666667,False
16,hamming_threshold,48,50,508,0.514886811023622,6,6,1.0,True
16,hamming_threshold,48,51,474,0.526503164556962,5,7,1.4,False
16,hamming_threshold,48,52,540,0.5261574074074075,5,6,1.2,False
16,hamming_threshold,48,53,538,0.5276486988847584,5,6,1.2,False
16,hamming_threshold,48,54,569,0.5260325131810193,6,7,1.1666666666666667,False
16,hamming_threshold,48,55,525,0.5432142857142858,5,6,1.2,False
16,hamming_threshold,48,56,563,0.5316385435168739,6,6,1.0,True
16,hamming_threshold,48,57,527,0.5266840607210627,6,7,1.1666666666666667,False
16,hamming_threshold,48,58,523,0.5123087954110899,6,6,1.0,True
16,hamming_threshold,48,59,570,0.5178728070175439,7,8,1.1428571428571428,False
16,hamming_threshold,48,60,549,0.5285746812386156,6,7,1.1666666666666667,False
16,hamming_threshold,48,61,521,0.5374280230326296,5,5,1.0,True
16,hamming_threshold,48,62,455,0.5293956043956044,5,6,1.2,False
16,hamming_threshold,48,63,571,0.5371059544658494,6,6,1.0,True
16,hamming_threshold,48,64,549,0.5313069216757741,6,7,1.1666666666666667,False
16,hamming_threshold,48,65,547,0.5339351005484461,6,6,1.0,True
16,hamming_threshold,48,66,565,0.5297566371681416,6,6,1.0,True
16,hamming_threshold,48,67,565,0.5371681415929204,6,6,1.0,True
16,hamming_threshold,48,68,523,0.5256931166347992,6,6,1.0,True
16,hamming_threshold,48,69,575,0.5272826086956521,6,7,1.1666666666666667,False
16,hamming_threshold,48,70,538,0.5410083643122676,5,6,1.2,False
16,hamming_threshold,48,71,565,0.5327433628318584,6,6,1.0,True
16,hamming_threshold,48,72,551,0.5238203266787659,6,6,1.0,True
16,hamming_threshold,48,73,549,0.5314207650273224,6,6,1.0,True
16,hamming_threshold,48,74,512,0.523681640625,6,6,1.0,True
16,hamming_threshold,48,75,570,0.5144736842105263,6,6,1.0,True
16,hamming_threshold,48,76,549,0.530396174863388,6,7,1.1666666666666667,False
16,hamming_threshold,48,77,572,0.5133304195804196,6,6,1.0,True
16,hamming_threshold,48,78,549,0.5142304189435337,6,6,1.0,True
16,hamming_threshold,48,79,474,0.5278217299578059,6,6,1.0,True
16,hamming_threshold,48,80,571,0.5432355516637478,5,5,1.0,True
16,hamming_threshold,48,81,558,0.5234094982078853,6,8,1.3333333333333333,False
16,hamming_threshold,48,82,512,0.528076171875,5,5,1.0,True
16,hamming_threshold,48,83,538,0.5242797397769516,6,7,1.1666666666666667,False
16,hamming_threshold,48,84,565,0.5324115044247788,6,6,1.0,True
16,hamming_threshold,48,85,493,0.5334685598377282,5,6,1.2,False
16,hamming_threshold,48,86,474,0.5379746835443038,6,7,1.1666666666666667,False
16,hamming_threshold,48,87,512,0.53076171875,6,7,1.1666666666666667,False
16,hamming_threshold,48,88,491,0.5339867617107943,5,6,1.2,False
16,hamming_threshold,48,89,567,0.5349426807760141,6,6,1.0,True
16,hamming_threshold,48,90,561,0.5105837789661319,6,7,1.1666666666666667,False
16,hamming_threshold,48,91,540,0.5219907407407407,5,5,1.0,True
16,hamming_threshold,48,92,551,0.5213248638838476,6,6,1.0,True
16,hamming_threshold,48,93,536,0.5190065298507462,6,6,1.0,True
16,hamming_threshold,48,94,512,0.523681640625,6,7,1.1666666666666667,False
16,hamming_threshold,48,95,525,0.5247619047619048,6,6,1.0,True
16,hamming_threshold,48,96,567,0.5265652557319224,6,7,1.1666666666666667,False
16,hamming_threshold,48,97,575,0.5310869565217391,6,7,1.1666666666666667,False
16,hamming_threshold,48,98,552,0.5267210144927537,6,7,1.1666666666666667,False
16,hamming_threshold,48,99,525,0.5169047619047619,6,6,1.0,True
8,set_cover_sparse,24,0,23,0.2608695652173913,7,8,1.1428571428571428,False
8,set_cover_sparse,24,1,23,0.28804347826086957,7,7,1.0,True
8,set_cover_sparse,24,2,23,0.2826086956521739,6,6,1.0,True
8,set_cover_sparse,24,3,23,0.2608695652173913,7,7,1.0,True
8,set_cover_sparse,24,4,23,0.28804347826086957,6,6,1.0,True
8,set_cover_sparse,24,5,23,0.2554347826086957,7,7,1.0,True
8,set_cover_sparse,24,6,23,0.32065217391304346,5,5,1.0,True
8,set_cover_sparse,24,7,23,0.2826086956521739,7,7,1.0,True
8,set_cover_sparse,24,8,23,0.2554347826086957,7,7,1.0,True
8,set_cover_sparse,24,9,23,0.28804347826086957,6,6,1.0,True
8,set_cover_sparse,24,10,23,0.2826086956521739,7,7,1.0,True
8,set_cover_sparse,24,11,23,0.27717391304347827,7,7,1.0,True
8,set_cover_sparse,24,12,23,0.266304347826087,7,7,1.0,True
8,set_cover_sparse,24,13,23,0.2608695652173913,6,6,1.0,True
8,set_cover_sparse,24,14,23,0.2554347826086957,6,7,1.1666666666666667,False
8,set_cover_sparse,24,15,23,0.2554347826086957,6,6,1.0,True
8,set_cover_sparse,24,16,23,0.29347826086956524,6,6,1.0,True
8,set_cover_sparse,24,17,23,0.2554347826086957,7,7,1.0,True
8,set_cover_sparse,24,18,23,0.25,7,7,1.0,True
8,set_cover_sparse,24,19,23,0.2717391304347826,7,7,1.0,True
8,set_cover_sparse,24,20,23,0.31521739130434784,5,5,1.0,True
8,set_cover_sparse,24,21,23,0.29347826086956524,5,5,1.0,True
8,set_cover_sparse,24,22,23,0.266304347826087,6,6,1.0,True
8,set_cover_sparse,24,23,23,0.266304347826087,6,6,1.0,True
8,set_cover_sparse,24,24,23,0.2826086956521739,7,7,1.0,True
8,set_cover_sparse,24,25,23,0.28804347826086957,6,6,1.0,True
8,set_cover_sparse,24,26,23,0.28804347826086957,5,5,1.0,True
8,set_cover_sparse,24,27,23,0.2608695652173913,7,7,1.0,True
8,set_cover_sparse,24,28,23,0.28804347826086957,7,7,1.0,True
8,set_cover_sparse,24,29,23,0.2608695652173913,8,8,1.0,True
8,set_cover_sparse,24,30,23,0.2717391304347826,6,7,1.1666666666666667,False
8,set_cover_sparse,24,31,23,0.29891304347826086,6,6,1.0,True
8,set_cover_sparse,24,32,23,0.27717391304347827,7,7,1.0,True
8,set_cover_sparse,24,33,23,0.28804347826086957,6,6,1.0,True
8,set_cover_sparse,24,34,23,0.23369565217391305,7,7,1.0,True
8,set_cover_sparse,24,35,23,0.30978260869565216,6,7,1.1666666666666667,False
8,set_cover_sparse,24,36,23,0.22282608695652173,7,7,1.0,True
8,set_cover_sparse,24,37,23,0.2826086956521739,7,7,1.0,True
8,set_cover_sparse,24,38,23,0.25,7,7,1.0,True
8,set_cover_sparse,24,39,23,0.27717391304347827,4,5,1.25,False
8,set_cover_sparse,24,40,23,0.29891304347826086,6,6,1.0,True
8,set_cover_sparse,24,41,23,0.24456521739130435,7,7,1.0,True
8,set_cover_sparse,24,42,23,0.2608695652173913,6,7,1.1666666666666667,False
8,set_cover_sparse,24,43,23,0.266304347826087,6,6,1.0,True
8,set_cover_sparse,24,44,23,0.266304347826087,8,8,1.0,True
8,set_cover_sparse,24,45,23,0.2391304347826087,7,7,1.0,True
8,set_cover_sparse,24,46,23,0.30434782608695654,5,5,1.0,True
8,set_cover_sparse,24,47,23,0.27717391304347827,7,7,1.0,True
8,set_cover_sparse,24,48,23,0.2826086956521739,6,6,1.0,True
8,set_cover_sparse,24,49,23,0.2717391304347826,7,7,1.0,True
8,set_cover_sparse,24,50,23,0.27717391304347827,7,7,1.0,True
8,set_cover_sparse,24,51,23,0.2391304347826087,7,8,1.1428571428571428,False
8,set_cover_sparse,24,52,23,0.2717391304347826,6,7,1.1666666666666667,False
8,set_cover_sparse,24,53,23,0.266304347826087,6,7,1.1666666666666667,False
8,set_cover_sparse,24,54,23,0.27717391304347827,7,7,1.0,True
8,set_cover_sparse,24,55,23,0.23369565217391305,7,7,1.0,True
8,set_cover_sparse,24,56,23,0.2717391304347826,7,7,1.0,True
8,set_cover_sparse,24,57,23,0.2717391304347826,6,6,1.0,True
8,set_cover_sparse,24,58,23,0.2717391304347826,7,7,1.0,True
8,set_cover_sparse,24,59,23,0.266304347826087,7,8,1.1428571428571428,False
8,set_cover_sparse,24,60,23,0.2554347826086957,7,7,1.0,True
8,set_cover_sparse,24,61,23,0.2608695652173913,7,7,1.0,True
8,set_cover_sparse,24,62,23,0.25,8,8,1.0,True
8,set_cover_sparse,24,63,23,0.2554347826086957,7,7,1.0,True
8,set_cover_sparse,24,64,23,0.28804347826086957,7,7,1.0,True
8,set_cover_sparse,24,65,23,0.28804347826086957,6,7,1.1666666666666667,False
8,set_cover_sparse,24,66,23,0.2826086956521739,7,7,1.0,True
8,set_cover_sparse,24,67,23,0.29891304347826086,6,6,1.0,True
8,set_cover_sparse,24,68,23,0.2608695652173913,7,7,1.0,True
8,set_cover_sparse,24,69,23,0.266304347826087,7,7,1.0,True
8,set_cover_sparse,24,70,23,0.2717391304347826,7,7,1.0,True
8,set_cover_sparse,24,71,23,0.266304347826087,7,7,1.0,True
8,set_cover_sparse,24,72,23,0.27717391304347827,6,6,1.0,True
8,set_cover_sparse,24,73,23,0.24456521739130435,7,7,1.0,True
8,set_cover_sparse,24,74,23,0.2717391304347826,7,7,1.0,True
8,set_cover_sparse,24,75,23,0.28804347826086957,7,7,1.0,True
8,set_cover_sparse,24,76,23,0.2826086956521739,6,6,1.0,True
8,set_cover_sparse,24,77,23,0.29347826086956524,6,6,1.0,True
8,set_cover_sparse,24,78,23,0.25,7,7,1.0,True
8,set_cover_sparse,24,79,23,0.25,7,7,1.0,True
8,set_cover_sparse,24,80,23,0.33152173913043476,6,6,1.0,True
8,set_cover_sparse,24,81,23,0.24456521739130435,6,6,1.0,True
8,set_cover_sparse,24,82,23,0.2717391304347826,7,7,1.0,True
8,set_cover_sparse,24,83,23,0.2554347826086957,8,8,1.0,True
8,set_cover_sparse,24,84,23,0.2717391304347826,6,7,1.1666666666666667,False
8,set_cover_sparse,24,85,23,0.25,7,7,1.0,True
8,set_cover_sparse,24,86,23,0.2608695652173913,6,6,1.0,True
8,set_cover_sparse,24,87,23,0.29891304347826086,6,6,1.0,True
8,set_cover_sparse,24,88,23,0.27717391304347827,7,7,1.0,True
8,set_cover_sparse,24,89,23,0.24456521739130435,7,7,1.0,True
8,set_cover_sparse,24,90,23,0.2826086956521739,6,7,1.1666666666666667,False
8,set_cover_sparse,24,91,23,0.25,7,7,1.0,True
8,set_cover_sparse,24,92,23,0.22282608695652173,7,8,1.1428571428571428,False
8,set_cover_sparse,24,93,23,0.266304347826087,6,6,1.0,True
8,set_cover_sparse,24,94,23,0.24456521739130435,7,7,1.0,True
8,set_cover_sparse,24,95,23,0.27717391304347827,7,7,1.0,True
8,set_cover_sparse,24,96,23,0.25,8,8,1.0,True
8,set_cover_sparse,24,97,23,0.2717391304347826,7,7,1.0,True
8,set_cover_sparse,24,98,23,0.266304347826087,6,7,1.1666666666666667,False
8,set_cover_sparse,24,99,23,0.27717391304347827,7,7,1.0,True
10,set_cover_sparse,30,0,29,0.25862068965517243,6,6,1.0,True
10,set_cover_sparse,30,1,29,0.23448275862068965,7,8,1.1428571428571428,False
10,set_cover_sparse,30,2,29,0.25517241379310346,7,7,1.0,True
10,set_cover_sparse,30,3,29,0.2310344827586207,8,8,1.0,True
10,set_cover_sparse,30,4,29,0.2689655172413793,6,6,1.0,True
10,set_cover_sparse,30,5,29,0.2413793103448276,8,8,1.0,True
10,set_cover_sparse,30,6,29,0.27241379310344827,7,8,1.1428571428571428,False
10,set_cover_sparse,30,7,29,0.2827586206896551,6,6,1.0,True
10,set_cover_sparse,30,8,29,0.2310344827586207,7,7,1.0,True
10,set_cover_sparse,30,9,29,0.27241379310344827,6,6,1.0,True
10,set_cover_sparse,30,10,29,0.2517241379310345,8,8,1.0,True
10,set_cover_sparse,30,11,29,0.25517241379310346,6,6,1.0,True
10,set_cover_sparse,30,12,29,0.23793103448275862,9,9,1.0,True
10,set_cover_sparse,30,13,29,0.24482758620689657,7,7,1.0,True
10,set_cover_sparse,30,14,29,0.22413793103448276,7,8,1.1428571428571428,False
10,set_cover_sparse,30,15,29,0.19999999999999998,9,9,1.0,True
10,set_cover_sparse,30,16,29,0.2620689655172414,8,8,1.0,True
10,set_cover_sparse,30,17,29,0.22413793103448276,8,8,1.0,True
10,set_cover_sparse,30,18,29,0.21379310344827587,8,8,1.0,True
10,set_cover_sparse,30,19,29,0.2413793103448276,7,10,1.4285714285714286,False
10,set_cover_sparse,30,20,29,0.2517241379310345,9,9,1.0,True
10,set_cover_sparse,30,21,29,0.2413793103448276,8,8,1.0,True
10,set_cover_sparse,30,22,29,0.24482758620689657,7,8,1.1428571428571428,False
10,set_cover_sparse,30,23,29,0.23793103448275862,6,6,1.0,True
10,set_cover_sparse,30,24,29,0.2517241379310345,8,8,1.0,True
10,set_cover_sparse,30,25,29,0.25517241379310346,7,7,1.0,True
10,set_cover_sparse,30,26,29,0.2482758620689655,7,7,1.0,True
10,set_cover_sparse,30,27,29,0.22413793103448276,8,8,1.0,True
10,set_cover_sparse,30,28,29,0.2655172413793104,7,7,1.0,True
10,set_cover_sparse,30,29,29,0.2310344827586207,9,9,1.0,True
10,set_cover_sparse,30,30,29,0.2620689655172414,7,7,1.0,True
10,set_cover_sparse,30,31,29,0.2655172413793104,7,7,1.0,True
10,set_cover_sparse,30,32,29,0.2689655172413793,7,7,1.0,True
10,set_cover_sparse,30,33,29,0.23448275862068965,9,9,1.0,True
10,set_cover_sparse,30,34,29,0.2310344827586207,8,8,1.0,True
10,set_cover_sparse,30,35,29,0.27241379310344827,6,7,1.1666666666666667,False
10,set_cover_sparse,30,36,29,0.21034482758620693,8,8,1.0,True
10,set_cover_sparse,30,37,29,0.2413793103448276,8,8,1.0,True
10,set_cover_sparse,30,38,29,0.22413793103448276,7,7,1.0,True
10,set_cover_sparse,30,39,29,0.2517241379310345,6,7,1.1666666666666667,False
10,set_cover_sparse,30,40,29,0.27241379310344827,6,6,1.0,True
10,set_cover_sparse,30,41,29,0.21724137931034482,8,8,1.0,True
10,set_cover_sparse,30,42,29,0.21724137931034482,6,7,1.1666666666666667,False
10,set_cover_sparse,30,43,29,0.2482758620689655,6,7,1.1666666666666667,False
10,set_cover_sparse,30,44,29,0.2655172413793104,7,7,1.0,True
10,set_cover_sparse,30,45,29,0.2310344827586207,9,9,1.0,True
10,set_cover_sparse,30,46,29,0.2482758620689655,7,7,1.0,True
10,set_cover_sparse,30,47,29,0.23793103448275862,7,9,1.2857142857142858,False
10,set_cover_sparse,30,48,29,0.23793103448275862,6,6,1.0,True
10,set_cover_sparse,30,49,29,0.2413793103448276,8,8,1.0,True
10,set_cover_sparse,30,50,29,0.2310344827586207,7,7,1.0,True
10,set_cover_sparse,30,51,29,0.22068965517241382,6,6,1.0,True
10,set_cover_sparse,30,52,29,0.2689655172413793,8,8,1.0,True
10,set_cover_sparse,30,53,29,0.21379310344827587,8,9,1.125,False
10,set_cover_sparse,30,54,29,0.2413793103448276,9,9,1.0,True
10,set_cover_sparse,30,55,29,0.21379310344827587,8,8,1.0,True
10,set_cover_sparse,30,56,29,0.2413793103448276,7,7,1.0,True
10,set_cover_sparse,30,57,29,0.25862068965517243,6,6,1.0,True
10,set_cover_sparse,30,58,29,0.22758620689655173,8,8,1.0,True
10,set_cover_sparse,30,59,29,0.2482758620689655,6,7,1.1666666666666667,False
10,set_cover_sparse,30,60,29,0.2413793103448276,6,6,1.0,True
10,set_cover_sparse,30,61,29,0.24482758620689657,7,7,1.0,True
10,set_cover_sparse,30,62,29,0.23793103448275862,7,8,1.1428571428571428,False
10,set_cover_sparse,30,63,29,0.21034482758620693,8,8,1.0,True
10,set_cover_sparse,30,64,29,0.25517241379310346,7,7,1.0,True
10,set_cover_sparse,30,65,29,0.23448275862068965,7,8,1.1428571428571428,False
10,set_cover_sparse,30,66,29,0.24482758620689654,7,8,1.1428571428571428,False
10,set_cover_sparse,30,67,29,0.2482758620689655,8,8,1.0,True
10,set_cover_sparse,30,68,29,0.2482758620689655,7,7,1.0,True
10,set_cover_sparse,30,69,29,0.24482758620689657,6,6,1.0,True
10,set_cover_sparse,30,70,29,0.24482758620689657,8,9,1.125,False
10,set_cover_sparse,30,71,29,0.2482758620689655,7,7,1.0,True
10,set_cover_sparse,30,72,29,0.2310344827586207,7,7,1.0,True
10,set_cover_sparse,30,73,29,0.20344827586206898,10,10,1.0,True
10,set_cover_sparse,30,74,29,0.2413793103448276,7,8,1.1428571428571428,False
10,set_cover_sparse,30,75,29,0.2517241379310345,7,8,1.1428571428571428,False
10,set_cover_sparse,30,76,29,0.24482758620689654,8,8,1.0,True
10,set_cover_sparse,30,77,29,0.25862068965517243,6,8,1.3333333333333333,False
10,set_cover_sparse,30,78,29,0.23793103448275862,6,7,1.1666666666666667,False
10,set_cover_sparse,30,79,29,0.2310344827586207,8,9,1.125,False
10,set_cover_sparse,30,80,29,0.27586206896551724,5,6,1.2,False
10,set_cover_sparse,30,81,29,0.2310344827586207,7,7,1.0,True
10,set_cover_sparse,30,82,29,0.22758620689655173,7,7,1.0,True
10,set_cover_sparse,30,83,29,0.22068965517241382,8,9,1.125,False
10,set_cover_sparse,30,84,29,0.22413793103448276,6,6,1.0,True
10,set_cover_sparse,30,85,29,0.22413793103448276,9,9,1.0,True
10,set_cover_sparse,30,86,29,0.23448275862068965,7,7,1.0,True
10,set_cover_sparse,30,87,29,0.2482758620689655,7,7,1.0,True
10,set_cover_sparse,30,88,29,0.2517241379310345,7,8,1.1428571428571428,False
10,set_cover_sparse,30,89,29,0.2620689655172414,7,8,1.1428571428571428,False
10,set_cover_sparse,30,90,29,0.2310344827586207,8,8,1.0,True
10,set_cover_sparse,30,91,29,0.22068965517241382,9,10,1.1111111111111112,False
10,set_cover_sparse,30,92,29,0.22068965517241382,8,8,1.0,True
10,set_cover_sparse,30,93,29,0.2482758620689655,6,6,1.0,True
10,set_cover_sparse,30,94,29,0.21724137931034482,9,9,1.0,True
10,set_cover_sparse,30,95,29,0.25862068965517243,7,7,1.0,True
10,set_cover_sparse,30,96,29,0.22068965517241382,8,8,1.0,True
10,set_cover_sparse,30,97,29,0.24482758620689657,7,7,1.0,True
10,set_cover_sparse,30,98,29,0.27241379310344827,6,7,1.1666666666666667,False
10,set_cover_sparse,30,99,29,0.23793103448275862,9,9,1.0,True
12,set_cover_sparse,36,0,35,0.24047619047619045,6,6,1.0,True
12,set_cover_sparse,36,1,35,0.21904761904761902,9,9,1.0,True
12,set_cover_sparse,36,2,35,0.2238095238095238,8,9,1.125,False
12,set_cover_sparse,36,3,35,0.20952380952380953,8,10,1.25,False
12,set_cover_sparse,36,4,35,0.22857142857142856,7,7,1.0,True
12,set_cover_sparse,36,5,35,0.2238095238095238,9,9,1.0,True
12,set_cover_sparse,36,6,35,0.25,8,8,1.0,True
12,set_cover_sparse,36,7,35,0.2571428571428571,7,7,1.0,True
12,set_cover_sparse,36,8,35,0.20952380952380953,8,8,1.0,True
12,set_cover_sparse,36,9,35,0.25,7,7,1.0,True
12,set_cover_sparse,36,10,35,0.2380952380952381,7,7,1.0,True
12,set_cover_sparse,36,11,35,0.2238095238095238,9,9,1.0,True
12,set_cover_sparse,36,12,35,0.2261904761904762,8,8,1.0,True
12,set_cover_sparse,36,13,35,0.21666666666666665,7,8,1.1428571428571428,False
12,set_cover_sparse,36,14,35,0.20952380952380953,8,8,1.0,True
12,set_cover_sparse,36,15,35,0.2238095238095238,8,8,1.0,True
12,set_cover_sparse,36,16,35,0.23095238095238096,8,8,1.0,True
12,set_cover_sparse,36,17,35,0.2238095238095238,7,8,1.1428571428571428,False
12,set_cover_sparse,36,18,35,0.2,8,8,1.0,True
12,set_cover_sparse,36,19,35,0.24047619047619045,7,8,1.1428571428571428,False
12,set_cover_sparse,36,20,35,0.24285714285714285,8,8,1.0,True
12,set_cover_sparse,36,21,35,0.2357142857142857,7,7,1.0,True
12,set_cover_sparse,36,22,35,0.2452380952380952,6,6,1.0,True
12,set_cover_sparse,36,23,35,0.20714285714285716,9,9,1.0,True
12,set_cover_sparse,36,24,35,0.22619047619047616,9,10,1.1111111111111112,False
12,set_cover_sparse,36,25,35,0.23095238095238096,6,7,1.1666666666666667,False
12,set_cover_sparse,36,26,35,0.24047619047619045,8,8,1.0,True
12,set_cover_sparse,36,27,35,0.20952380952380953,9,9,1.0,True
12,set_cover_sparse,36,28,35,0.26666666666666666,8,8,1.0,True
12,set_cover_sparse,36,29,35,0.21904761904761902,9,9,1.0,True
12,set_cover_sparse,36,30,35,0.24523809523809526,8,8,1.0,True
12,set_cover_sparse,36,31,35,0.24285714285714285,8,9,1.125,False
12,set_cover_sparse,36,32,35,0.2523809523809524,8,8,1.0,True
12,set_cover_sparse,36,33,35,0.22857142857142856,7,7,1.0,True
12,set_cover_sparse,36,34,35,0.1976190476190476,10,10,1.0,True
12,set_cover_sparse,36,35,35,0.25476190476190474,7,7,1.0,True
12,set_cover_sparse,36,36,35,0.1976190476190476,9,9,1.0,True
12,set_cover_sparse,36,37,35,0.21666666666666665,8,9,1.125,False
12,set_cover_sparse,36,38,35,0.2238095238095238,7,7,1.0,True
12,set_cover_sparse,36,39,35,0.2333333333333333,6,8,1.3333333333333333,False
12,set_cover_sparse,36,40,35,0.2523809523809524,8,9,1.125,False
12,set_cover_sparse,36,41,35,0.20714285714285716,9,9,1.0,True
12,set_cover_sparse,36,42,35,0.2,8,8,1.0,True
12,set_cover_sparse,36,43,35,0.2238095238095238,7,8,1.1428571428571428,False
12,set_cover_sparse,36,44,35,0.24047619047619045,8,9,1.125,False
12,set_cover_sparse,36,45,35,0.2119047619047619,9,9,1.0,True
12,set_cover_sparse,36,46,35,0.24523809523809526,8,8,1.0,True
12,set_cover_sparse,36,47,35,0.22857142857142856,8,8,1.0,True
12,set_cover_sparse,36,48,35,0.22142857142857142,8,8,1.0,True
12,set_cover_sparse,36,49,35,0.23095238095238096,10,10,1.0,True
12,set_cover_sparse,36,50,35,0.21666666666666665,9,9,1.0,True
12,set_cover_sparse,36,51,35,0.21904761904761905,8,8,1.0,True
12,set_cover_sparse,36,52,35,0.2476190476190476,7,7,1.0,True
12,set_cover_sparse,36,53,35,0.2,8,9,1.125,False
12,set_cover_sparse,36,54,35,0.2238095238095238,9,10,1.1111111111111112,False
12,set_cover_sparse,36,55,35,0.2,9,9,1.0,True
12,set_cover_sparse,36,56,35,0.21666666666666665,8,10,1.25,False
12,set_cover_sparse,36,57,35,0.22619047619047616,7,9,1.2857142857142858,False
12,set_cover_sparse,36,58,35,0.21428571428571427,8,8,1.0,True
12,set_cover_sparse,36,59,35,0.21904761904761902,10,10,1.0,True
12,set_cover_sparse,36,60,35,0.20952380952380953,8,8,1.0,True
12,set_cover_sparse,36,61,35,0.2238095238095238,7,7,1.0,True
12,set_cover_sparse,36,62,35,0.21666666666666665,9,9,1.0,True
12,set_cover_sparse,36,63,35,0.20952380952380953,7,9,1.2857142857142858,False
12,set_cover_sparse,36,64,35,0.2380952380952381,8,9,1.125,False
12,set_cover_sparse,36,65,35,0.23095238095238096,8,8,1.0,True
12,set_cover_sparse,36,66,35,0.22142857142857142,9,9,1.0,True
12,set_cover_sparse,36,67,35,0.22142857142857142,8,8,1.0,True
12,set_cover_sparse,36,68,35,0.21428571428571427,7,7,1.0,True
12,set_cover_sparse,36,69,35,0.2333333333333333,8,8,1.0,True
12,set_cover_sparse,36,70,35,0.2380952380952381,8,8,1.0,True
12,set_cover_sparse,36,71,35,0.2380952380952381,9,9,1.0,True
12,set_cover_sparse,36,72,35,0.2119047619047619,8,8,1.0,True
12,set_cover_sparse,36,73,35,0.20476190476190476,8,9,1.125,False
12,set_cover_sparse,36,74,35,0.2261904761904762,8,8,1.0,True
12,set_cover_sparse,36,75,35,0.22619047619047616,7,7,1.0,True
12,set_cover_sparse,36,76,35,0.22857142857142856,7,7,1.0,True
12,set_cover_sparse,36,77,35,0.2357142857142857,7,7,1.0,True
12,set_cover_sparse,36,78,35,0.2238095238095238,8,8,1.0,True
12,set_cover_sparse,36,79,35,0.2238095238095238,8,8,1.0,True
12,set_cover_sparse,36,80,35,0.26904761904761904,6,6,1.0,True
12,set_cover_sparse,36,81,35,0.21666666666666665,8,9,1.125,False
12,set_cover_sparse,36,82,35,0.20714285714285716,10,10,1.0,True
12,set_cover_sparse,36,83,35,0.2,9,9,1.0,True
12,set_cover_sparse,36,84,35,0.2238095238095238,9,9,1.0,True
12,set_cover_sparse,36,85,35,0.21666666666666665,9,9,1.0,True
12,set_cover_sparse,36,86,35,0.21666666666666665,8,8,1.0,True
12,set_cover_sparse,36,87,35,0.20714285714285716,9,10,1.1111111111111112,False
12,set_cover_sparse,36,88,35,0.22619047619047616,9,9,1.0,True
12,set_cover_sparse,36,89,35,0.2357142857142857,8,8,1.0,True
12,set_cover_sparse,36,90,35,0.22857142857142856,8,10,1.25,False
12,set_cover_sparse,36,91,35,0.2119047619047619,9,9,1.0,True
12,set_cover_sparse,36,92,35,0.19047619047619047,9,9,1.0,True
12,set_cover_sparse,36,93,35,0.21904761904761902,8,9,1.125,False
12,set_cover_sparse,36,94,35,0.21428571428571427,9,10,1.1111111111111112,False
12,set_cover_sparse,36,95,35,0.23095238095238096,9,9,1.0,True
12,set_cover_sparse,36,96,35,0.22857142857142856,7,9,1.2857142857142858,False
12,set_cover_sparse,36,97,35,0.2380952380952381,7,8,1.1428571428571428,False
12,set_cover_sparse,36,98,35,0.2571428571428571,7,7,1.0,True
12,set_cover_sparse,36,99,35,0.23095238095238096,9,9,1.0,True
14,set_cover_sparse,42,0,41,0.21428571428571427,8,8,1.0,True
14,set_cover_sparse,42,1,41,0.19337979094076654,9,9,1.0,True
14,set_cover_sparse,42,2,41,0.20905923344947736,10,11,1.1,False
14,set_cover_sparse,42,3,41,0.21254355400696862,8,9,1.125,False
14,set_cover_sparse,42,4,41,0.22473867595818814,9,10,1.1111111111111112,False
14,set_cover_sparse,42,5,41,0.235191637630662,8,8,1.0,True
14,set_cover_sparse,42,6,41,0.23693379790940763,9,11,1.2222222222222223,False
14,set_cover_sparse,42,7,41,0.22996515679442509,9,9,1.0,True
14,set_cover_sparse,42,8,41,0.20034843205574912,11,11,1.0,True
14,set_cover_sparse,42,9,41,0.2386759581881533,6,7,1.1666666666666667,False
14,set_cover_sparse,42,10,41,0.22125435540069685,8,8,1.0,True
14,set_cover_sparse,42,11,41,0.2229965156794425,8,9,1.125,False
14,set_cover_sparse,42,12,41,0.20557491289198607,11,12,1.0909090909090908,False
14,set_cover_sparse,42,13,41,0.21254355400696862,9,9,1.0,True
14,set_cover_sparse,42,14,41,0.19860627177700346,10,11,1.1,False
14,set_cover_sparse,42,15,41,0.1951219512195122,8,8,1.0,True
14,set_cover_sparse,42,16,41,0.2177700348432056,9,9,1.0,True
14,set_cover_sparse,42,17,41,0.20557491289198607,7,9,1.2857142857142858,False
14,set_cover_sparse,42,18,41,0.19860627177700346,8,10,1.25,False
14,set_cover_sparse,42,19,41,0.20905923344947736,10,11,1.1,False
14,set_cover_sparse,42,20,41,0.24564459930313587,7,8,1.1428571428571428,False
14,set_cover_sparse,42,21,41,0.21080139372822299,10,10,1.0,True
14,set_cover_sparse,42,22,41,0.2177700348432056,6,8,1.3333333333333333,False
14,set_cover_sparse,42,23,41,0.2229965156794425,9,9,1.0,True
14,set_cover_sparse,42,24,41,0.22125435540069685,9,9,1.0,True
14,set_cover_sparse,42,25,41,0.22648083623693377,8,9,1.125,False
14,set_cover_sparse,42,26,41,0.22648083623693377,8,9,1.125,False
14,set_cover_sparse,42,27,41,0.20905923344947736,8,8,1.0,True
14,set_cover_sparse,42,28,41,0.23693379790940763,7,9,1.2857142857142858,False
14,set_cover_sparse,42,29,41,0.21428571428571427,9,9,1.0,True
14,set_cover_sparse,42,30,41,0.2386759581881533,8,8,1.0,True
14,set_cover_sparse,42,31,41,0.20905923344947736,10,11,1.1,False
14,set_cover_sparse,42,32,41,0.22648083623693377,9,10,1.1111111111111112,False
14,set_cover_sparse,42,33,41,0.21428571428571427,8,9,1.125,False
14,set_cover_sparse,42,34,41,0.18292682926829268,8,8,1.0,True
14,set_cover_sparse,42,35,41,0.22996515679442509,8,8,1.0,True
14,set_cover_sparse,42,36,41,0.2177700348432056,9,9,1.0,True
14,set_cover_sparse,42,37,41,0.20557491289198607,10,11,1.1,False
14,set_cover_sparse,42,38,41,0.2160278745644599,8,8,1.0,True
14,set_cover_sparse,42,39,41,0.2282229965156794,7,7,1.0,True
14,set_cover_sparse,42,40,41,0.235191637630662,7,7,1.0,True
14,set_cover_sparse,42,41,41,0.21602787456445993,9,11,1.2222222222222223,False
14,set_cover_sparse,42,42,41,0.20905923344947736,10,12,1.2,False
14,set_cover_sparse,42,43,41,0.21080139372822299,9,10,1.1111111111111112,False
14,set_cover_sparse,42,44,41,0.23693379790940763,7,7,1.0,True
14,set_cover_sparse,42,45,41,0.19686411149825783,10,10,1.0,True
14,set_cover_sparse,42,46,41,0.23693379790940763,8,8,1.0,True
14,set_cover_sparse,42,47,41,0.21254355400696862,10,11,1.1,False
14,set_cover_sparse,42,48,41,0.22125435540069685,9,9,1.0,True
14,set_cover_sparse,42,49,41,0.21951219512195122,9,10,1.1111111111111112,False
14,set_cover_sparse,42,50,41,0.1951219512195122,9,9,1.0,True
14,set_cover_sparse,42,51,41,0.22473867595818814,8,9,1.125,False
14,set_cover_sparse,42,52,41,0.22473867595818814,7,8,1.1428571428571428,False
14,set_cover_sparse,42,53,41,0.19860627177700346,8,9,1.125,False
14,set_cover_sparse,42,54,41,0.2177700348432056,8,8,1.0,True
14,set_cover_sparse,42,55,41,0.19337979094076654,9,9,1.0,True
14,set_cover_sparse,42,56,41,0.22996515679442509,8,8,1.0,True
14,set_cover_sparse,42,57,41,0.21951219512195122,8,8,1.0,True
14,set_cover_sparse,42,58,41,0.19860627177700346,8,9,1.125,False
14,set_cover_sparse,42,59,41,0.20034843205574912,8,8,1.0,True
14,set_cover_sparse,42,60,41,0.18641114982578397,9,10,1.1111111111111112,False
14,set_cover_sparse,42,61,41,0.21951219512195122,6,6,1.0,True
14,set_cover_sparse,42,62,41,0.21428571428571427,8,8,1.0,True
14,set_cover_sparse,42,63,41,0.20383275261324038,8,9,1.125,False
14,set_cover_sparse,42,64,41,0.23344947735191637,8,9,1.125,False
14,set_cover_sparse,42,65,41,0.21428571428571427,8,8,1.0,True
14,set_cover_sparse,42,66,41,0.20034843205574912,8,8,1.0,True
14,set_cover_sparse,42,67,41,0.22125435540069685,9,9,1.0,True
14,set_cover_sparse,42,68,41,0.20557491289198607,9,9,1.0,True
14,set_cover_sparse,42,69,41,0.21602787456445993,10,10,1.0,True
14,set_cover_sparse,42,70,41,0.2229965156794425,9,9,1.0,True
14,set_cover_sparse,42,71,41,0.2229965156794425,7,8,1.1428571428571428,False
14,set_cover_sparse,42,72,41,0.20383275261324038,9,9,1.0,True
14,set_cover_sparse,42,73,41,0.21080139372822299,8,8,1.0,True
14,set_cover_sparse,42,74,41,0.21428571428571427,8,8,1.0,True
14,set_cover_sparse,42,75,41,0.21602787456445993,9,9,1.0,True
14,set_cover_sparse,42,76,41,0.20034843205574912,8,9,1.125,False
14,set_cover_sparse,42,77,41,0.22648083623693377,8,8,1.0,True
14,set_cover_sparse,42,78,41,0.21951219512195122,8,8,1.0,True
14,set_cover_sparse,42,79,41,0.20383275261324044,9,9,1.0,True
14,set_cover_sparse,42,80,41,0.23693379790940763,9,9,1.0,True
14,set_cover_sparse,42,81,41,0.21080139372822299,7,7,1.0,True
14,set_cover_sparse,42,82,41,0.20383275261324044,9,9,1.0,True
14,set_cover_sparse,42,83,41,0.19337979094076654,11,12,1.0909090909090908,False
14,set_cover_sparse,42,84,41,0.19686411149825783,8,10,1.25,False
14,set_cover_sparse,42,85,41,0.21080139372822299,9,10,1.1111111111111112,False
14,set_cover_sparse,42,86,41,0.21080139372822299,9,10,1.1111111111111112,False
14,set_cover_sparse,42,87,41,0.21080139372822299,8,9,1.125,False
14,set_cover_sparse,42,88,41,0.20557491289198607,9,9,1.0,True
14,set_cover_sparse,42,89,41,0.2229965156794425,9,10,1.1111111111111112,False
14,set_cover_sparse,42,90,41,0.20905923344947736,8,8,1.0,True
14,set_cover_sparse,42,91,41,0.20383275261324044,9,10,1.1111111111111112,False
14,set_cover_sparse,42,92,41,0.19163763066202089,10,11,1.1,False
14,set_cover_sparse,42,93,41,0.20557491289198607,9,9,1.0,True
14,set_cover_sparse,42,94,41,0.19686411149825783,9,9,1.0,True
14,set_cover_sparse,42,95,41,0.2229965156794425,8,9,1.125,False
14,set_cover_sparse,42,96,41,0.21254355400696862,10,10,1.0,True
14,set_cover_sparse,42,97,41,0.2177700348432056,9,9,1.0,True
14,set_cover_sparse,42,98,41,0.22648083623693377,9,10,1.1111111111111112,False
14,set_cover_sparse,42,99,41,0.2160278745644599,9,9,1.0,True
16,set_cover_sparse,48,0,47,0.22606382978723405,8,9,1.125,False
16,set_cover_sparse,48,1,47,0.1981382978723404,8,8,1.0,True
16,set_cover_sparse,48,2,47,0.21010638297872342,10,11,1.1,False
16,set_cover_sparse,48,3,47,0.21808510638297873,8,8,1.0,True
16,set_cover_sparse,48,4,47,0.2247340425531915,7,7,1.0,True
16,set_cover_sparse,48,5,47,0.22074468085106383,9,10,1.1111111111111112,False
16,set_cover_sparse,48,6,47,0.25132978723404253,7,7,1.0,True
16,set_cover_sparse,48,7,47,0.22074468085106383,7,9,1.2857142857142858,False
16,set_cover_sparse,48,8,47,0.19414893617021275,9,9,1.0,True
16,set_cover_sparse,48,9,47,0.23138297872340424,9,9,1.0,True
16,set_cover_sparse,48,10,47,0.21143617021276595,10,10,1.0,True
16,set_cover_sparse,48,11,47,0.20877659574468085,9,10,1.1111111111111112,False
16,set_cover_sparse,48,12,47,0.2074468085106383,9,9,1.0,True
16,set_cover_sparse,48,13,47,0.21675531914893617,8,9,1.125,False
16,set_cover_sparse,48,14,47,0.21010638297872342,8,8,1.0,True
16,set_cover_sparse,48,15,47,0.19148936170212766,9,10,1.1111111111111112,False
16,set_cover_sparse,48,16,47,0.21941489361702127,11,13,1.1818181818181819,False
16,set_cover_sparse,48,17,47,0.20345744680851063,8,9,1.125,False
16,set_cover_sparse,48,18,47,0.19680851063829788,8,8,1.0,True
16,set_cover_sparse,48,19,47,0.21409574468085107,8,8,1.0,True
16,set_cover_sparse,48,20,47,0.24202127659574468,7,8,1.1428571428571428,False
16,set_cover_sparse,48,21,47,0.20079787234042554,10,10,1.0,True
16,set_cover_sparse,48,22,47,0.2074468085106383,8,9,1.125,False
16,set_cover_sparse,48,23,47,0.2074468085106383,10,10,1.0,True
16,set_cover_sparse,48,24,47,0.21808510638297873,9,9,1.0,True
16,set_cover_sparse,48,25,47,0.21808510638297873,8,8,1.0,True
16,set_cover_sparse,48,26,47,0.2154255319148936,9,10,1.1111111111111112,False
16,set_cover_sparse,48,27,47,0.1981382978723404,9,9,1.0,True
16,set_cover_sparse,48,28,47,0.2247340425531915,8,9,1.125,False
16,set_cover_sparse,48,29,47,0.20877659574468085,9,11,1.2222222222222223,False
16,set_cover_sparse,48,30,47,0.2327127659574468,8,9,1.125,False
16,set_cover_sparse,48,31,47,0.20212765957446807,9,9,1.0,True
16,set_cover_sparse,48,32,47,0.22606382978723405,7,7,1.0,True
16,set_cover_sparse,48,33,47,0.20611702127659576,7,7,1.0,True
16,set_cover_sparse,48,34,47,0.17952127659574468,10,10,1.0,True
16,set_cover_sparse,48,35,47,0.25398936170212766,7,7,1.0,True
16,set_cover_sparse,48,36,47,0.2154255319148936,8,8,1.0,True
16,set_cover_sparse,48,37,47,0.2074468085106383,8,10,1.25,False
16,set_cover_sparse,48,38,47,0.20877659574468085,7,7,1.0,True
16,set_cover_sparse,48,39,47,0.22340425531914893,7,8,1.1428571428571428,False
16,set_cover_sparse,48,40,47,0.22606382978723405,7,8,1.1428571428571428,False
16,set_cover_sparse,48,41,47,0.19281914893617022,9,10,1.1111111111111112,False
16,set_cover_sparse,48,42,47,0.19281914893617022,8,8,1.0,True
16,set_cover_sparse,48,43,47,0.21675531914893617,6,6,1.0,True
16,set_cover_sparse,48,44,47,0.22872340425531915,8,9,1.125,False
16,set_cover_sparse,48,45,47,0.21409574468085107,8,10,1.25,False
16,set_cover_sparse,48,46,47,0.22739361702127658,8,9,1.125,False
16,set_cover_sparse,48,47,47,0.20611702127659576,9,10,1.1111111111111112,False
16,set_cover_sparse,48,48,47,0.21675531914893617,9,9,1.0,True
16,set_cover_sparse,48,49,47,0.21675531914893617,10,10,1.0,True
16,set_cover_sparse,48,50,47,0.20611702127659576,8,9,1.125,False
16,set_cover_sparse,48,51,47,0.21143617021276595,8,8,1.0,True
16,set_cover_sparse,48,52,47,0.2127659574468085,8,8,1.0,True
16,set_cover_sparse,48,53,47,0.19281914893617022,10,10,1.0,True
16,set_cover_sparse,48,54,47,0.2220744680851064,8,8,1.0,True
16,set_cover_sparse,48,55,47,0.19281914893617022,9,10,1.1111111111111112,False
16,set_cover_sparse,48,56,47,0.22606382978723405,9,10,1.1111111111111112,False
16,set_cover_sparse,48,57,47,0.2127659574468085,7,7,1.0,True
16,set_cover_sparse,48,58,47,0.19547872340425532,10,11,1.1,False
16,set_cover_sparse,48,59,47,0.19547872340425532,9,9,1.0,True
16,set_cover_sparse,48,60,47,0.19946808510638298,8,10,1.25,False
16,set_cover_sparse,48,61,47,0.21143617021276595,8,10,1.25,False
16,set_cover_sparse,48,62,47,0.2074468085106383,7,8,1.1428571428571428,False
16,set_cover_sparse,48,63,47,0.20079787234042554,8,10,1.25,False
16,set_cover_sparse,48,64,47,0.2154255319148936,8,9,1.125,False
16,set_cover_sparse,48,65,47,0.22739361702127658,7,7,1.0,True
16,set_cover_sparse,48,66,47,0.22340425531914893,8,9,1.125,False
16,set_cover_sparse,48,67,47,0.21143617021276595,10,11,1.1,False
16,set_cover_sparse,48,68,47,0.20212765957446807,9,9,1.0,True
16,set_cover_sparse,48,69,47,0.21675531914893617,9,9,1.0,True
16,set_cover_sparse,48,70,47,0.22739361702127658,8,11,1.375,False
16,set_cover_sparse,48,71,47,0.2047872340425532,9,10,1.1111111111111112,False
16,set_cover_sparse,48,72,47,0.19281914893617022,9,9,1.0,True
16,set_cover_sparse,48,73,47,0.20611702127659576,7,7,1.0,True
16,set_cover_sparse,48,74,47,0.20212765957446807,7,8,1.1428571428571428,False
16,set_cover_sparse,48,75,47,0.2127659574468085,8,10,1.25,False
16,set_cover_sparse,48,76,47,0.2047872340425532,10,11,1.1,False
16,set_cover_sparse,48,77,47,0.2327127659574468,8,8,1.0,True
16,set_cover_sparse,48,78,47,0.22074468085106383,8,9,1.125,False
16,set_cover_sparse,48,79,47,0.19946808510638298,9,9,1.0,True
16,set_cover_sparse,48,80,47,0.20345744680851063,12,13,1.0833333333333333,False
16,set_cover_sparse,48,81,47,0.2074468085106383,7,8,1.1428571428571428,False
16,set_cover_sparse,48,82,47,0.19414893617021275,10,10,1.0,True
16,set_cover_sparse,48,83,47,0.17952127659574468,11,12,1.0909090909090908,False
16,set_cover_sparse,48,84,47,0.19148936170212766,9,10,1.1111111111111112,False
16,set_cover_sparse,48,85,47,0.18882978723404256,11,12,1.0909090909090908,False
16,set_cover_sparse,48,86,47,0.19281914893617022,10,12,1.2,False
16,set_cover_sparse,48,87,47,0.21143617021276595,7,10,1.4285714285714286,False
16,set_cover_sparse,48,88,47,0.20079787234042554,9,9,1.0,True
16,set_cover_sparse,48,89,47,0.22074468085106383,8,8,1.0,True
16,set_cover_sparse,48,90,47,0.19414893617021275,8,8,1.0,True
16,set_cover_sparse,48,91,47,0.18882978723404256,9,9,1.0,True
16,set_cover_sparse,48,92,47,0.18882978723404256,10,11,1.1,False
16,set_cover_sparse,48,93,47,0.20345744680851063,9,9,1.0,True
16,set_cover_sparse,48,94,47,0.19680851063829788,10,11,1.1,False
16,set_cover_sparse,48,95,47,0.22872340425531915,8,8,1.0,True
16,set_cover_sparse,48,96,47,0.1981382978723404,9,9,1.0,True
16,set_cover_sparse,48,97,47,0.2220744680851064,7,7,1.0,True
16,set_cover_sparse,48,98,47,0.22340425531914893,8,8,1.0,True
16,set_cover_sparse,48,99,47,0.20212765957446807,8,8,1.0,True
8,set_cover_dense,24,0,23,0.4782608695652174,3,3,1.0,True
8,set_cover_dense,24,1,23,0.5,3,3,1.0,True
8,set_cover_dense,24,2,23,0.4945652173913043,3,3,1.0,True
8,set_cover_dense,24,3,23,0.4945652173913043,3,3,1.0,True
8,set_cover_dense,24,4,23,0.5108695652173914,4,4,1.0,True
8,set_cover_dense,24,5,23,0.4673913043478261,3,4,1.3333333333333333,False
8,set_cover_dense,24,6,23,0.4945652173913043,4,4,1.0,True
8,set_cover_dense,24,7,23,0.5597826086956522,3,3,1.0,True
8,set_cover_dense,24,8,23,0.5163043478260869,3,3,1.0,True
8,set_cover_dense,24,9,23,0.5271739130434783,3,3,1.0,True
8,set_cover_dense,24,10,23,0.4891304347826087,4,4,1.0,True
8,set_cover_dense,24,11,23,0.4945652173913043,3,3,1.0,True
8,set_cover_dense,24,12,23,0.5108695652173914,3,3,1.0,True
8,set_cover_dense,24,13,23,0.5380434782608695,3,3,1.0,True
8,set_cover_dense,24,14,23,0.5217391304347826,3,3,1.0,True
8,set_cover_dense,24,15,23,0.4945652173913043,3,3,1.0,True
8,set_cover_dense,24,16,23,0.5706521739130435,3,3,1.0,True
8,set_cover_dense,24,17,23,0.45652173913043476,3,3,1.0,True
8,set_cover_dense,24,18,23,0.4673913043478261,3,4,1.3333333333333333,False
8,set_cover_dense,24,19,23,0.5434782608695652,3,4,1.3333333333333333,False
8,set_cover_dense,24,20,23,0.5543478260869565,3,4,1.3333333333333333,False
8,set_cover_dense,24,21,23,0.5163043478260869,3,3,1.0,True
8,set_cover_dense,24,22,23,0.483695652173913,4,4,1.0,True
8,set_cover_dense,24,23,23,0.5,3,3,1.0,True
8,set_cover_dense,24,24,23,0.5,3,3,1.0,True
8,set_cover_dense,24,25,23,0.5434782608695652,3,3,1.0,True
8,set_cover_dense,24,26,23,0.5163043478260869,4,4,1.0,True
8,set_cover_dense,24,27,23,0.4673913043478261,4,4,1.0,True
8,set_cover_dense,24,28,23,0.5543478260869565,3,3,1.0,True
8,set_cover_dense,24,29,23,0.5054347826086957,3,3,1.0,True
8,set_cover_dense,24,30,23,0.5054347826086957,3,4,1.3333333333333333,False
8,set_cover_dense,24,31,23,0.5271739130434783,3,3,1.0,True
8,set_cover_dense,24,32,23,0.5217391304347826,3,4,1.3333333333333333,False
8,set_cover_dense,24,33,23,0.5434782608695652,4,4,1.0,True
8,set_cover_dense,24,34,23,0.45652173913043476,4,4,1.0,True
8,set_cover_dense,24,35,23,0.5543478260869565,3,3,1.0,True
8,set_cover_dense,24,36,23,0.4945652173913043,3,4,1.3333333333333333,False
8,set_cover_dense,24,37,23,0.45108695652173914,3,3,1.0,True
8,set_cover_dense,24,38,23,0.5163043478260869,3,3,1.0,True
8,set_cover_dense,24,39,23,0.5652173913043478,3,3,1.0,True
8,set_cover_dense,24,40,23,0.5271739130434783,3,3,1.0,True
8,set_cover_dense,24,41,23,0.45108695652173914,4,4,1.0,True
8,set_cover_dense,24,42,23,0.5054347826086957,3,3,1.0,True
8,set_cover_dense,24,43,23,0.4945652173913043,3,4,1.3333333333333333,False
8,set_cover_dense,24,44,23,0.5217391304347826,3,3,1.0,True
8,set_cover_dense,24,45,23,0.4782608695652174,3,3,1.0,True
8,set_cover_dense,24,46,23,0.5271739130434783,3,3,1.0,True
8,set_cover_dense,24,47,23,0.4945652173913043,3,4,1.3333333333333333,False
8,set_cover_dense,24,48,23,0.5271739130434783,3,4,1.3333333333333333,False
8,set_cover_dense,24,49,23,0.5108695652173914,3,4,1.3333333333333333,False
8,set_cover_dense,24,50,23,0.5434782608695652,3,4,1.3333333333333333,False
8,set_cover_dense,24,51,23,0.46195652173913043,3,4,1.3333333333333333,False
8,set_cover_dense,24,52,23,0.46195652173913043,3,4,1.3333333333333333,False
8,set_cover_dense,24,53,23,0.5217391304347826,3,3,1.0,True
8,set_cover_dense,24,54,23,0.5434782608695652,3,4,1.3333333333333333,False
8,set_cover_dense,24,55,23,0.47282608695652173,3,3,1.0,True
8,set_cover_dense,24,56,23,0.5217391304347826,3,3,1.0,True
8,set_cover_dense,24,57,23,0.4891304347826087,3,4,1.3333333333333333,False
8,set_cover_dense,24,58,23,0.5380434782608695,3,3,1.0,True
8,set_cover_dense,24,59,23,0.4891304347826087,4,4,1.0,True
8,set_cover_dense,24,60,23,0.4945652173913043,4,4,1.0,True
8,set_cover_dense,24,61,23,0.5434782608695652,3,3,1.0,True
8,set_cover_dense,24,62,23,0.5054347826086957,3,4,1.3333333333333333,False
8,set_cover_dense,24,63,23,0.5706521739130435,3,3,1.0,True
8,set_cover_dense,24,64,23,0.5489130434782609,3,3,1.0,True
8,set_cover_dense,24,65,23,0.44565217391304346,4,4,1.0,True
8,set_cover_dense,24,66,23,0.5054347826086957,4,4,1.0,True
8,set_cover_dense,24,67,23,0.4782608695652174,4,4,1.0,True
8,set_cover_dense,24,68,23,0.47282608695652173,3,3,1.0,True
8,set_cover_dense,24,69,23,0.4945652173913043,3,3,1.0,True
8,set_cover_dense,24,70,23,0.4945652173913043,3,4,1.3333333333333333,False
8,set_cover_dense,24,71,23,0.5597826086956522,3,3,1.0,True
8,set_cover_dense,24,72,23,0.4945652173913043,4,4,1.0,True
8,set_cover_dense,24,73,23,0.5597826086956522,3,4,1.3333333333333333,False
8,set_cover_dense,24,74,23,0.45652173913043476,3,3,1.0,True
8,set_cover_dense,24,75,23,0.5,3,3,1.0,True
8,set_cover_dense,24,76,23,0.5108695652173914,3,3,1.0,True
8,set_cover_dense,24,77,23,0.47282608695652173,3,3,1.0,True
8,set_cover_dense,24,78,23,0.5054347826086957,3,3,1.0,True
8,set_cover_dense,24,79,23,0.5108695652173914,4,4,1.0,True
8,set_cover_dense,24,80,23,0.5108695652173914,4,4,1.0,True
8,set_cover_dense,24,81,23,0.5489130434782609,4,4,1.0,True
8,set_cover_dense,24,82,23,0.4945652173913043,3,3,1.0,True
8,set_cover_dense,24,83,23,0.4673913043478261,3,4,1.3333333333333333,False
8,set_cover_dense,24,84,23,0.4673913043478261,3,3,1.0,True
8,set_cover_dense,24,85,23,0.5163043478260869,3,3,1.0,True
8,set_cover_dense,24,86,23,0.5108695652173914,3,4,1.3333333333333333,False
8,set_cover_dense,24,87,23,0.5543478260869565,4,4,1.0,True
8,set_cover_dense,24,88,23,0.5434782608695652,3,4,1.3333333333333333,False
8,set_cover_dense,24,89,23,0.483695652173913,3,3,1.0,True
8,set_cover_dense,24,90,23,0.5163043478260869,3,3,1.0,True
8,set_cover_dense,24,91,23,0.46195652173913043,4,4,1.0,True
8,set_cover_dense,24,92,23,0.483695652173913,4,4,1.0,True
8,set_cover_dense,24,93,23,0.5434782608695652,3,4,1.3333333333333333,False
8,set_cover_dense,24,94,23,0.47282608695652173,4,4,1.0,True
8,set_cover_dense,24,95,23,0.5054347826086957,3,3,1.0,True
8,set_cover_dense,24,96,23,0.5380434782608695,3,3,1.0,True
8,set_cover_dense,24,97,23,0.45652173913043476,4,5,1.25,False
8,set_cover_dense,24,98,23,0.4782608695652174,3,3,1.0,True
8,set_cover_dense,24,99,23,0.4945652173913043,3,3,1.0,True
10,set_cover_dense,30,0,29,0.4827586206896552,3,3,1.0,True
10,set_cover_dense,30,1,29,0.5,4,4,1.0,True
10,set_cover_dense,30,2,29,0.5,3,3,1.0,True
10,set_cover_dense,30,3,29,0.4896551724137931,3,3,1.0,True
10,set_cover_dense,30,4,29,0.5103448275862069,3,4,1.3333333333333333,False
10,set_cover_dense,30,5,29,0.4896551724137931,4,4,1.0,True
10,set_cover_dense,30,6,29,0.5,3,3,1.0,True
10,set_cover_dense,30,7,29,0.5275862068965518,3,3,1.0,True
10,set_cover_dense,30,8,29,0.496551724137931,4,4,1.0,True
10,set_cover_dense,30,9,29,0.5310344827586208,3,3,1.0,True
10,set_cover_dense,30,10,29,0.4931034482758621,3,3,1.0,True
10,set_cover_dense,30,11,29,0.506896551724138,3,3,1.0,True
10,set_cover_dense,30,12,29,0.5137931034482759,3,3,1.0,True
10,set_cover_dense,30,13,29,0.5344827586206896,3,3,1.0,True
10,set_cover_dense,30,14,29,0.5310344827586208,3,3,1.0,True
10,set_cover_dense,30,15,29,0.4793103448275862,4,4,1.0,True
10,set_cover_dense,30,16,29,0.5551724137931034,3,3,1.0,True
10,set_cover_dense,30,17,29,0.4896551724137931,3,3,1.0,True
10,set_cover_dense,30,18,29,0.4931034482758621,3,3,1.0,True
10,set_cover_dense,30,19,29,0.5448275862068965,2,3,1.5,False
10,set_cover_dense,30,20,29,0.5310344827586208,3,4,1.3333333333333333,False
10,set_cover_dense,30,21,29,0.5103448275862069,3,3,1.0,True
10,set_cover_dense,30,22,29,0.5,3,3,1.0,True
10,set_cover_dense,30,23,29,0.5,3,3,1.0,True
10,set_cover_dense,30,24,29,0.4793103448275862,3,3,1.0,True
10,set_cover_dense,30,25,29,0.5551724137931033,2,2,1.0,True
10,set_cover_dense,30,26,29,0.5,3,3,1.0,True
10,set_cover_dense,30,27,29,0.4896551724137931,3,3,1.0,True
10,set_cover_dense,30,28,29,0.5379310344827586,3,3,1.0,True
10,set_cover_dense,30,29,29,0.5172413793103449,4,4,1.0,True
10,set_cover_dense,30,30,29,0.496551724137931,3,3,1.0,True
10,set_cover_dense,30,31,29,0.5379310344827586,3,4,1.3333333333333333,False
10,set_cover_dense,30,32,29,0.5103448275862069,3,4,1.3333333333333333,False
10,set_cover_dense,30,33,29,0.5275862068965517,4,4,1.0,True
10,set_cover_dense,30,34,29,0.4724137931034483,4,4,1.0,True
10,set_cover_dense,30,35,29,0.5448275862068965,3,5,1.6666666666666667,False
10,set_cover_dense,30,36,29,0.5103448275862068,3,3,1.0,True
10,set_cover_dense,30,37,29,0.4620689655172414,4,4,1.0,True
10,set_cover_dense,30,38,29,0.503448275862069,3,3,1.0,True
10,set_cover_dense,30,39,29,0.5655172413793103,3,4,1.3333333333333333,False
10,set_cover_dense,30,40,29,0.5620689655172414,2,2,1.0,True
10,set_cover_dense,30,41,29,0.44482758620689655,3,3,1.0,True
10,set_cover_dense,30,42,29,0.503448275862069,3,3,1.0,True
10,set_cover_dense,30,43,29,0.4827586206896552,3,4,1.3333333333333333,False
10,set_cover_dense,30,44,29,0.5275862068965517,3,4,1.3333333333333333,False
10,set_cover_dense,30,45,29,0.46551724137931033,4,5,1.25,False
10,set_cover_dense,30,46,29,0.5241379310344827,4,4,1.0,True
10,set_cover_dense,30,47,29,0.4793103448275862,3,3,1.0,True
10,set_cover_dense,30,48,29,0.4793103448275862,4,4,1.0,True
10,set_cover_dense,30,49,29,0.5206896551724138,3,4,1.3333333333333333,False
10,set_cover_dense,30,50,29,0.5275862068965517,4,4,1.0,True
10,set_cover_dense,30,51,29,0.44482758620689655,3,3,1.0,True
10,set_cover_dense,30,52,29,0.4689655172413793,4,4,1.0,True
10,set_cover_dense,30,53,29,0.5275862068965518,3,4,1.3333333333333333,False
10,set_cover_dense,30,54,29,0.5379310344827586,3,3,1.0,True
10,set_cover_dense,30,55,29,0.4827586206896552,3,3,1.0,True
10,set_cover_dense,30,56,29,0.5,3,3,1.0,True
10,set_cover_dense,30,57,29,0.506896551724138,4,4,1.0,True
10,set_cover_dense,30,58,29,0.5310344827586208,3,3,1.0,True
10,set_cover_dense,30,59,29,0.4827586206896552,4,4,1.0,True
10,set_cover_dense,30,60,29,0.45862068965517244,4,5,1.25,False
10,set_cover_dense,30,61,29,0.5206896551724138,3,4,1.3333333333333333,False
10,set_cover_dense,30,62,29,0.506896551724138,3,3,1.0,True
10,set_cover_dense,30,63,29,0.5689655172413793,3,3,1.0,True
10,set_cover_dense,30,64,29,0.5482758620689655,3,3,1.0,True
10,set_cover_dense,30,65,29,0.46551724137931033,3,3,1.0,True
10,set_cover_dense,30,66,29,0.496551724137931,4,4,1.0,True
10,set_cover_dense,30,67,29,0.4724137931034483,3,3,1.0,True
10,set_cover_dense,30,68,29,0.4862068965517241,3,3,1.0,True
10,set_cover_dense,30,69,29,0.5206896551724138,3,3,1.0,True
10,set_cover_dense,30,70,29,0.4862068965517241,4,4,1.0,True
10,set_cover_dense,30,71,29,0.5103448275862069,3,4,1.3333333333333333,False
10,set_cover_dense,30,72,29,0.4724137931034483,4,5,1.25,False
10,set_cover_dense,30,73,29,0.5310344827586208,3,3,1.0,True
10,set_cover_dense,30,74,29,0.47586206896551725,4,4,1.0,True
10,set_cover_dense,30,75,29,0.496551724137931,4,4,1.0,True
10,set_cover_dense,30,76,29,0.4862068965517241,4,4,1.0,True
10,set_cover_dense,30,77,29,0.4724137931034483,4,4,1.0,True
10,set_cover_dense,30,78,29,0.5275862068965518,3,3,1.0,True
10,set_cover_dense,30,79,29,0.5172413793103449,4,4,1.0,True
10,set_cover_dense,30,80,29,0.5413793103448276,3,3,1.0,True
10,set_cover_dense,30,81,29,0.5137931034482759,3,3,1.0,True
10,set_cover_dense,30,82,29,0.47586206896551725,3,3,1.0,True
10,set_cover_dense,30,83,29,0.4724137931034483,3,4,1.3333333333333333,False
10,set_cover_dense,30,84,29,0.4758620689655172,4,4,1.0,True
10,set_cover_dense,30,85,29,0.5275862068965518,3,3,1.0,True
10,set_cover_dense,30,86,29,0.5137931034482759,4,4,1.0,True
10,set_cover_dense,30,87,29,0.5172413793103449,4,4,1.0,True
10,set_cover_dense,30,88,29,0.5344827586206896,3,3,1.0,True
10,set_cover_dense,30,89,29,0.4931034482758621,4,4,1.0,True
10,set_cover_dense,30,90,29,0.503448275862069,4,5,1.25,False
10,set_cover_dense,30,91,29,0.44482758620689655,4,4,1.0,True
10,set_cover_dense,30,92,29,0.4689655172413793,3,4,1.3333333333333333,False
10,set_cover_dense,30,93,29,0.5448275862068965,3,4,1.3333333333333333,False
10,set_cover_dense,30,94,29,0.4482758620689655,4,4,1.0,True
10,set_cover_dense,30,95,29,0.496551724137931,4,4,1.0,True
10,set_cover_dense,30,96,29,0.5413793103448276,3,4,1.3333333333333333,False
10,set_cover_dense,30,97,29,0.4827586206896552,4,4,1.0,True
10,set_cover_dense,30,98,29,0.4827586206896552,3,4,1.3333333333333333,False
10,set_cover_dense,30,99,29,0.5172413793103449,3,3,1.0,True
12,set_cover_dense,36,0,35,0.4880952380952381,4,4,1.0,True
12,set_cover_dense,36,1,35,0.5023809523809524,4,4,1.0,True
12,set_cover_dense,36,2,35,0.4952380952380952,4,4,1.0,True
12,set_cover_dense,36,3,35,0.4928571428571429,4,5,1.25,False
12,set_cover_dense,36,4,35,0.4809523809523809,4,4,1.0,True
12,set_cover_dense,36,5,35,0.4928571428571429,4,4,1.0,True
12,set_cover_dense,36,6,35,0.4928571428571429,4,5,1.25,False
12,set_cover_dense,36,7,35,0.530952380952381,3,3,1.0,True
12,set_cover_dense,36,8,35,0.4952380952380952,3,3,1.0,True
12,set_cover_dense,36,9,35,0.5166666666666666,3,4,1.3333333333333333,False
12,set_cover_dense,36,10,35,0.4904761904761905,3,4,1.3333333333333333,False
12,set_cover_dense,36,11,35,0.4857142857142857,4,4,1.0,True
12,set_cover_dense,36,12,35,0.511904761904762,4,4,1.0,True
12,set_cover_dense,36,13,35,0.5285714285714286,3,3,1.0,True
12,set_cover_dense,36,14,35,0.5261904761904762,3,3,1.0,True
12,set_cover_dense,36,15,35,0.4738095238095238,4,4,1.0,True
12,set_cover_dense,36,16,35,0.5571428571428572,3,4,1.3333333333333333,False
12,set_cover_dense,36,17,35,0.5214285714285715,3,4,1.3333333333333333,False
12,set_cover_dense,36,18,35,0.4880952380952381,3,3,1.0,True
12,set_cover_dense,36,19,35,0.5261904761904762,4,4,1.0,True
12,set_cover_dense,36,20,35,0.5214285714285715,3,4,1.3333333333333333,False
12,set_cover_dense,36,21,35,0.4952380952380952,4,4,1.0,True
12,set_cover_dense,36,22,35,0.5214285714285715,4,4,1.0,True
12,set_cover_dense,36,23,35,0.4642857142857143,4,4,1.0,True
12,set_cover_dense,36,24,35,0.45714285714285713,4,4,1.0,True
12,set_cover_dense,36,25,35,0.5166666666666666,4,4,1.0,True
12,set_cover_dense,36,26,35,0.5166666666666666,3,3,1.0,True
12,set_cover_dense,36,27,35,0.4642857142857143,4,4,1.0,True
12,set_cover_dense,36,28,35,0.5380952380952381,3,3,1.0,True
12,set_cover_dense,36,29,35,0.5190476190476191,3,3,1.0,True
12,set_cover_dense,36,30,35,0.530952380952381,3,3,1.0,True
12,set_cover_dense,36,31,35,0.5285714285714286,3,3,1.0,True
12,set_cover_dense,36,32,35,0.5214285714285715,3,3,1.0,True
12,set_cover_dense,36,33,35,0.5142857142857142,4,4,1.0,True
12,set_cover_dense,36,34,35,0.4761904761904762,4,4,1.0,True
12,set_cover_dense,36,35,35,0.5166666666666666,3,3,1.0,True
12,set_cover_dense,36,36,35,0.4809523809523809,4,4,1.0,True
12,set_cover_dense,36,37,35,0.4976190476190476,4,4,1.0,True
12,set_cover_dense,36,38,35,0.4928571428571429,4,4,1.0,True
12,set_cover_dense,36,39,35,0.5428571428571428,3,4,1.3333333333333333,False
12,set_cover_dense,36,40,35,0.5452380952380952,3,3,1.0,True
12,set_cover_dense,36,41,35,0.4761904761904762,3,4,1.3333333333333333,False
12,set_cover_dense,36,42,35,0.4976190476190476,3,4,1.3333333333333333,False
12,set_cover_dense,36,43,35,0.511904761904762,4,4,1.0,True
12,set_cover_dense,36,44,35,0.5333333333333333,3,3,1.0,True
12,set_cover_dense,36,45,35,0.4666666666666666,4,4,1.0,True
12,set_cover_dense,36,46,35,0.4976190476190476,4,4,1.0,True
12,set_cover_dense,36,47,35,0.4833333333333334,3,4,1.3333333333333333,False
12,set_cover_dense,36,48,35,0.4476190476190476,4,4,1.0,True
12,set_cover_dense,36,49,35,0.5095238095238095,4,4,1.0,True
12,set_cover_dense,36,50,35,0.5238095238095237,3,3,1.0,True
12,set_cover_dense,36,51,35,0.4690476190476191,4,4,1.0,True
12,set_cover_dense,36,52,35,0.4928571428571429,4,4,1.0,True
12,set_cover_dense,36,53,35,0.5095238095238095,3,3,1.0,True
12,set_cover_dense,36,54,35,0.5238095238095237,3,3,1.0,True
12,set_cover_dense,36,55,35,0.4738095238095238,4,5,1.25,False
12,set_cover_dense,36,56,35,0.4714285714285714,4,4,1.0,True
12,set_cover_dense,36,57,35,0.5047619047619047,3,3,1.0,True
12,set_cover_dense,36,58,35,0.5357142857142857,3,3,1.0,True
12,set_cover_dense,36,59,35,0.5095238095238095,4,4,1.0,True
12,set_cover_dense,36,60,35,0.4785714285714286,3,3,1.0,True
12,set_cover_dense,36,61,35,0.5357142857142857,3,3,1.0,True
12,set_cover_dense,36,62,35,0.5166666666666666,4,4,1.0,True
12,set_cover_dense,36,63,35,0.5547619047619048,3,3,1.0,True
12,set_cover_dense,36,64,35,0.5261904761904762,3,3,1.0,True
12,set_cover_dense,36,65,35,0.4857142857142857,4,4,1.0,True
12,set_cover_dense,36,66,35,0.5166666666666666,3,3,1.0,True
12,set_cover_dense,36,67,35,0.4952380952380952,4,4,1.0,True
12,set_cover_dense,36,68,35,0.5071428571428571,3,3,1.0,True
12,set_cover_dense,36,69,35,0.5142857142857142,3,3,1.0,True
12,set_cover_dense,36,70,35,0.5047619047619047,3,3,1.0,True
12,set_cover_dense,36,71,35,0.5047619047619047,4,4,1.0,True
12,set_cover_dense,36,72,35,0.4642857142857143,4,4,1.0,True
12,set_cover_dense,36,73,35,0.5023809523809524,3,3,1.0,True
12,set_cover_dense,36,74,35,0.45476190476190476,4,5,1.25,False
12,set_cover_dense,36,75,35,0.5142857142857142,4,4,1.0,True
12,set_cover_dense,36,76,35,0.4738095238095238,4,4,1.0,True
12,set_cover_dense,36,77,35,0.4880952380952381,3,3,1.0,True
12,set_cover_dense,36,78,35,0.5261904761904762,3,3,1.0,True
12,set_cover_dense,36,79,35,0.5357142857142857,3,3,1.0,True
12,set_cover_dense,36,80,35,0.5452380952380952,3,3,1.0,True
12,set_cover_dense,36,81,35,0.5,3,3,1.0,True
12,set_cover_dense,36,82,35,0.4785714285714286,4,4,1.0,True
12,set_cover_dense,36,83,35,0.45714285714285713,3,3,1.0,True
12,set_cover_dense,36,84,35,0.4833333333333334,4,4,1.0,True
12,set_cover_dense,36,85,35,0.5452380952380952,3,3,1.0,True
12,set_cover_dense,36,86,35,0.5166666666666666,3,3,1.0,True
12,set_cover_dense,36,87,35,0.5142857142857142,4,4,1.0,True
12,set_cover_dense,36,88,35,0.5166666666666666,3,3,1.0,True
12,set_cover_dense,36,89,35,0.4952380952380952,4,4,1.0,True
12,set_cover_dense,36,90,35,0.5166666666666666,3,3,1.0,True
12,set_cover_dense,36,91,35,0.4595238095238095,4,4,1.0,True
12,set_cover_dense,36,92,35,0.4976190476190476,4,5,1.25,False
12,set_cover_dense,36,93,35,0.5285714285714286,3,3,1.0,True
12,set_cover_dense,36,94,35,0.4595238095238095,3,3,1.0,True
12,set_cover_dense,36,95,35,0.4880952380952381,4,4,1.0,True
12,set_cover_dense,36,96,35,0.5261904761904762,3,4,1.3333333333333333,False
12,set_cover_dense,36,97,35,0.4785714285714286,4,4,1.0,True
12,set_cover_dense,36,98,35,0.5190476190476191,3,3,1.0,True
12,set_cover_dense,36,99,35,0.530952380952381,3,4,1.3333333333333333,False
14,set_cover_dense,42,0,41,0.4982578397212543,4,4,1.0,True
14,set_cover_dense,42,1,41,0.4843205574912892,3,4,1.3333333333333333,False
14,set_cover_dense,42,2,41,0.5034843205574913,4,4,1.0,True
14,set_cover_dense,42,3,41,0.48257839721254353,3,4,1.3333333333333333,False
14,set_cover_dense,42,4,41,0.48083623693379796,4,4,1.0,True
14,set_cover_dense,42,5,41,0.5261324041811847,3,4,1.3333333333333333,False
14,set_cover_dense,42,6,41,0.5087108013937283,4,4,1.0,True
14,set_cover_dense,42,7,41,0.5261324041811846,3,3,1.0,True
14,set_cover_dense,42,8,41,0.47735191637630664,3,4,1.3333333333333333,False
14,set_cover_dense,42,9,41,0.505226480836237,3,3,1.0,True
14,set_cover_dense,42,10,41,0.505226480836237,4,5,1.25,False
14,set_cover_dense,42,11,41,0.4773519163763066,3,4,1.3333333333333333,False
14,set_cover_dense,42,12,41,0.5,3,3,1.0,True
14,set_cover_dense,42,13,41,0.5087108013937283,3,4,1.3333333333333333,False
14,set_cover_dense,42,14,41,0.5104529616724738,3,3,1.0,True
14,set_cover_dense,42,15,41,0.47560975609756095,3,3,1.0,True
14,set_cover_dense,42,16,41,0.5348432055749128,4,4,1.0,True
14,set_cover_dense,42,17,41,0.5174216027874565,3,4,1.3333333333333333,False
14,set_cover_dense,42,18,41,0.47735191637630664,3,3,1.0,True
14,set_cover_dense,42,19,41,0.524390243902439,3,4,1.3333333333333333,False
14,set_cover_dense,42,20,41,0.5348432055749128,3,4,1.3333333333333333,False
14,set_cover_dense,42,21,41,0.5017421602787456,4,4,1.0,True
14,set_cover_dense,42,22,41,0.5226480836236933,3,3,1.0,True
14,set_cover_dense,42,23,41,0.4616724738675958,4,5,1.25,False
14,set_cover_dense,42,24,41,0.48954703832752616,4,4,1.0,True
14,set_cover_dense,42,25,41,0.524390243902439,3,4,1.3333333333333333,False
14,set_cover_dense,42,26,41,0.5156794425087108,3,3,1.0,True
14,set_cover_dense,42,27,41,0.4634146341463415,4,5,1.25,False
14,set_cover_dense,42,28,41,0.5121951219512195,3,4,1.3333333333333333,False
14,set_cover_dense,42,29,41,0.519163763066202,3,3,1.0,True
14,set_cover_dense,42,30,41,0.5104529616724738,3,4,1.3333333333333333,False
14,set_cover_dense,42,31,41,0.519163763066202,3,3,1.0,True
14,set_cover_dense,42,32,41,0.5017421602787456,4,4,1.0,True
14,set_cover_dense,42,33,41,0.5069686411149825,4,5,1.25,False
14,set_cover_dense,42,34,41,0.48083623693379796,4,4,1.0,True
14,set_cover_dense,42,35,41,0.519163763066202,3,3,1.0,True
14,set_cover_dense,42,36,41,0.47386759581881527,4,4,1.0,True
14,set_cover_dense,42,37,41,0.47909407665505227,3,3,1.0,True
14,set_cover_dense,42,38,41,0.49651567944250874,3,4,1.3333333333333333,False
14,set_cover_dense,42,39,41,0.5505226480836237,3,3,1.0,True
14,set_cover_dense,42,40,41,0.5087108013937283,4,4,1.0,True
14,set_cover_dense,42,41,41,0.46515679442508717,4,4,1.0,True
14,set_cover_dense,42,42,41,0.49128919860627174,4,4,1.0,True
14,set_cover_dense,42,43,41,0.5121951219512195,3,4,1.3333333333333333,False
14,set_cover_dense,42,44,41,0.5139372822299652,3,3,1.0,True
14,set_cover_dense,42,45,41,0.4616724738675958,4,4,1.0,True
14,set_cover_dense,42,46,41,0.5017421602787456,4,4,1.0,True
14,set_cover_dense,42,47,41,0.47386759581881527,4,4,1.0,True
14,set_cover_dense,42,48,41,0.46689895470383275,4,4,1.0,True
14,set_cover_dense,42,49,41,0.5069686411149825,3,3,1.0,True
14,set_cover_dense,42,50,41,0.5121951219512195,4,4,1.0,True
14,set_cover_dense,42,51,41,0.49128919860627174,3,3,1.0,True
14,set_cover_dense,42,52,41,0.4930313588850174,3,4,1.3333333333333333,False
14,set_cover_dense,42,53,41,0.5034843205574913,3,4,1.3333333333333333,False
14,set_cover_dense,42,54,41,0.5087108013937283,4,4,1.0,True
14,set_cover_dense,42,55,41,0.47909407665505227,4,4,1.0,True
14,set_cover_dense,42,56,41,0.48954703832752616,3,3,1.0,True
14,set_cover_dense,42,57,41,0.5139372822299652,4,5,1.25,False
14,set_cover_dense,42,58,41,0.5017421602787456,4,4,1.0,True
14,set_cover_dense,42,59,41,0.49128919860627174,4,4,1.0,True
14,set_cover_dense,42,60,41,0.47909407665505227,4,4,1.0,True
14,set_cover_dense,42,61,41,0.5365853658536586,3,3,1.0,True
14,set_cover_dense,42,62,41,0.5017421602787456,4,4,1.0,True
14,set_cover_dense,42,63,41,0.5557491289198606,3,3,1.0,True
14,set_cover_dense,42,64,41,0.5104529616724738,4,4,1.0,True
14,set_cover_dense,42,65,41,0.4616724738675958,3,4,1.3333333333333333,False
14,set_cover_dense,42,66,41,0.505226480836237,3,4,1.3333333333333333,False
14,set_cover_dense,42,67,41,0.4930313588850174,4,4,1.0,True
14,set_cover_dense,42,68,41,0.5069686411149825,3,4,1.3333333333333333,False
14,set_cover_dense,42,69,41,0.5069686411149825,4,4,1.0,True
14,set_cover_dense,42,70,41,0.505226480836237,3,5,1.6666666666666667,False
14,set_cover_dense,42,71,41,0.5069686411149825,3,3,1.0,True
14,set_cover_dense,42,72,41,0.47560975609756095,3,4,1.3333333333333333,False
14,set_cover_dense,42,73,41,0.5156794425087108,3,4,1.3333333333333333,False
14,set_cover_dense,42,74,41,0.46864111498257843,4,4,1.0,True
14,set_cover_dense,42,75,41,0.49128919860627174,4,4,1.0,True
14,set_cover_dense,42,76,41,0.4843205574912892,4,4,1.0,True
14,set_cover_dense,42,77,41,0.49477351916376305,3,4,1.3333333333333333,False
14,set_cover_dense,42,78,41,0.5069686411149825,3,3,1.0,True
14,set_cover_dense,42,79,41,0.5278745644599303,4,4,1.0,True
14,set_cover_dense,42,80,41,0.5400696864111498,3,4,1.3333333333333333,False
14,set_cover_dense,42,81,41,0.5069686411149825,3,3,1.0,True
14,set_cover_dense,42,82,41,0.4930313588850174,4,4,1.0,True
14,set_cover_dense,42,83,41,0.46864111498257843,4,4,1.0,True
14,set_cover_dense,42,84,41,0.48257839721254353,4,4,1.0,True
14,set_cover_dense,42,85,41,0.5348432055749128,3,3,1.0,True
14,set_cover_dense,42,86,41,0.505226480836237,3,3,1.0,True
14,set_cover_dense,42,87,41,0.519163763066202,3,3,1.0,True
14,set_cover_dense,42,88,41,0.49128919860627174,3,4,1.3333333333333333,False
14,set_cover_dense,42,89,41,0.49477351916376305,4,4,1.0,True
14,set_cover_dense,42,90,41,0.5348432055749128,3,3,1.0,True
14,set_cover_dense,42,91,41,0.46515679442508717,4,5,1.25,False
14,set_cover_dense,42,92,41,0.4930313588850174,4,4,1.0,True
14,set_cover_dense,42,93,41,0.5034843205574913,3,3,1.0,True
14,set_cover_dense,42,94,41,0.48083623693379796,4,4,1.0,True
14,set_cover_dense,42,95,41,0.5017421602787456,4,4,1.0,True
14,set_cover_dense,42,96,41,0.5296167247386759,3,4,1.3333333333333333,False
14,set_cover_dense,42,97,41,0.46864111498257843,4,4,1.0,True
14,set_cover_dense,42,98,41,0.5087108013937283,3,3,1.0,True
14,set_cover_dense,42,99,41,0.5139372822299652,4,4,1.0,True
16,set_cover_dense,48,0,47,0.5093085106382979,4,4,1.0,True
16,set_cover_dense,48,1,47,0.4867021276595745,4,4,1.0,True
16,set_cover_dense,48,2,47,0.5013297872340425,4,4,1.0,True
16,set_cover_dense,48,3,47,0.5066489361702128,3,3,1.0,True
16,set_cover_dense,48,4,47,0.49601063829787234,4,4,1.0,True
16,set_cover_dense,48,5,47,0.5159574468085106,4,4,1.0,True
16,set_cover_dense,48,6,47,0.5093085106382979,4,4,1.0,True
16,set_cover_dense,48,7,47,0.5319148936170213,3,4,1.3333333333333333,False
16,set_cover_dense,48,8,47,0.47074468085106386,4,4,1.0,True
16,set_cover_dense,48,9,47,0.5159574468085106,3,4,1.3333333333333333,False
16,set_cover_dense,48,10,47,0.48936170212765956,4,5,1.25,False
16,set_cover_dense,48,11,47,0.47074468085106386,4,4,1.0,True
16,set_cover_dense,48,12,47,0.5132978723404256,3,3,1.0,True
16,set_cover_dense,48,13,47,0.5252659574468085,3,3,1.0,True
16,set_cover_dense,48,14,47,0.5252659574468085,3,3,1.0,True
16,set_cover_dense,48,15,47,0.488031914893617,4,4,1.0,True
16,set_cover_dense,48,16,47,0.526595744680851,3,3,1.0,True
16,set_cover_dense,48,17,47,0.5172872340425532,3,4,1.3333333333333333,False
16,set_cover_dense,48,18,47,0.4853723404255319,3,3,1.0,True
16,set_cover_dense,48,19,47,0.526595744680851,3,3,1.0,True
16,set_cover_dense,48,20,47,0.5199468085106383,4,4,1.0,True
16,set_cover_dense,48,21,47,0.5039893617021277,3,3,1.0,True
16,set_cover_dense,48,22,47,0.5053191489361702,3,3,1.0,True
16,set_cover_dense,48,23,47,0.46941489361702127,4,5,1.25,False
16,set_cover_dense,48,24,47,0.4973404255319149,4,4,1.0,True
16,set_cover_dense,48,25,47,0.5159574468085106,4,4,1.0,True
16,set_cover_dense,48,26,47,0.5093085106382979,3,3,1.0,True
16,set_cover_dense,48,27,47,0.4627659574468085,4,4,1.0,True
16,set_cover_dense,48,28,47,0.5053191489361702,4,5,1.25,False
16,set_cover_dense,48,29,47,0.5106382978723404,3,3,1.0,True
16,set_cover_dense,48,30,47,0.5159574468085106,3,4,1.3333333333333333,False
16,set_cover_dense,48,31,47,0.5079787234042553,4,4,1.0,True
16,set_cover_dense,48,32,47,0.5013297872340425,4,4,1.0,True
16,set_cover_dense,48,33,47,0.4933510638297872,4,4,1.0,True
16,set_cover_dense,48,34,47,0.48404255319148937,4,4,1.0,True
16,set_cover_dense,48,35,47,0.5172872340425532,3,4,1.3333333333333333,False
16,set_cover_dense,48,36,47,0.47606382978723405,4,4,1.0,True
16,set_cover_dense,48,37,47,0.48936170212765956,3,4,1.3333333333333333,False
16,set_cover_dense,48,38,47,0.47606382978723405,4,4,1.0,True
16,set_cover_dense,48,39,47,0.5305851063829787,3,4,1.3333333333333333,False
16,set_cover_dense,48,40,47,0.49867021276595747,4,4,1.0,True
16,set_cover_dense,48,41,47,0.4734042553191489,4,4,1.0,True
16,set_cover_dense,48,42,47,0.49601063829787234,3,4,1.3333333333333333,False
16,set_cover_dense,48,43,47,0.5079787234042553,3,4,1.3333333333333333,False
16,set_cover_dense,48,44,47,0.5093085106382979,4,4,1.0,True
16,set_cover_dense,48,45,47,0.488031914893617,4,4,1.0,True
16,set_cover_dense,48,46,47,0.5,3,4,1.3333333333333333,False
16,set_cover_dense,48,47,47,0.4734042553191489,4,4,1.0,True
16,set_cover_dense,48,48,47,0.4787234042553192,4,4,1.0,True
16,set_cover_dense,48,49,47,0.5026595744680851,4,4,1.0,True
16,set_cover_dense,48,50,47,0.5199468085106383,3,3,1.0,True
16,set_cover_dense,48,51,47,0.5066489361702128,3,3,1.0,True
16,set_cover_dense,48,52,47,0.47606382978723405,4,4,1.0,True
16,set_cover_dense,48,53,47,0.49069148936170215,4,4,1.0,True
16,set_cover_dense,48,54,47,0.5066489361702128,3,4,1.3333333333333333,False
16,set_cover_dense,48,55,47,0.4787234042553192,4,4,1.0,True
16,set_cover_dense,48,56,47,0.5039893617021277,3,3,1.0,True
16,set_cover_dense,48,57,47,0.5026595744680851,4,4,1.0,True
16,set_cover_dense,48,58,47,0.4787234042553192,4,4,1.0,True
16,set_cover_dense,48,59,47,0.4920212765957447,4,4,1.0,True
16,set_cover_dense,48,60,47,0.49069148936170215,4,4,1.0,True
16,set_cover_dense,48,61,47,0.523936170212766,3,4,1.3333333333333333,False
16,set_cover_dense,48,62,47,0.5106382978723404,3,3,1.0,True
16,set_cover_dense,48,63,47,0.538563829787234,3,3,1.0,True
16,set_cover_dense,48,64,47,0.5013297872340425,4,4,1.0,True
16,set_cover_dense,48,65,47,0.46808510638297873,4,4,1.0,True
16,set_cover_dense,48,66,47,0.511968085106383,4,4,1.0,True
16,set_cover_dense,48,67,47,0.48936170212765956,4,4,1.0,True
16,set_cover_dense,48,68,47,0.5079787234042553,3,4,1.3333333333333333,False
16,set_cover_dense,48,69,47,0.49069148936170215,4,4,1.0,True
16,set_cover_dense,48,70,47,0.5093085106382979,4,4,1.0,True
16,set_cover_dense,48,71,47,0.4946808510638298,4,4,1.0,True
16,set_cover_dense,48,72,47,0.4773936170212766,4,4,1.0,True
16,set_cover_dense,48,73,47,0.5106382978723404,4,4,1.0,True
16,set_cover_dense,48,74,47,0.4800531914893617,4,4,1.0,True
16,set_cover_dense,48,75,47,0.49069148936170215,4,4,1.0,True
16,set_cover_dense,48,76,47,0.4800531914893617,4,4,1.0,True
16,set_cover_dense,48,77,47,0.5106382978723404,3,4,1.3333333333333333,False
16,set_cover_dense,48,78,47,0.5013297872340425,4,4,1.0,True
16,set_cover_dense,48,79,47,0.5199468085106383,3,4,1.3333333333333333,False
16,set_cover_dense,48,80,47,0.5332446808510638,3,3,1.0,True
16,set_cover_dense,48,81,47,0.5199468085106383,3,3,1.0,True
16,set_cover_dense,48,82,47,0.511968085106383,3,3,1.0,True
16,set_cover_dense,48,83,47,0.48271276595744683,4,4,1.0,True
16,set_cover_dense,48,84,47,0.488031914893617,4,4,1.0,True
16,set_cover_dense,48,85,47,0.5186170212765957,4,4,1.0,True
16,set_cover_dense,48,86,47,0.5053191489361702,4,4,1.0,True
16,set_cover_dense,48,87,47,0.523936170212766,3,4,1.3333333333333333,False
16,set_cover_dense,48,88,47,0.4920212765957447,4,5,1.25,False
16,set_cover_dense,48,89,47,0.5066489361702128,4,4,1.0,True
16,set_cover_dense,48,90,47,0.5146276595744681,3,4,1.3333333333333333,False
16,set_cover_dense,48,91,47,0.4521276595744681,4,4,1.0,True
16,set_cover_dense,48,92,47,0.5066489361702128,4,4,1.0,True
16,set_cover_dense,48,93,47,0.5013297872340425,4,4,1.0,True
16,set_cover_dense,48,94,47,0.4853723404255319,4,5,1.25,False
16,set_cover_dense,48,95,47,0.49069148936170215,4,4,1.0,True
16,set_cover_dense,48,96,47,0.5226063829787234,3,4,1.3333333333333333,False
16,set_cover_dense,48,97,47,0.4654255319148936,4,5,1.25,False
16,set_cover_dense,48,98,47,0.5013297872340425,3,4,1.3333333333333333,False
16,set_cover_dense,48,99,47,0.5146276595744681,3,4,1.3333333333333333,False


==> experiments/data/learned_policy_interface_audit.json <==
{
  "dataset": {
    "classes": 10,
    "fitted_tree_sha256": "893b2e77e9bbd266231e4e7ea6f42d8410e32b34d6c947eb307e603533e4f990",
    "held_out_accuracy": 0.7666666666666667,
    "held_out_indices": [
      1172,
      425,
      616,
      969,
      827,
      951,
      1459,
      1375,
      844,
      766,
      277,
      1703,
      993,
      1670,
      857,
      922,
      76,
      865,
      754,
      1038,
      921,
      302,
      1327,
      1457,
      1789,
      816,
      1322,
      1161,
      937,
      1699,
      1688,
      680,
      801,
      1619,
      1534,
      351,
      1583,
      660,
      1502,
      795,
      945,
      791,
      196,
      1094,
      1140,
      1538,
      1015,
      802,
      939,
      1723,
      573,
      1676,
      873,
      1211,
      1249,
      136,
      1470,
      1066,
      1200,
      1525,
      478,
      692,
      80,
      579,
      37,
      1483,
      1635,
      705,
      149,
      1303,
      1648,
      712,
      312,
      733,
      385,
      221,
      1597,
      876,
      518,
      898,
      901,
      1166,
      83,
      1645,
      0,
      98,
      341,
      79,
      1537,
      81,
      1007,
      134,
      470,
      202,
      1759,
      1314,
      1682,
      420,
      1152,
      720,
      1335,
      141,
      443,
      1127,
      126,
      1356,
      1099,
      1306,
      1368,
      466,
      702,
      997,
      1360,
      1491,
      1373,
      431,
      1409,
      1214,
      603,
      426,
      892,
      522,
      496,
      923,
      1423,
      1339,
      1792,
      503,
      935,
      183,
      396,
      1018,
      1351,
      1678,
      102,
      1733,
      751,
      875,
      127,
      640,
      1128,
      788,
      61,
      1157,
      30,
      218,
      1032,
      1381,
      498,
      1440,
      787,
      723,
      528,
      338,
      1111,
      1418,
      8,
      1674,
      240,
      176,
      1605,
      213,
      889,
      275,
      241,
      864,
      917,
      1049,
      942,
      1250,
      1067,
      1296,
      745,
      1190,
      1519,
      1045,
      1100,
      789,
      877,
      1340,
      1164,
      283,
      538,
      1755,
      108,
      360,
      21,
      920,
      370,
      1124,
      1712,
      512,
      1586,
      1726,
      1321,
      681,
      1655,
      916,
      366,
      199,
      138,
      1439,
      299,
      1142,
      1240,
      1253,
      416,
      571,
      651,
      1783,
      562,
      1414,
      1110,
      989,
      82,
      746,
      461,
      1256,
      1422,
      1332,
      1640,
      446,
      572,
      63,
      1609,
      1325,
      624,
      160,
      91,
      164,
      1450,
      1453,
      823,
      1121,
      524,
      254,
      948,
      1363,
      491,
      1379,
      551,
      1763,
      1663,
      996,
      1630,
      439,
      1779,
      535,
      1129,
      1474,
      1196,
      389,
      58,
      1539,
      770,
      604,
      1268,
      797,
      686,
      1174,
      1603,
      1412,
      694,
      5,
      1615,
      1431,
      955,
      1070,
      311,
      1336,
      614,
      195,
      737,
      1719,
      90,
      143,
      1060,
      1731,
      1542,
      529,
      258,
      519,
      231,
      1507,
      790,
      1326,
      1766,
      1716,
      1788,
      1072,
      1680,
      1435,
      645,
      1599,
      145,
      1718,
      72,
      684,
      111,
      1543,
      1576,
      1572,
      110,
      1476,
      225,
      972,
      1106,
      1492,
      543,
      1461,
      357,
      1462,
      1309,
      824,
      1244,
      991,
      380,
      313,
      1747,
      1022,
      296,
      534,
      926,
      1088,
      139,
      41,
      1285,
      434,
      422,
      1246,
      1069,
      10,
      1569,
      1221,
      963,
      1767,
      907,
      1658,
      784,
      402,
      1520,
      1643,
      521,
      289,
      990,
      73,
      65,
      436,
      11,
      1427,
      1267,
      1425,
      1391,
      12,
      124,
      525,
      473,
      1171,
      1095,
      459,
      563,
      568,
      1765,
      1235,
      930,
      602,
      411,
      1345,
      1173,
      537,
      347,
      1298,
      406,
      1404,
      59,
      328,
      325,
      1694,
      1320,
      721,
      1144,
      479,
      1497,
      393,
      984,
      1331,
      1679,
      728,
      1565,
      1074,
      1790,
      1019,
      1258,
      438,
      442,
      1269,
      205,
      717,
      1749,
      523,
      1465,
      130,
      1259,
      1266,
      626,
      14,
      1042,
      953,
      762,
      174,
      929,
      919,
      1218,
      408,
      137,
      814,
      511,
      1260,
      1062,
      750,
      1606,
      959,
      904,
      860,
      738,
      885,
      273,
      545,
      1383,
      1053,
      666,
      482,
      1386,
      915,
      779,
      685,
      375,
      180,
      646,
      1752,
      657,
      1017,
      1668,
      1621,
      1727,
      1661,
      964,
      484,
      1315,
      75,
      245,
      966,
      557,
      884,
      55,
      840,
      352,
      1649,
      1521,
      1768,
      230,
      956,
      642,
      1013,
      1120,
      334,
      1672,
      27,
      105,
      1271,
      1501,
      1224,
      1449,
      1547,
      1415,
      1518,
      409,
      1677,
      1664,
      1430,
      632,
      837,
      1284,
      1503,
      1714,
      1039,
      489,
      120,
      1600,
      965,
      22,
      1307,
      886,
      207,
      1117,
      118,
      952,
      628,
      267,
      1738,
      123,
      553,
      1225,
      1628,
      45,
      336,
      84,
      1276,
      893,
      620,
      1617,
      1429,
      35,
      950,
      34,
      985,
      417,
      1376,
      382,
      1147,
      1561,
      103,
      1154,
      1283,
      398,
      1239,
      1760,
      1555,
      1261,
      973,
      1071,
      987,
      1231,
      1385,
      633,
      1167,
      866,
      906,
      1490,
      344
    ],
    "held_out_indices_sha256": "cadd932186028b43d5fd81f78bfea95f7ad5bc10979ac53578ac87cb0cf12862",
    "held_out_predictions": [
      2,
      9,
      4,
      6,
      6,
      9,
      7,
      6,
      4,
      5,
      8,
      0,
      9,
      5,
      7,
      7,
      8,
      3,
      7,
      9,
      6,
      5,
      8,
      1,
      8,
      8,
      5,
      4,
      5,
      5,
      8,
      6,
      5,
      1,
      9,
      6,
      1,
      4,
      4,
      3,
      8,
      5,
      6,
      6,
      2,
      8,
      8,
      0,
      6,
      4,
      0,
      9,
      4,
      2,
      3,
      6,
      0,
      9,
      7,
      4,
      9,
      5,
      1,
      9,
      1,
      4,
      7,
      3,
      9,
      6,
      3,
      6,
      1,
      4,
      3,
      8,
      3,
      4,
      3,
      8,
      9,
      9,
      3,
      1,
      0,
      3,
      2,
      0,
      8,
      7,
      6,
      4,
      6,
      0,
      9,
      7,
      8,
      0,
      3,
      5,
      0,
      1,
      3,
      4,
      0,
      9,
      0,
      9,
      7,
      1,
      8,
      5,
      9,
      3,
      7,
      3,
      8,
      2,
      7,
      8,
      2,
      6,
      4,
      8,
      9,
      7,
      9,
      5,
      0,
      8,
      0,
      5,
      4,
      1,
      5,
      6,
      7,
      1,
      1,
      4,
      0,
      2,
      7,
      5,
      0,
      1,
      3,
      7,
      7,
      5,
      3,
      8,
      2,
      6,
      2,
      3,
      8,
      7,
      7,
      5,
      7,
      3,
      0,
      8,
      6,
      6,
      2,
      6,
      9,
      1,
      4,
      9,
      8,
      5,
      6,
      6,
      9,
      3,
      0,
      8,
      7,
      7,
      9,
      6,
      7,
      6,
      1,
      5,
      8,
      4,
      2,
      0,
      7,
      1,
      6,
      4,
      3,
      1,
      4,
      1,
      8,
      4,
      7,
      2,
      3,
      8,
      8,
      0,
      0,
      2,
      5,
      8,
      3,
      6,
      6,
      1,
      2,
      5,
      7,
      3,
      4,
      3,
      6,
      3,
      6,
      8,
      7,
      0,
      3,
      6,
      5,
      8,
      8,
      7,
      2,
      9,
      7,
      8,
      0,
      9,
      5,
      8,
      3,
      6,
      3,
      9,
      7,
      0,
      5,
      3,
      9,
      3,
      6,
      4,
      4,
      5,
      4,
      8,
      8,
      7,
      7,
      9,
      0,
      9,
      0,
      6,
      8,
      4,
      0,
      0,
      0,
      6,
      6,
      7,
      1,
      3,
      8,
      4,
      9,
      0,
      2,
      3,
      3,
      9,
      4,
      3,
      0,
      0,
      4,
      7,
      8,
      0,
      8,
      1,
      5,
      2,
      0,
      8,
      4,
      9,
      5,
      9,
      4,
      7,
      4,
      1,
      0,
      2,
      3,
      5,
      9,
      1,
      2,
      0,
      4,
      1,
      4,
      2,
      8,
      9,
      8,
      8,
      1,
      7,
      9,
      4,
      0,
      0,
      0,
      3,
      8,
      0,
      6,
      4,
      7,
      4,
      2,
      9,
      6,
      0,
      9,
      5,
      8,
      5,
      3,
      9,
      6,
      1,
      1,
      2,
      4,
      0,
      6,
      3,
      4,
      0,
      4,
      4,
      4,
      0,
      6,
      7,
      5,
      7,
      3,
      7,
      5,
      6,
      6,
      1,
      3,
      5,
      0,
      0,
      3,
      0,
      9,
      7,
      5,
      2,
      5,
      1,
      6,
      7,
      6,
      7,
      2,
      6,
      3,
      3,
      8,
      7,
      8,
      7,
      1,
      7,
      3,
      6,
      6,
      7,
      2,
      3,
      5,
      5,
      4,
      4,
      0,
      2,
      2,
      7,
      4,
      4,
      7,
      0,
      7,
      8,
      2,
      3,
      5,
      6,
      3,
      3,
      9,
      2,
      9,
      5,
      7,
      0,
      8,
      4,
      0,
      8,
      1,
      0,
      3,
      9,
      9,
      2,
      0,
      8,
      8,
      2,
      8,
      1,
      2,
      4,
      0,
      3,
      8,
      2,
      5,
      4,
      4,
      7,
      0,
      4,
      8,
      7,
      6,
      0,
      5,
      2,
      0,
      7,
      1,
      0,
      5,
      6,
      9,
      8,
      7,
      6,
      6,
      2,
      0,
      3,
      3,
      5,
      1,
      5,
      0,
      7,
      7,
      6,
      1,
      0,
      9,
      5,
      0,
      3,
      2,
      0,
      4,
      8,
      8,
      7,
      1,
      7,
      1,
      9,
      8,
      9,
      4,
      4,
      3,
      1,
      2,
      9,
      5,
      6,
      5,
      4,
      5,
      3,
      6,
      6,
      0,
      3,
      0,
      6,
      4,
      7,
      8,
      7,
      3,
      6,
      1,
      0,
      6,
      5,
      8,
      1,
      5,
      9,
      7,
      0,
      1,
      1,
      2,
      6
    ],
    "held_out_predictions_sha256": "5cc263e975225d3be780f8243ed469da33fc22b47d321185502f6b0d3960b378",
    "held_out_quantized_rows": [
      [
        1,
        3,
        2,
        0,
        1,
        2,
        1,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        3,
        1
      ],
      [
        1,
        2,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        3,
        3,
        1
      ],
      [
        0,
        2,
        1,
        0,
        0,
        2,
        2,
        0,
        1,
        3,
        3,
        1,
        0,
        2,
        1,
        0
      ],
      [
        0,
        2,
        1,
        0,
        1,
        2,
        0,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        1,
        3,
        1,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        3,
        1
      ],
      [
        0,
        3,
        1,
        0,
        1,
        3,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        3,
        3,
        2
      ],
      [
        0,
        2,
        3,
        0,
        1,
        2,
        3,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        1,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        2,
        2,
        0,
        2,
        3,
        2
      ],
      [
        0,
        2,
        1,
        0,
        1,
        3,
        1,
        0,
        1,
        3,
        3,
        0,
        0,
        1,
        2,
        0
      ],
      [
        1,
        3,
        3,
        0,
        2,
        2,
        0,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        1,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        1,
        1,
        1,
        2,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        1,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        1,
        3,
        3,
        0,
        0,
        3,
        1,
        0,
        0,
        1,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        0,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        1,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        3,
        1,
        0
      ],
      [
        1,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        0,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        3,
        1,
        0,
        1,
        3,
        2,
        0,
        3,
        3,
        0,
        0,
        1,
        1,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        1,
        2,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        2,
        0,
        0,
        0,
        2,
        0,
        0,
        1,
        3,
        3,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        2,
        1,
        0,
        3,
        1,
        0,
        0,
        0,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        0,
        3,
        1,
        1,
        3,
        3,
        1,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        1
      ],
      [
        0,
        3,
        1,
        1,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        1,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        2,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        2,
        1,
        1,
        3,
        3,
        0,
        0,
        1,
        2,
        0
      ],
      [
        1,
        3,
        2,
        0,
        1,
        3,
        2,
        0,
        0,
        0,
        1,
        1,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        1,
        3,
        1,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        3,
        1,
        0,
        3,
        3,
        1
      ],
      [
        1,
        3,
        3,
        0,
        1,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        0,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        1,
        3,
        3,
        0,
        1,
        2,
        3,
        1,
        0,
        0,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        3,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        3,
        0,
        1,
        3,
        3,
        1,
        0,
        1,
        2,
        0
      ],
      [
        0,
        1,
        1,
        0,
        0,
        2,
        2,
        0,
        1,
        3,
        3,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        2,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        1,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        1,
        3,
        3,
        1,
        1,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        0,
        0
      ],
      [
        0,
        2,
        0,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        3,
        1,
        0,
        2,
        2,
        2
      ],
      [
        1,
        3,
        1,
        0,
        1,
        1,
        2,
        0,
        0,
        1,
        1,
        0,
        0,
        3,
        3,
        2
      ],
      [
        0,
        3,
        3,
        1,
        1,
        2,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        1,
        0,
        1,
        2,
        0,
        0,
        1,
        3,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        1,
        0,
        1,
        2,
        2,
        0,
        0,
        1,
        1,
        0,
        0,
        2,
        3,
        2
      ],
      [
        1,
        3,
        3,
        0,
        1,
        2,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        2,
        0,
        2,
        3,
        3,
        0,
        1,
        2,
        3,
        0
      ],
      [
        1,
        3,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        3,
        1
      ],
      [
        1,
        2,
        2,
        0,
        1,
        1,
        3,
        0,
        0,
        0,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        2,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        2,
        1,
        1,
        2,
        1,
        2,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        3,
        0,
        0,
        1,
        2,
        1,
        0,
        2,
        2,
        1
      ],
      [
        0,
        2,
        3,
        0,
        0,
        1,
        3,
        1,
        0,
        3,
        1,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        2,
        2,
        0,
        2,
        3,
        3,
        1,
        0,
        1,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        3,
        0,
        0,
        1,
        2,
        1,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        3,
        1,
        1,
        3,
        0,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        0,
        3,
        0,
        1,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        1,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        1,
        1,
        2,
        0,
        0,
        0,
        2,
        0,
        0,
        1,
        2,
        1
      ],
      [
        0,
        3,
        1,
        0,
        0,
        3,
        2,
        0,
        0,
        0,
        2,
        0,
        0,
        2,
        3,
        2
      ],
      [
        0,
        2,
        1,
        0,
        1,
        2,
        2,
        0,
        1,
        3,
        3,
        1,
        0,
        1,
        2,
        0
      ],
      [
        1,
        3,
        3,
        0,
        0,
        2,
        3,
        1,
        0,
        3,
        1,
        0,
        1,
        2,
        0,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        2
      ],
      [
        0,
        2,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        2,
        0,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        3,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        0,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        0,
        3,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        3,
        0,
        1,
        3,
        3,
        1,
        0,
        1,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        0,
        2,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        1,
        3,
        1,
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        1
      ],
      [
        0,
        2,
        2,
        0,
        0,
        0,
        2,
        0,
        0,
        1,
        3,
        0,
        0,
        2,
        3,
        2
      ],
      [
        0,
        1,
        2,
        0,
        0,
        2,
        0,
        0,
        1,
        2,
        3,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        3,
        2
      ],
      [
        0,
        3,
        3,
        1,
        1,
        3,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        2,
        1,
        0,
        2,
        3,
        1,
        1,
        0,
        2,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        2,
        3,
        1,
        0,
        1,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        1,
        1,
        1,
        1,
        1,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        3,
        1,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        1,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        2,
        0,
        1,
        2,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        3,
        1,
        1,
        2,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        1,
        0,
        3,
        3,
        0,
        0,
        2,
        1,
        0
      ],
      [
        0,
        2,
        0,
        0,
        0,
        2,
        0,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        3,
        1,
        1,
        2,
        3,
        0,
        0,
        1,
        2,
        0
      ],
      [
        0,
        3,
        1,
        0,
        0,
        2,
        1,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        2,
        0,
        1,
        2,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        3,
        1,
        0,
        0,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        3,
        1,
        0,
        0,
        3,
        0,
        0,
        2,
        2,
        1,
        0,
        2,
        0,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        2,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        1,
        3,
        2,
        0,
        1,
        3,
        2,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        1,
        2,
        2
      ],
      [
        0,
        3,
        3,
        1,
        1,
        3,
        0,
        0,
        0,
        3,
        3,
        0,
        0,
        1,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        3,
        1,
        1,
        1,
        2,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        0,
        3,
        1,
        0,
        3,
        3,
        0,
        1,
        1,
        3,
        0,
        0,
        0,
        3,
        0
      ],
      [
        0,
        3,
        1,
        0,
        0,
        1,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        2,
        1,
        0,
        1,
        2,
        1,
        1,
        1,
        3,
        3,
        0,
        0,
        1,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        3,
        2,
        0,
        0,
        3,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        0,
        1,
        1,
        0,
        2,
        2,
        1
      ],
      [
        0,
        2,
        2,
        0,
        1,
        2,
        2,
        1,
        0,
        1,
        1,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        2,
        2,
        0,
        1,
        2,
        3,
        0,
        0,
        0,
        1,
        1,
        0,
        1,
        2,
        0
      ],
      [
        1,
        3,
        3,
        0,
        0,
        1,
        3,
        1,
        0,
        3,
        2,
        0,
        0,
        3,
        0,
        0
      ],
      [
        0,
        1,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        1,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        1,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        3,
        0,
        0,
        0,
        1,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        3,
        1,
        0,
        2,
        2,
        0,
        0,
        1,
        3,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        3,
        2,
        1,
        0,
        3,
        0,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        1,
        2,
        1,
        1,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0
      ],
      [
        1,
        3,
        3,
        0,
        1,
        1,
        3,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        1,
        0,
        0,
        3,
        3,
        0,
        1,
        3,
        3,
        1,
        0,
        3,
        1,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        0,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        1,
        3,
        0,
        0,
        3,
        3,
        0,
        1,
        3,
        3,
        0,
        0,
        0,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        3,
        2,
        1
      ],
      [
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        2,
        1,
        0,
        3,
        0,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        1,
        0,
        0,
        2,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        1,
        1,
        3,
        0,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        2,
        0,
        0,
        2,
        1,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        2,
        2,
        1,
        1,
        2,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        3,
        2,
        0,
        0,
        0,
        1,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        1,
        1,
        1,
        3,
        3,
        1,
        0,
        1,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        2,
        3,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        3,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        1,
        2,
        2,
        0,
        3,
        3,
        1,
        0,
        2,
        3,
        0,
        0,
        0,
        1,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        3,
        1,
        1,
        1,
        2,
        3,
        1,
        1,
        3,
        3,
        0,
        0,
        2,
        1,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        1,
        1,
        1,
        1,
        2,
        1,
        1,
        0,
        3,
        2,
        0
      ],
      [
        1,
        3,
        1,
        0,
        1,
        1,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        3,
        0,
        0,
        0,
        3,
        0,
        1,
        3,
        3,
        1,
        0,
        2,
        1,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        1,
        0,
        0,
        1,
        1,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        1,
        1,
        1,
        2,
        2,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        0,
        3,
        1,
        0,
        2,
        3,
        1,
        0,
        2,
        3,
        0,
        0,
        0,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        1,
        2,
        0,
        0,
        0,
        2,
        1,
        0,
        1,
        2,
        1
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        3,
        1,
        0,
        2,
        1,
        0
      ],
      [
        0,
        2,
        3,
        2,
        0,
        3,
        1,
        1,
        0,
        0,
        2,
        0,
        0,
        2,
        1,
        0
      ],
      [
        1,
        2,
        1,
        0,
        1,
        2,
        1,
        0,
        0,
        1,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        2,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        2,
        3,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        1,
        2,
        0,
        0,
        2,
        0,
        0,
        0,
        3,
        3,
        1,
        0,
        2,
        2,
        1
      ],
      [
        1,
        3,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        3,
        3,
        2
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        0,
        3,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        3,
        1,
        0,
        1,
        3,
        1,
        0,
        3,
        2,
        0,
        0,
        3,
        0,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        1,
        3,
        0,
        1,
        3,
        2,
        0,
        0,
        3,
        0,
        0
      ],
      [
        1,
        3,
        3,
        0,
        1,
        3,
        0,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        2,
        0
      ],
      [
        1,
        3,
        1,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        1,
        1,
        3,
        3,
        1,
        0,
        2,
        2,
        0,
        0,
        2,
        1,
        0
      ],
      [
        1,
        3,
        0,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        1,
        0,
        3,
        3,
        1
      ],
      [
        1,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        0,
        2,
        1,
        1,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        1,
        0,
        0,
        2,
        1,
        0,
        0,
        2,
        0,
        2,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        1,
        0,
        1,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        2,
        0
      ],
      [
        1,
        3,
        0,
        0,
        0,
        3,
        3,
        1,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        3,
        3,
        1,
        0,
        1,
        1,
        2,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        3,
        1,
        0,
        3,
        3,
        0,
        0,
        3,
        1,
        0,
        0,
        2,
        1,
        0
      ],
      [
        1,
        3,
        3,
        1,
        0,
        3,
        1,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        0,
        0,
        1,
        3,
        1,
        0,
        1,
        3,
        2,
        1,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        1,
        3,
        3,
        0,
        0,
        1,
        1,
        0,
        0,
        1,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        2,
        0,
        0,
        1,
        3,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        1,
        1,
        1,
        1,
        1,
        1,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        1,
        0,
        3,
        1,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        3,
        3,
        3,
        0,
        0,
        2,
        1,
        0,
        3,
        3,
        1,
        0,
        2,
        1,
        0
      ],
      [
        0,
        3,
        3,
        0,
        2,
        2,
        3,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        3,
        2
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        2,
        1
      ],
      [
        0,
        2,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        1,
        1,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        2,
        0,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        0,
        3,
        0,
        1,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        1,
        3,
        0
      ],
      [
        0,
        3,
        1,
        0,
        1,
        3,
        2,
        0,
        0,
        0,
        1,
        1,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        2,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        1,
        0,
        1,
        3,
        2,
        1,
        0,
        3,
        3,
        0,
        0,
        1,
        1,
        0
      ],
      [
        0,
        2,
        3,
        2,
        0,
        1,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        2,
        1,
        1,
        1,
        1,
        1,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        3,
        3,
        1,
        0,
        1,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        2,
        2,
        0,
        2,
        3,
        2
      ],
      [
        0,
        3,
        3,
        1,
        1,
        2,
        0,
        0,
        1,
        3,
        3,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        2,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        0,
        0,
        0,
        3,
        1,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        3,
        2
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        3,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        1,
        0,
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        1,
        0,
        1,
        3,
        1
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        2,
        3,
        0,
        2,
        3,
        3,
        1,
        0,
        1,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        3,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        3,
        2
      ],
      [
        1,
        3,
        3,
        1,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        2,
        1,
        1,
        2,
        2,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        2,
        1,
        1,
        1,
        1,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        3,
        1,
        0,
        2,
        1,
        0,
        1,
        2,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        0,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        1,
        3,
        2,
        0,
        0,
        0,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        1,
        0,
        0,
        2,
        1,
        0
      ],
      [
        1,
        3,
        2,
        0,
        1,
        1,
        2,
        0,
        0,
        0,
        2,
        1,
        0,
        2,
        2,
        1
      ],
      [
        0,
        2,
        2,
        0,
        0,
        2,
        0,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        2,
        2
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        2
      ],
      [
        0,
        2,
        3,
        0,
        1,
        3,
        3,
        1,
        0,
        3,
        2,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        3,
        1,
        0,
        0,
        1,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        3,
        3,
        2
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        2,
        3,
        1,
        0,
        2,
        2,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        1,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        1,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        1,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        1,
        2,
        1,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        3,
        3
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        0,
        3,
        1,
        0,
        3,
        2,
        0,
        0,
        2,
        1,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        2,
        1,
        1,
        2,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        3,
        1,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        2,
        1,
        0,
        3,
        1,
        0,
        0,
        1,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        3,
        1,
        1,
        3,
        2,
        1,
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        3,
        1,
        1,
        1,
        2,
        0,
        0,
        3,
        3,
        1,
        0,
        2,
        0,
        0
      ],
      [
        0,
        1,
        3,
        1,
        0,
        1,
        3,
        0,
        1,
        2,
        2,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        3,
        3,
        1,
        0,
        1,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        1,
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        1,
        0,
        3,
        0,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        3,
        0,
        0,
        2,
        2,
        1,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        1,
        0,
        1,
        1,
        2,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        2,
        0,
        0,
        0,
        1,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        2,
        1,
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        2,
        1,
        0,
        0,
        1,
        2,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        2,
        1,
        0,
        1,
        3,
        2,
        1,
        0,
        2,
        2,
        1
      ],
      [
        0,
        2,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        1,
        0,
        1,
        3,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        1,
        3,
        1,
        0,
        1,
        3,
        1,
        0,
        3,
        2,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        2,
        3,
        0,
        1,
        2,
        3,
        1,
        0,
        2,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        1,
        3,
        2,
        0,
        0,
        3,
        0,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        2,
        0
      ],
      [
        1,
        3,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        1,
        3,
        1,
        0,
        3,
        3,
        1
      ],
      [
        1,
        2,
        2,
        0,
        1,
        2,
        3,
        0,
        0,
        1,
        1,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        1,
        3,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        3,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        2,
        0,
        1,
        3,
        3,
        1,
        0,
        1,
        2,
        0
      ],
      [
        0,
        2,
        1,
        1,
        1,
        3,
        3,
        1,
        0,
        3,
        2,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        0,
        0,
        1,
        3,
        2,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        2,
        1,
        2,
        1,
        3,
        3,
        1,
        0,
        1,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        2,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        2,
        3,
        1,
        0,
        0,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        2,
        2,
        1,
        0,
        3,
        2,
        1,
        0,
        0,
        1,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        2,
        1,
        1,
        1,
        2,
        2,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        3,
        0,
        0,
        0,
        3,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        2,
        0,
        1,
        3,
        2,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        0,
        0,
        0,
        3,
        1,
        0,
        1,
        3,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        2,
        1
      ],
      [
        0,
        1,
        2,
        1,
        1,
        3,
        2,
        2,
        0,
        2,
        3,
        1,
        0,
        0,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        2,
        1,
        1,
        1,
        2,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        3,
        2,
        1,
        1,
        2,
        2,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        1,
        2,
        2,
        0,
        0,
        0,
        2,
        0,
        0,
        2,
        2,
        1
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        1,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        1,
        3,
        3,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        0,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        0,
        2,
        0
      ],
      [
        1,
        3,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        1,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        1,
        1,
        0,
        0,
        3,
        1,
        2,
        1,
        3,
        3,
        0,
        0,
        0,
        2,
        0
      ],
      [
        0,
        2,
        3,
        1,
        0,
        3,
        2,
        1,
        0,
        1,
        3,
        0,
        0,
        1,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        1,
        2,
        2,
        0,
        0,
        0,
        2,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        1,
        1,
        2,
        0,
        0,
        2,
        0,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        2,
        2,
        0,
        0,
        1,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        2,
        2,
        2
      ],
      [
        0,
        3,
        3,
        1,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        1,
        0,
        0,
        1,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        1,
        0,
        1,
        3,
        3,
        0,
        0,
        1,
        2,
        0
      ],
      [
        0,
        2,
        2,
        0,
        1,
        1,
        3,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        1,
        3,
        3,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        1,
        0,
        0,
        2,
        1,
        1,
        1,
        2,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        1,
        1,
        2,
        3,
        3,
        0,
        0,
        1,
        3,
        0
      ],
      [
        0,
        2,
        3,
        1,
        0,
        0,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        1,
        2,
        1,
        1,
        0,
        1,
        0,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        1,
        3,
        1,
        0,
        2,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        1,
        0
      ],
      [
        1,
        3,
        3,
        0,
        0,
        3,
        1,
        0,
        0,
        1,
        2,
        0,
        1,
        3,
        2,
        0
      ],
      [
        1,
        3,
        1,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        1,
        3,
        3,
        0,
        0,
        2,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        2,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        2,
        1,
        0,
        0,
        2,
        3,
        0,
        0,
        1,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        1,
        0,
        0,
        1,
        1,
        0,
        3,
        2,
        0
      ],
      [
        1,
        3,
        3,
        1,
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        0,
        0
      ],
      [
        0,
        2,
        3,
        3,
        0,
        3,
        3,
        2,
        0,
        0,
        2,
        1,
        0,
        1,
        2,
        0
      ],
      [
        0,
        2,
        1,
        0,
        1,
        2,
        1,
        0,
        0,
        2,
        3,
        1,
        0,
        1,
        1,
        0
      ],
      [
        0,
        3,
        3,
        1,
        0,
        1,
        2,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        1,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        2,
        0,
        1,
        3,
        3,
        1,
        0,
        1,
        2,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        2,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        3,
        3
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        1,
        1,
        1,
        2,
        1,
        2,
        0,
        3,
        3,
        1
      ],
      [
        1,
        3,
        1,
        0,
        1,
        1,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        2,
        3,
        2,
        0,
        1,
        3,
        1,
        0,
        1,
        3,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        0,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        3,
        2,
        1,
        1,
        1,
        1,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        0,
        3,
        1,
        0,
        3,
        3,
        1,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        0,
        2,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        3,
        1,
        1,
        2,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        1,
        1,
        1,
        3,
        3,
        0,
        0,
        0,
        2,
        0
      ],
      [
        0,
        3,
        0,
        0,
        0,
        3,
        1,
        0,
        0,
        1,
        3,
        0,
        0,
        2,
        3,
        3
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        1,
        1,
        1,
        3,
        3,
        0,
        0,
        1,
        2,
        0
      ],
      [
        1,
        3,
        2,
        0,
        1,
        2,
        2,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        3,
        2
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        1,
        2,
        1,
        3,
        3,
        2,
        0,
        1,
        3,
        0,
        0,
        1,
        2,
        0
      ],
      [
        0,
        2,
        2,
        1,
        1,
        3,
        2,
        1,
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        0,
        0,
        1,
        3,
        1,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        3,
        2
      ],
      [
        0,
        3,
        3,
        2,
        0,
        2,
        2,
        0,
        1,
        3,
        2,
        0,
        0,
        3,
        0,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        2,
        1,
        1,
        3,
        3,
        0,
        0,
        1,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        2,
        1,
        0,
        1,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        2,
        0,
        1,
        2,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        2,
        1,
        1,
        1,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        1,
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        3,
        1,
        1,
        0,
        3,
        1,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        2,
        0,
        0,
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        2,
        0,
        0,
        2,
        2,
        3,
        1,
        0,
        1,
        3,
        0
      ],
      [
        0,
        3,
        3,
        2,
        0,
        1,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        1,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        1,
        1,
        1,
        3,
        3,
        1,
        0,
        0,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        1,
        0,
        1,
        3,
        1,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        1,
        3,
        3,
        1,
        0,
        3,
        3,
        0
      ],
      [
        1,
        3,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        0,
        1,
        1,
        0,
        2,
        3,
        1
      ],
      [
        1,
        3,
        2,
        0,
        2,
        3,
        1,
        0,
        0,
        1,
        2,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        3,
        0,
        1,
        2,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        2,
        2,
        0,
        1,
        2,
        0,
        0,
        0,
        1,
        2,
        1,
        0,
        2,
        2,
        1
      ],
      [
        0,
        2,
        2,
        0,
        0,
        1,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        2,
        2,
        1
      ],
      [
        0,
        3,
        1,
        0,
        0,
        3,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        1,
        0,
        0,
        2,
        2,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        3,
        3
      ],
      [
        0,
        0,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        0,
        3,
        0
      ],
      [
        1,
        3,
        0,
        0,
        1,
        2,
        1,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        1,
        1,
        1,
        2,
        3,
        0,
        0,
        1,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        1,
        2,
        0,
        0,
        1,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        0,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        1,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        1,
        0,
        0,
        2,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        3,
        2
      ],
      [
        0,
        2,
        2,
        0,
        1,
        3,
        2,
        1,
        1,
        3,
        3,
        0,
        0,
        1,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        1,
        1,
        3,
        1,
        0,
        2,
        1,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        0,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        3,
        1,
        0,
        0,
        2,
        0
      ],
      [
        0,
        1,
        3,
        0,
        0,
        3,
        1,
        1,
        2,
        3,
        3,
        1,
        0,
        0,
        3,
        0
      ],
      [
        0,
        3,
        1,
        0,
        1,
        3,
        3,
        1,
        0,
        2,
        3,
        0,
        0,
        2,
        1,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        2,
        3,
        0,
        0,
        2,
        2,
        1,
        0,
        3,
        3,
        1
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        2
      ],
      [
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        1,
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0
      ],
      [
        1,
        3,
        3,
        0,
        0,
        3,
        1,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        1,
        1,
        1,
        1,
        1,
        2,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        2,
        2,
        0,
        0,
        1,
        1,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        2,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        3,
        3,
        1,
        0,
        3,
        1,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        1,
        3,
        0,
        0,
        1,
        3,
        3,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        0,
        0,
        0,
        3,
        1,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        3,
        2
      ],
      [
        1,
        3,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        1,
        3,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        1,
        3,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        1,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        1,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        3,
        0,
        0,
        0,
        2,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        1,
        1,
        0,
        2,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        3,
        1,
        1,
        3,
        3,
        0,
        0,
        0,
        2,
        0,
        0,
        1,
        1,
        0
      ],
      [
        0,
        3,
        3,
        1,
        0,
        1,
        3,
        1,
        0,
        3,
        2,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        0,
        0,
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        3,
        0
      ],
      [
        1,
        3,
        3,
        0,
        1,
        3,
        1,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        1,
        3,
        1,
        1,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        1,
        3,
        0
      ],
      [
        0,
        2,
        0,
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        2,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        3,
        2,
        0,
        2,
        2,
        1,
        0,
        1,
        3,
        0,
        0,
        2,
        1,
        0
      ],
      [
        0,
        2,
        1,
        0,
        1,
        1,
        0,
        0,
        1,
        3,
        3,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        3,
        0,
        0,
        0,
        3,
        1,
        0,
        1,
        2,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        0,
        0,
        0,
        2,
        0,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        2,
        1
      ],
      [
        0,
        2,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        2,
        2
      ],
      [
        0,
        3,
        3,
        0,
        1,
        1,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        1,
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        1,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        2,
        3,
        2,
        0,
        2,
        2,
        1,
        0,
        0,
        2,
        0,
        0,
        2,
        1,
        0
      ],
      [
        0,
        3,
        0,
        0,
        0,
        3,
        1,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        3,
        2
      ],
      [
        0,
        2,
        3,
        1,
        0,
        1,
        3,
        1,
        0,
        2,
        3,
        0,
        0,
        2,
        1,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        3,
        1,
        1,
        2,
        0,
        0,
        1,
        3,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        2,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        1,
        0,
        0,
        3,
        0,
        0
      ],
      [
        1,
        3,
        1,
        0,
        0,
        0,
        3,
        0,
        0,
        1,
        2,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        1,
        0,
        0,
        1,
        1,
        1,
        0,
        2,
        3,
        0
      ],
      [
        1,
        3,
        2,
        1,
        0,
        3,
        0,
        0,
        0,
        2,
        0,
        0,
        1,
        3,
        0,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        2,
        0,
        0,
        0,
        2,
        0,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        2,
        3,
        0,
        2,
        2,
        3,
        1,
        1,
        3,
        1,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        2,
        1,
        1,
        3,
        3,
        0,
        0,
        1,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        1,
        3,
        0,
        0,
        0,
        1,
        1,
        0,
        2,
        2,
        1
      ],
      [
        1,
        3,
        1,
        0,
        1,
        1,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        3,
        1,
        0,
        1,
        3,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        1,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        2,
        2,
        1,
        3,
        3,
        1,
        0,
        0,
        3,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        2,
        2,
        2,
        3,
        3,
        1,
        0,
        0,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        1,
        0,
        0,
        2,
        0,
        0
      ],
      [
        1,
        3,
        1,
        0,
        1,
        2,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        2,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        3,
        1,
        0,
        3,
        3,
        1,
        0,
        0,
        2,
        0,
        0,
        3,
        3,
        0
      ],
      [
        1,
        3,
        3,
        1,
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        0,
        1,
        3,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        3,
        1,
        0,
        0,
        0,
        2,
        0,
        0,
        1,
        2,
        0
      ],
      [
        0,
        1,
        1,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        2,
        2
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        1,
        0,
        0,
        2,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        3,
        3,
        2
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        1,
        0,
        0,
        1,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        1,
        0,
        0,
        3,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        1,
        3,
        1,
        0,
        3,
        3,
        1,
        0,
        1,
        2,
        0,
        0,
        0,
        2,
        0
      ],
      [
        1,
        3,
        3,
        0,
        1,
        3,
        0,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        0,
        0
      ],
      [
        0,
        2,
        2,
        0,
        1,
        1,
        3,
        0,
        0,
        1,
        1,
        1,
        0,
        2,
        2,
        1
      ],
      [
        0,
        3,
        3,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        2,
        2,
        1,
        2,
        3,
        0,
        0,
        1,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        1,
        1,
        1,
        2,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        2,
        1
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        2,
        2,
        0,
        1,
        2,
        1,
        1,
        0,
        1,
        1,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        0,
        0,
        0,
        1,
        3,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        1,
        2,
        1,
        0,
        3,
        3,
        1,
        0,
        1,
        2,
        0,
        0,
        0,
        2,
        0
      ],
      [
        0,
        2,
        3,
        1,
        0,
        3,
        3,
        1,
        0,
        1,
        2,
        0,
        0,
        1,
        2,
        0
      ],
      [
        1,
        3,
        2,
        0,
        1,
        2,
        2,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        1,
        1,
        1,
        2,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        3,
        0
      ],
      [
        1,
        3,
        2,
        0,
        1,
        2,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        3,
        2
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        2,
        1,
        0
      ],
      [
        0,
        3,
        3,
        1,
        0,
        1,
        3,
        0,
        0,
        3,
        1,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        2,
        1,
        1,
        1,
        3,
        3,
        0,
        0,
        1,
        1,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        1,
        1,
        1,
        0,
        2,
        3,
        1
      ],
      [
        1,
        3,
        1,
        0,
        0,
        2,
        2,
        0,
        0,
        1,
        3,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        0,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        0,
        0
      ],
      [
        0,
        1,
        1,
        1,
        0,
        3,
        1,
        2,
        1,
        2,
        3,
        1,
        0,
        0,
        3,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        2,
        2,
        0,
        1,
        3,
        3,
        0,
        0,
        1,
        1,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        3,
        1,
        0,
        3,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        3,
        0,
        2,
        3,
        3,
        1,
        0,
        1,
        2,
        0
      ],
      [
        0,
        2,
        3,
        1,
        1,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        1,
        3,
        1,
        1,
        3,
        3,
        0,
        0,
        2,
        1,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        2
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        3,
        3
      ],
      [
        0,
        3,
        3,
        0,
        1,
        2,
        2,
        1,
        1,
        2,
        2,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        1,
        0,
        1,
        3,
        0,
        0,
        3,
        3,
        1,
        0,
        3,
        0,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        1,
        1,
        1,
        2,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        2,
        0,
        0,
        1,
        2,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        1,
        3,
        1,
        0,
        1,
        3,
        1,
        1,
        2,
        3,
        1,
        0,
        1,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        0,
        1,
        2,
        0,
        2,
        3,
        1
      ],
      [
        1,
        3,
        2,
        0,
        1,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        2,
        1,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        3,
        1,
        0,
        2,
        3,
        2
      ],
      [
        0,
        2,
        1,
        0,
        0,
        2,
        0,
        0,
        0,
        3,
        3,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        1,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        1,
        0,
        0,
        2,
        2,
        1
      ],
      [
        0,
        2,
        3,
        0,
        0,
        1,
        1,
        1,
        1,
        1,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        3,
        0,
        0,
        1,
        2,
        1,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        2,
        0,
        0,
        1,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        1,
        0,
        0,
        2,
        1,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        1,
        0,
        0,
        1,
        2,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        1,
        0,
        1,
        2,
        2,
        0,
        0,
        0,
        1,
        0,
        0,
        2,
        3,
        2
      ],
      [
        0,
        2,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        0,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        2,
        0,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        1,
        1,
        0,
        2,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        1,
        3,
        0,
        0,
        2,
        2,
        0
      ],
      [
        1,
        3,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        3,
        1,
        1,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0,
        0,
        1,
        2,
        1,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        1,
        0,
        0,
        1,
        2,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        1,
        1,
        0,
        2,
        1,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        1,
        0,
        2,
        3,
        3,
        0,
        0,
        2,
        1,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        2,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        3,
        1,
        0,
        1,
        3,
        0,
        0,
        3,
        3,
        1,
        0,
        3,
        0,
        0
      ],
      [
        0,
        3,
        0,
        0,
        0,
        3,
        1,
        0,
        0,
        0,
        2,
        0,
        0,
        3,
        3,
        3
      ],
      [
        0,
        3,
        2,
        0,
        0,
        1,
        3,
        1,
        0,
        3,
        1,
        0,
        0,
        3,
        0,
        0
      ],
      [
        0,
        0,
        3,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        0,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        3,
        3,
        0,
        0,
        1,
        3,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        3,
        0
      ],
      [
        0,
        2,
        3,
        1,
        1,
        3,
        3,
        0,
        0,
        0,
        2,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        1,
        2,
        0,
        1,
        3,
        1,
        1,
        1,
        3,
        3,
        0,
        0,
        1,
        2,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        3,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        0,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        1,
        2,
        0,
        0,
        0,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        1,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        1,
        0,
        1,
        2,
        2,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        3,
        1,
        0,
        1,
        3,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        1,
        0,
        3,
        1,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        1,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        1,
        0,
        0,
        3,
        2,
        0,
        2,
        3,
        3,
        1,
        0,
        2,
        1,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        1,
        0,
        0,
        1,
        3,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        1,
        0,
        3,
        1,
        1,
        3,
        3,
        0
      ],
      [
        0,
        1,
        2,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        3,
        0,
        0,
        0,
        3,
        1,
        1,
        2,
        2,
        1,
        0,
        3,
        3,
        2
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        3,
        1,
        0,
        3,
        3,
        1
      ],
      [
        1,
        3,
        3,
        0,
        0,
        1,
        2,
        0,
        0,
        0,
        2,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        2,
        1,
        1,
        0,
        2,
        1,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        0,
        0,
        1,
        2,
        3,
        0,
        0,
        1,
        3,
        0
      ],
      [
        0,
        1,
        1,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        3,
        1,
        0,
        3,
        3,
        0
      ],
      [
        0,
        3,
        3,
        1,
        0,
        1,
        2,
        0,
        0,
        1,
        2,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        3,
        0,
        0,
        0,
        2,
        3,
        1,
        0,
        2,
        2,
        0,
        0,
        2,
        2,
        0
      ],
      [
        0,
        3,
        2,
        0,
        1,
        1,
        1,
        1,
        1,
        1,
        2,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        3,
        1,
        0,
        0,
        2,
        2,
        0,
        0,
        0,
        3,
        0,
        0,
        3,
        3,
        2
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        1,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        2,
        2,
        1,
        0,
        2,
        3,
        0
      ],
      [
        0,
        2,
        2,
        0,
        0,
        3,
        0,
        0,
        0,
        3,
        2,
        1,
        0,
        2,
        3,
        1
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        1,
        0,
        0,
        0,
        1,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        3,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0
      ],
      [
        0,
        3,
        0,
        0,
        0,
        3,
        1,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        3,
        2
      ],
      [
        0,
        3,
        3,
        0,
        1,
        3,
        0,
        0,
        0,
        1,
        3,
        0,
        0,
        2,
        3,
        0
      ],
      [
        0,
        3,
        3,
        0,
        0,
        2,
        3,
        0,
        0,
        0,
        2,
        1,
        0,
        3,
        3,
        1
      ],
      [
        0,
        3,
        2,
        1,
        0,
        3,
        2,
        1,
        0,
        1,
        2,
        1,
        0,
        2,
        1,
        0
      ],
      [
        0,
        3,
        2,
        0,
        0,
        2,
        1,
        1,
        1,
        1,
        2,
        1,
        0,
        2,
        2,
        0
      ],
      [
        0,
        2,
        3,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        2,
        0,
        0,
        3,
        1,
        0
      ],
      [
        0,
        3,
        0,
        0,
        0,
        3,
        0,
        0,
        0,
        2,
        2,
        0,
        0,
        3,
        3,
        2
      ],
      [
        1,
        3,
        1,
        0,
        1,
        1,
        2,
        0,
        0,
        2,
        1,
        0,
        0,
        3,
        3,
        1
      ],
      [
        0,
        2,
        0,
        0,
        0,
        2,
        0,
        0,
        0,
        3,
        3,
        1,
        0,
        3,
        3,
        1
      ]
    ],
    "held_out_quantized_rows_sha256": "0bff524ff4878e2c9b83b2d8cd1f17d8da80055283ab114e72f69651cce8ff69",
    "held_out_rows": 540,
    "held_out_targets": [
      5,
      9,
      4,
      6,
      2,
      5,
      7,
      6,
      4,
      5,
      1,
      0,
      9,
      3,
      7,
      7,
      8,
      3,
      7,
      9,
      6,
      5,
      8,
      1,
      8,
      8,
      5,
      4,
      5,
      5,
      1,
      6,
      5,
      8,
      9,
      6,
      8,
      4,
      4,
      9,
      8,
      5,
      6,
      6,
      2,
      8,
      8,
      6,
      6,
      1,
      2,
      9,
      4,
      2,
      9,
      6,
      0,
      9,
      7,
      4,
      9,
      5,
      1,
      3,
      9,
      4,
      7,
      3,
      9,
      6,
      1,
      6,
      1,
      4,
      3,
      1,
      2,
      4,
      2,
      8,
      9,
      9,
      3,
      6,
      0,
      3,
      1,
      0,
      8,
      7,
      6,
      4,
      2,
      0,
      9,
      7,
      5,
      6,
      9,
      5,
      0,
      1,
      2,
      4,
      0,
      9,
      0,
      9,
      7,
      1,
      1,
      8,
      9,
      8,
      7,
      3,
      8,
      2,
      4,
      8,
      2,
      6,
      4,
      8,
      8,
      7,
      9,
      5,
      0,
      8,
      0,
      5,
      4,
      1,
      5,
      6,
      9,
      1,
      8,
      4,
      0,
      2,
      7,
      0,
      0,
      1,
      3,
      7,
      7,
      5,
      1,
      2,
      2,
      6,
      2,
      3,
      8,
      7,
      7,
      5,
      3,
      3,
      2,
      9,
      2,
      6,
      2,
      0,
      9,
      1,
      8,
      9,
      1,
      5,
      6,
      6,
      9,
      3,
      0,
      8,
      7,
      7,
      2,
      6,
      7,
      6,
      1,
      5,
      8,
      4,
      3,
      0,
      7,
      3,
      6,
      5,
      2,
      1,
      4,
      9,
      8,
      4,
      7,
      2,
      3,
      8,
      0,
      0,
      5,
      2,
      5,
      8,
      3,
      6,
      6,
      4,
      2,
      1,
      7,
      3,
      1,
      3,
      1,
      3,
      6,
      8,
      7,
      0,
      3,
      6,
      5,
      8,
      1,
      7,
      8,
      9,
      7,
      8,
      9,
      9,
      5,
      8,
      0,
      6,
      3,
      8,
      7,
      9,
      5,
      3,
      9,
      3,
      6,
      4,
      4,
      6,
      4,
      1,
      8,
      7,
      3,
      9,
      0,
      5,
      0,
      6,
      8,
      4,
      0,
      0,
      3,
      6,
      3,
      7,
      1,
      3,
      9,
      4,
      8,
      3,
      2,
      3,
      3,
      9,
      4,
      9,
      1,
      0,
      4,
      7,
      3,
      0,
      8,
      1,
      5,
      2,
      0,
      8,
      4,
      9,
      5,
      9,
      4,
      7,
      4,
      1,
      0,
      2,
      7,
      5,
      0,
      1,
      2,
      0,
      4,
      1,
      4,
      2,
      1,
      4,
      8,
      8,
      1,
      7,
      9,
      4,
      9,
      0,
      0,
      3,
      8,
      0,
      6,
      4,
      7,
      4,
      2,
      9,
      8,
      6,
      9,
      5,
      5,
      5,
      3,
      9,
      6,
      2,
      1,
      2,
      4,
      0,
      6,
      2,
      4,
      9,
      4,
      4,
      4,
      9,
      1,
      7,
      3,
      0,
      5,
      7,
      5,
      6,
      6,
      1,
      3,
      1,
      0,
      5,
      3,
      0,
      9,
      7,
      5,
      2,
      5,
      1,
      6,
      7,
      6,
      7,
      2,
      6,
      2,
      3,
      8,
      7,
      0,
      7,
      1,
      7,
      2,
      5,
      6,
      7,
      2,
      0,
      5,
      5,
      4,
      4,
      3,
      2,
      2,
      7,
      4,
      4,
      7,
      2,
      7,
      8,
      9,
      3,
      5,
      6,
      3,
      2,
      9,
      2,
      9,
      5,
      7,
      9,
      8,
      4,
      0,
      8,
      1,
      0,
      3,
      9,
      9,
      2,
      0,
      1,
      1,
      2,
      1,
      1,
      3,
      4,
      3,
      3,
      8,
      2,
      5,
      4,
      4,
      7,
      0,
      4,
      8,
      7,
      6,
      0,
      5,
      2,
      0,
      7,
      1,
      0,
      5,
      7,
      9,
      8,
      7,
      6,
      6,
      2,
      0,
      3,
      3,
      0,
      8,
      5,
      2,
      7,
      8,
      6,
      1,
      0,
      3,
      5,
      2,
      3,
      2,
      0,
      4,
      2,
      1,
      7,
      1,
      7,
      1,
      5,
      8,
      9,
      4,
      4,
      3,
      1,
      2,
      9,
      5,
      6,
      5,
      4,
      5,
      3,
      6,
      3,
      9,
      3,
      0,
      5,
      6,
      3,
      8,
      0,
      2,
      6,
      1,
      0,
      6,
      5,
      1,
      1,
      5,
      3,
      5,
      0,
      1,
      1,
      2,
      6
    ],
    "name": "scikit-learn handwritten digits",
    "quantized_feature_and_label_sha256": "df5cc5d139cb3cda94591ec9416e9cc6ef25b78fd8815655e5b1fdf219fbf9ea",
    "source": "load_digits bundled data",
    "total_rows": 1797,
    "train_rows": 1257
  },
  "environment": {
    "joblib": "1.5.3",
    "logical_cpu_count": 8,
    "matplotlib": "3.11.0",
    "memory_kib": 16071616,
    "numpy": "2.5.1",
    "platform": "Linux-7.0.12-zen1-1-zen-x86_64-with-glibc2.43",
    "processor": "11th Gen Intel(R) Core(TM) i7-1185G7 @ 3.00GHz",
    "python": "3.12.0",
    "scikit_learn": "1.9.0",
    "scipy": "1.18.0",
    "threadpoolctl": "3.6.0"
  },
  "experiment": "learned_policy_observation_interface_scope_audit",
  "interpretation": "Opt(x) is the singleton containing the frozen tree's predicted digit; the audit certifies prediction preservation, not ground-truth accuracy.",
  "listed": {
    "canonical_minimum": [
      "block_0_1",
      "block_0_2",
      "block_1_1",
      "block_1_2",
      "block_1_3",
      "block_2_0",
      "block_2_1",
      "block_2_2",
      "block_2_3",
      "block_3_2",
      "block_3_3"
    ],
    "carrier": "held-out listed carrier",
    "closure_defect": 0.9809929491807007,
    "declared_state_count": 510,
    "distinct_discernibility_constraints": 21203,
    "greedy_interface": [
      "block_0_1",
      "block_0_2",
      "block_1_1",
      "block_1_2",
      "block_1_3",
      "block_2_0",
      "block_2_1",
      "block_2_2",
      "block_2_3",
      "block_3_2",
      "block_3_3"
    ],
    "greedy_size": 11,
    "inclusion_minimal_count": 9,
    "inclusion_minimal_interfaces": [
      [
        "block_0_1",
        "block_0_2",
        "block_1_1",
        "block_1_2",
        "block_1_3",
        "block_2_0",
        "block_2_1",
        "block_2_2",
        "block_2_3",
        "block_3_2",
        "block_3_3"
      ],
      [
        "block_0_0",
        "block_0_1",
        "block_0_3",
        "block_1_1",
        "block_1_2",
        "block_1_3",
        "block_2_0",
        "block_2_1",
        "block_2_2",
        "block_2_3",
        "block_3_2",
        "block_3_3"
      ],
      [
        "block_0_1",
        "block_0_3",
        "block_1_0",
        "block_1_1",
        "block_1_2",
        "block_1_3",
        "block_2_0",
        "block_2_1",
        "block_2_2",
        "block_2_3",
        "block_3_2",
        "block_3_3"
      ],
      [
        "block_0_1",
        "block_0_2",
        "block_0_3",
        "block_1_1",
        "block_1_2",
        "block_2_0",
        "block_2_1",
        "block_2_3",
        "block_3_1",
        "block_3_2",
        "block_3_3"
      ],
      [
        "block_0_1",
        "block_0_2",
        "block_1_0",
        "block_1_1",
        "block_1_2",
        "block_2_0",
        "block_2_1",
        "block_2_3",
        "block_3_1",
        "block_3_2",
        "block_3_3"
      ],
      [
        "block_0_1",
        "block_0_2",
        "block_1_1",
        "block_1_2",
        "block_1_3",
        "block_2_0",
        "block_2_1",
        "block_2_3",
        "block_3_1",
        "block_3_2",
        "block_3_3"
      ],
      [
        "block_0_0",
        "block_0_1",
        "block_0_2",
        "block_1_0",
        "block_1_1",
        "block_2_0",
        "block_2_1",
        "block_2_2",
        "block_2_3",
        "block_3_1",
        "block_3_2",
        "block_3_3"
      ],
      [
        "block_0_1",
        "block_0_2",
        "block_1_1",
        "block_1_2",
        "block_2_0",
        "block_2_1",
        "block_2_2",
        "block_2_3",
        "block_3_1",
        "block_3_2",
        "block_3_3"
      ],
      [
        "block_0_0",
        "block_0_1",
        "block_0_3",
        "block_1_1",
        "block_1_2",
        "block_2_0",
        "block_2_1",
        "block_2_2",
        "block_2_3",
        "block_3_1",
        "block_3_2",
        "block_3_3"
      ]
    ],
    "irredundant_discernibility_constraints": 19,
    "minimum_count": 5,
    "minimum_interfaces": [
      [
        "block_0_1",
        "block_0_2",
        "block_1_1",
        "block_1_2",
        "block_1_3",
        "block_2_0",
        "block_2_1",
        "block_2_2",
        "block_2_3",
        "block_3_2",
        "block_3_3"
      ],
      [
        "block_0_1",
        "block_0_2",
        "block_0_3",
        "block_1_1",
        "block_1_2",
        "block_2_0",
        "block_2_1",
        "block_2_3",
        "block_3_1",
        "block_3_2",
        "block_3_3"
      ],
      [
        "block_0_1",
        "block_0_2",
        "block_1_0",
        "block_1_1",
        "block_1_2",
        "block_2_0",
        "block_2_1",
        "block_2_3",
        "block_3_1",
        "block_3_2",
        "block_3_3"
      ],
      [
        "block_0_1",
        "block_0_2",
        "block_1_1",
        "block_1_2",
        "block_1_3",
        "block_2_0",
        "block_2_1",
        "block_2_3",
        "block_3_1",
        "block_3_2",
        "block_3_3"
      ],
      [
        "block_0_1",
        "block_0_2",
        "block_1_1",
        "block_1_2",
        "block_2_0",
        "block_2_1",
        "block_2_2",
        "block_2_3",
        "block_3_1",
        "block_3_2",
        "block_3_3"
      ]
    ],
    "minimum_size": 11
  },
  "policy": {
    "class": "DecisionTreeClassifier",
    "criterion": "gini",
    "leaves": 121,
    "max_depth": 10,
    "min_samples_leaf": 3,
    "random_state": 1729,
    "realized_depth": 10,
    "splitter": "best"
  },
  "product": {
    "canonical_minimum": [
      "block_0_0",
      "block_0_1",
      "block_0_2",
      "block_0_3",
      "block_1_0",
      "block_1_1",
      "block_1_2",
      "block_1_3",
      "block_2_0",
      "block_2_1",
      "block_2_2",
      "block_2_3",
      "block_3_1",
      "block_3_2",
      "block_3_3"
    ],
    "carrier": "complete finite product",
    "declared_state_count": 4294967296,
    "inclusion_minimal_count": 1,
    "minimum_count": 1,
    "minimum_size": 15,
    "witnesses": [
      {
        "feature": "block_0_0",
        "left_label": 6,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          2,
          0,
          0,
          0,
          2,
          0,
          0,
          0,
          0,
          0,
          1
        ],
        "right_label": 2,
        "right_state": [
          1,
          0,
          0,
          0,
          0,
          2,
          0,
          0,
          0,
          2,
          0,
          0,
          0,
          0,
          0,
          1
        ]
      },
      {
        "feature": "block_0_1",
        "left_label": 3,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          1
        ],
        "right_label": 2,
        "right_state": [
          0,
          3,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          1
        ]
      },
      {
        "feature": "block_0_2",
        "left_label": 4,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          3,
          1,
          0,
          0,
          2,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        "right_label": 1,
        "right_state": [
          0,
          0,
          3,
          0,
          0,
          3,
          1,
          0,
          0,
          2,
          0,
          0,
          0,
          0,
          0,
          0
        ]
      },
      {
        "feature": "block_0_3",
        "left_label": 1,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          2,
          3,
          0,
          0,
          0,
          3,
          0,
          0,
          0,
          0,
          0
        ],
        "right_label": 9,
        "right_state": [
          0,
          0,
          0,
          2,
          0,
          2,
          3,
          0,
          0,
          0,
          3,
          0,
          0,
          0,
          0,
          0
        ]
      },
      {
        "feature": "block_1_0",
        "left_label": 3,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          1
        ],
        "right_label": 9,
        "right_state": [
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          1
        ]
      },
      {
        "feature": "block_1_1",
        "left_label": 7,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        "right_label": 3,
        "right_state": [
          0,
          0,
          0,
          0,
          0,
          2,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ]
      },
      {
        "feature": "block_1_2",
        "left_label": 3,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          2,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        "right_label": 9,
        "right_state": [
          0,
          0,
          0,
          0,
          0,
          2,
          3,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ]
      },
      {
        "feature": "block_1_3",
        "left_label": 3,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          2,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        "right_label": 7,
        "right_state": [
          0,
          0,
          0,
          0,
          0,
          2,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ]
      },
      {
        "feature": "block_2_0",
        "left_label": 3,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          0
        ],
        "right_label": 0,
        "right_state": [
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          2,
          0
        ]
      },
      {
        "feature": "block_2_1",
        "left_label": 3,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          0
        ],
        "right_label": 2,
        "right_state": [
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          0,
          0,
          0,
          0,
          2,
          0
        ]
      },
      {
        "feature": "block_2_2",
        "left_label": 2,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          0,
          0,
          0,
          0,
          2,
          0
        ],
        "right_label": 7,
        "right_state": [
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          3,
          0,
          0,
          0,
          2,
          0
        ]
      },
      {
        "feature": "block_2_3",
        "left_label": 3,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          0
        ],
        "right_label": 0,
        "right_state": [
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          2,
          0
        ]
      },
      {
        "feature": "block_3_1",
        "left_label": 9,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          2,
          3,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        "right_label": 2,
        "right_state": [
          0,
          0,
          0,
          0,
          0,
          2,
          3,
          0,
          0,
          0,
          0,
          0,
          0,
          3,
          0,
          0
        ]
      },
      {
        "feature": "block_3_2",
        "left_label": 7,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        "right_label": 3,
        "right_state": [
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          0
        ]
      },
      {
        "feature": "block_3_3",
        "left_label": 3,
        "left_state": [
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          0
        ],
        "right_label": 9,
        "right_state": [
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          1
        ]
      }
    ]
  },
  "scope_gap": {
    "counterexample_witnesses": [
      {
        "feature": "block_0_0",
        "left_label": 6,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          2,
          0,
          0,
          0,
          2,
          0,
          0,
          0,
          0,
          0,
          1
        ],
        "right_label": 2,
        "right_state": [
          1,
          0,
          0,
          0,
          0,
          2,
          0,
          0,
          0,
          2,
          0,
          0,
          0,
          0,
          0,
          1
        ]
      },
      {
        "feature": "block_0_3",
        "left_label": 1,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          2,
          3,
          0,
          0,
          0,
          3,
          0,
          0,
          0,
          0,
          0
        ],
        "right_label": 9,
        "right_state": [
          0,
          0,
          0,
          2,
          0,
          2,
          3,
          0,
          0,
          0,
          3,
          0,
          0,
          0,
          0,
          0
        ]
      },
      {
        "feature": "block_1_0",
        "left_label": 3,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          1
        ],
        "right_label": 9,
        "right_state": [
          0,
          0,
          0,
          0,
          1,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          2,
          1
        ]
      },
      {
        "feature": "block_3_1",
        "left_label": 9,
        "left_state": [
          0,
          0,
          0,
          0,
          0,
          2,
          3,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0,
          0
        ],
        "right_label": 2,
        "right_state": [
          0,
          0,
          0,
          0,
          0,
          2,
          3,
          0,
          0,
          0,
          0,
          0,
          0,
          3,
          0,
          0
        ]
      }
    ],
    "listed_certificate_omits_product_relevant": [
      "block_0_0",
      "block_0_3",
      "block_1_0",
      "block_3_1"
    ],
    "minimum_size_difference": 4
  },
  "transformation": {
    "coordinate_domain": [
      0,
      1,
      2,
      3
    ],
    "feature_names": [
      "block_0_0",
      "block_0_1",
      "block_0_2",
      "block_0_3",
      "block_1_0",
      "block_1_1",
      "block_1_2",
      "block_1_3",
      "block_2_0",
      "block_2_1",
      "block_2_2",
      "block_2_3",
      "block_3_0",
      "block_3_1",
      "block_3_2",
      "block_3_3"
    ],
    "original_shape": [
      8,
      8
    ],
    "pooling": "sum over non-overlapping 2-by-2 pixel blocks",
    "quantization_thresholds": [
      8,
      24,
      40
    ],
    "sensor_shape": [
      4,
      4
    ]
  }
}


==> experiments/data/minimum_decisiveness_reduction_audit.json <==
{
  "elapsed_seconds": 1.380436004983494,
  "exact_arithmetic": "fractions.Fraction; full-product fibers summed symbolically",
  "literal_n1_coordinate_sets_per_table": 3,
  "literal_n1_truth_tables": 256,
  "n2_coordinate_sets": 11,
  "n2_local_slices": 16,
  "n2_majority_matrices": 65536,
  "platform": "Linux-7.0.12-zen1-1-zen-x86_64-with-glibc2.43",
  "python": "3.12.0",
  "represented_n2_truth_tables": "18446744073709551616"
}


==> experiments/data/multistep_pomdp_reduction_audit.json <==
{
  "arithmetic": "fractions.Fraction; exhaustive Boolean truth tables",
  "elapsed_seconds": 5.036320301005617,
  "max_variables": 3,
  "platform": "Linux-7.0.12-zen1-1-zen-x86_64-with-glibc2.43",
  "python": "3.12.0",
  "regimes": [
    {
      "primitive_checks": 18776,
      "regime": "sign_core",
      "source_instances": 2120
    },
    {
      "primitive_checks": 6360,
      "regime": "preservation_wrapper",
      "source_instances": 2120
    },
    {
      "primitive_checks": 133560,
      "regime": "minimum_coordinate_forcing",
      "source_instances": 2120
    },
    {
      "primitive_checks": 18776,
      "regime": "full_information_decisiveness_wrapper",
      "source_instances": 2120
    }
  ],
  "total_source_instances": 2120
}


==> experiments/data/reset_protocol/mismatch_cost.csv <==
design_prior,protocol_prior,kl_actual_to_protocol_prior,channel_contraction_mismatch,sigma_res,beta_effective_work,final_one_probability
0.08,0.07775144136759102,0.6244421669365168,0.6244421669365168,0.001653906374848875,1.3192242419758649,1.3068488988754743e-06
0.101,0.0978570250210106,0.5204678477278708,0.5204678477278708,0.0023719659308572595,1.215967982323187,1.3068489018470365e-06
0.122,0.11790594124425965,0.4385151527183589,0.4385151527183589,0.0031737592186898865,1.1348170806015556,1.3068488982941513e-06
0.14300000000000002,0.13791770418293953,0.37160414959040755,0.37160414959040755,0.0040508324246935085,1.0687831506795127,1.3068489055441964e-06
0.164,0.15790835149982524,0.31565626569676897,0.31565626569676875,0.004996558417253528,1.0137809927784789,1.3068489020367897e-06
0.185,0.17789148619637554,0.26808503114569915,0.26808503114569915,0.006005536830945098,0.9672187366411431,1.3068488988871832e-06
0.20600000000000002,0.19787890896480434,0.22715067066151476,0.22715067066151476,0.007073236198097953,0.9273520755240817,1.3068489011040872e-06
0.22700000000000004,0.21788102904608306,0.19163007780098595,0.1916300778009858,0.008195764440159126,0.8929540109055318,1.3068489073109085e-06
0.248,0.23790714471959504,0.1606336709757587,0.16063367097575873,0.009369713383115515,0.8631315530232571,1.3068489074504767e-06
0.269,0.2579656419332805,0.13349712241227107,0.13349712241227105,0.010592048758180964,0.8372173398349345,1.3068489001305403e-06
0.29000000000000004,0.2780641387984061,0.10971404730813458,0.1097140473081346,0.011860029580407824,0.8147022455529394,1.3068489064170745e-06
0.311,0.29820959270087166,0.08889241600203152,0.08889241600203152,0.01317114728196665,0.7951917319484765,1.3068489004150468e-06
0.332,0.3184083806101226,0.07072537113270588,0.0707253711327059,0.014523078581461025,0.778376618378605,1.3068489033901423e-06
0.35300000000000004,0.3386663595107389,0.0549711503524343,0.0549711503524343,0.01591364818087892,0.7640129671977731,1.306848901767486e-06
0.37400000000000005,0.35898891161733937,0.04143897017647383,0.04143897017647383,0.017340798674232178,0.751907937515168,1.3068489021076323e-06
0.395,0.37938097757613765,0.029978937782849893,0.029978937782849893,0.018802565873911513,0.7419096723210957,1.3068489110360478e-06
0.41600000000000004,0.39984707988516743,0.02047476675885372,0.020474766758853718,0.02029705830485221,0.7338999937281097,1.30684890591089e-06
0.43700000000000006,0.4203913380945631,0.012838503527094952,0.012838503527094945,0.02182243998813866,0.7277891121796609,1.3068489041700523e-06
0.458,0.4410174768716132,0.007006741975449746,0.007006741975449717,0.02337691590258889,0.7235118265424747,1.3068489035127823e-06
0.47900000000000004,0.46172882766117623,0.0029379801097457817,0.0029379801097457812,0.02495871971354389,0.7210248684877376,1.306848902658707e-06
0.5,0.48252832439947485,0.0006108919335955643,0.000610891933595564,0.02656610352000143,0.7203051641180458,1.3068489024871772e-06
0.521,0.5034184935180723,2.3372742142814887e-05,2.337274214281493e-05,0.028197329514890894,0.7213488709214831,1.3068489025319063e-06
0.542,0.5244014382830903,0.0011922807847986223,0.0011922807847986325,0.02985066359499973,0.7241711130442167,1.3068489048260827e-06
0.5630000000000001,0.5454788173394489,0.0041538524607925426,0.004153852460792597,0.03152437111147611,0.7288063922367064,1.3068489033886716e-06
0.584,0.5666518171525698,0.00896481926629289,0.00896481926629298,0.03321671514153919,0.7353097030723001,1.3068489011605542e-06
0.605,0.5879211178523327,0.015704309355451987,0.015704309355451987,0.03492595790770453,0.7437584359276079,1.3068489023912717e-06
0.626,0.6092868517667823,0.024476682278044073,0.02447668227804407,0.03665036631368563,0.7542552172561252,1.3068489065190466e-06
0.647,0.6307485536692619,0.0354155320067803,0.035415532006780256,0.03838822305961206,0.766931923730849,1.3068489020752327e-06
0.668,0.6523051014253431,0.04868921520481717,0.04868921520481718,0.040137845536308114,0.7819552294055553,1.3068489031597902e-06
0.689,0.6739546452761781,0.06450844173097517,0.06450844173097517,0.041897615830965323,0.7995342262264126,1.3068489008666198e-06
0.71,0.6956945233752561,0.08313674092966605,0.08313674092966614,0.04366602696200818,0.8199309365561424,1.3068489011586825e-06
0.731,0.7175211603100586,0.10490505694774699,0.10490505694774695,0.04544175336342027,0.8434749789755691,1.3068489060527482e-06
0.752,0.7394299440390183,0.1302324497683834,0.13023244976838336,0.0472237584951997,0.8705843769280317,1.3068489026304446e-06
0.773,0.7614150746923859,0.15965611327031975,0.15965611327031984,0.04901146088177981,0.9017957428165466,1.306848902713662e-06
0.794,0.7834693755629025,0.19387611635876284,0.19387611635876284,0.05080499507307342,0.9378092800962776,1.3068489033779166e-06
0.8150000000000001,0.8055840514942548,0.23382436219446426,0.23382436219446426,0.05260563271759121,0.9795581635765291,1.3068489007601984e-06
0.836,0.8277483710971283,0.2807753109088135,0.2807753109088135,0.054416486186156965,1.0283199657593463,1.3068489079620147e-06
0.857,0.8499492333470622,0.3365329467139498,0.3365329467139499,0.056243739109542355,1.085904854487885,1.3068489067044177e-06
0.878,0.8721705484892398,0.40376712176478474,0.4037671217647847,0.05809892981659528,1.1549942202458592,1.3068489003515679e-06
0.899,0.8943922991066829,0.48667020543173906,0.4866702054317389,0.06000353435981376,1.239801908455963,1.3068489054132595e-06
0.92,0.9165889983059037,0.592388406050198,0.592388406050198,0.061999207398135456,1.347515782112805,1.306848900920956e-06


==> experiments/data/reset_protocol/residual_dissipation.csv <==
active_exposure,beta_lambda,protocol_prior,sigma_res
10.0,2.0,0.42699724748069495,0.08062301185036347
10.0,2.4,0.41328161136231106,0.10251570930870502
10.0,2.8,0.3999683645922827,0.12239311934427505
10.0,3.2,0.38707497198760826,0.13998151224881084
10.0,3.6,0.3746099685933931,0.1554415608493822
10.0,4.0,0.3625757593500947,0.169100187711055
10.0,4.4,0.35097038925305124,0.1812885713929876
10.0,4.800000000000001,0.3397886330135146,0.19227804541526244
10.0,5.2,0.32902275577982903,0.20227185093099115
10.0,5.6,0.31866312028744576,0.21141792497093292
10.0,6.0,0.3086986946457855,0.21982481512829977
10.0,6.4,0.29911747105777575,0.22757452619962393
10.0,6.800000000000001,0.28990680175012906,0.23473144834724227
10.0,7.2,0.28105366355813116,0.241348169234749
10.0,7.6000000000000005,0.2725448644282483,0.24746914990517552
10.0,8.0,0.2643672036387053,0.2531330280000463
10.0,8.4,0.25650759524905015,0.25837406819371284
10.0,8.8,0.2489531622987286,0.2632230924257304
10.0,9.2,0.24169130769356584,0.26770809520406225
10.0,9.600000000000001,0.23470976650444395,0.27185466803483743
10.0,10.0,0.22799664344226858,0.2756863070264061
10.0,10.4,0.22154043852449815,0.27922464765112914
10.0,10.8,0.21533006335442112,0.28248965281225147
10.0,11.200000000000001,0.20935484996351253,0.28549976989072134
10.0,11.600000000000001,0.20360455379020143,0.2882720662677552
10.0,12.0,0.19806935206619936,0.290822349074291
10.0,12.4,0.19273983863962502,0.2931652725000683
10.0,12.8,0.18760701606587157,0.29531443440600147
10.0,13.200000000000001,0.1826622856395831,0.29728246310558376
10.0,13.600000000000001,0.17789743591086105,0.2990810950028241
10.0,14.0,0.173304630124147,0.300721244048629
11.787686347935873,2.0,0.4376226715517776,0.07130568418866678
11.787686347935873,2.4,0.42572794657616403,0.090589585566973
11.787686347935873,2.8,0.4141035782423948,0.10822625736523478
11.787686347935873,3.2,0.40276636399590976,0.12402985918757689
11.787686347935873,3.6,0.3917275294693543,0.13814538213429567
11.787686347935873,4.0,0.38099396862485974,0.15083217843702967
11.787686347935873,4.4,0.3705691426728408,0.16234455197420378
11.787686347935873,4.800000000000001,0.3604537586257428,0.1728883971980394
11.787686347935873,5.2,0.3506463174995104,0.18261748298202057
11.787686347935873,5.6,0.34114357147904295,0.19164373359129372
11.787686347935873,6.0,0.33194090425402206,0.20004925858697842
11.787686347935873,6.4,0.32303264356658906,0.20789604984727236
11.787686347935873,6.800000000000001,0.3144123159515046,0.2152327942467233
11.787686347935873,7.2,0.3060728537609952,0.22209935049488264
11.787686347935873,7.6000000000000005,0.29800676329462633,0.22852958905553558
11.787686347935873,8.0,0.29020626126103877,0.23455316390128372
11.787686347935873,8.4,0.28266338539988334,0.24019661497024136
11.787686347935873,8.8,0.2753700839653473,0.24548406116619173
11.787686347935873,9.2,0.26831828787405965,0.2504376461848297
11.787686347935873,9.600000000000001,0.2614999686065157,0.255077835967405
11.787686347935873,10.0,0.2549071843752335,0.2594236269555707
11.787686347935873,10.4,0.2485321166292717,0.2634927003124031
11.787686347935873,10.8,0.2423670985726278,0.2673015428293178
11.787686347935873,11.200000000000001,0.23640463709978932,0.27086554686204484
11.787686347935873,11.600000000000001,0.23063742929478553,0.27419909658881514
11.787686347935873,12.0,0.22505837444828064,0.2773156448569002
11.787686347935873,12.4,0.2196605823838311,0.2802277828865675
11.787686347935873,12.8,0.2144373787518882,0.2829473037780677
11.787686347935873,13.200000000000001,0.20938230783996373,0.2854852600644388
11.787686347935873,13.600000000000001,0.2044891333568665,0.2878520154912824
11.787686347935873,14.0,0.19975183757244602,0.2900572915639925
13.894954943731374,2.0,0.44680246946271085,0.06255199013367219
13.894954943731374,2.4,0.4365371620529272,0.0794504874655303
13.894954943731374,2.8,0.4264508613739348,0.09502005285012963
13.894954943731374,3.2,0.41655784723773703,0.10912984688773875
13.894954943731374,3.6,0.4068689118402085,0.1219037464152732
13.894954943731374,4.0,0.39739192468364903,0.13354723012878542
13.894954943731374,4.4,0.3881323075776241,0.1442576473915262
13.894954943731374,4.800000000000001,0.3790934394123749,0.15419337234279368
13.894954943731374,5.2,0.3702770039343749,0.1634720389493154
13.894954943731374,5.6,0.3616832867916349,0.17217874990674864
13.894954943731374,6.0,0.35331142675089133,0.18037544744218612
13.894954943731374,6.4,0.34515962677060846,0.1881084955774825
13.894954943731374,6.800000000000001,0.3372253308828974,0.1954140432830139
13.894954943731374,7.2,0.329505372339221,0.20232156289541545
13.894954943731374,7.6000000000000005,0.32199609770779286,0.2088560941147149
13.894954943731374,8.0,0.3146934708576042,0.21503963622681863
13.894954943731374,8.4,0.3075931601082289,0.22089200375731566
13.894954943731374,8.8,0.3006906112689323,0.22643135313912177
13.894954943731374,9.2,0.2939811088294175,0.23167451114053952
13.894954943731374,9.600000000000001,0.28745982718199975,0.23663718514318785
13.894954943731374,10.0,0.2811218734410876,0.24133410343426542
13.894954943731374,10.4,0.27496232316650543,0.24577911412846906
13.894954943731374,10.8,0.26897625008427267,0.2499852596063291
13.894954943731374,11.200000000000001,0.26315875072249306,0.25396483641486006
13.894954943731374,11.600000000000001,0.25750496473443246,0.25772944646459095
13.894954943731374,12.0,0.25201009156027654,0.2612900428230841
13.894954943731374,12.4,0.2466694039785531,0.2646569717180181
13.894954943731374,12.8,0.2414782590144509,0.26784001121918577
13.894954943731374,13.200000000000001,0.23643210660196032,0.270848406478448
13.894954943731374,13.600000000000001,0.23152649633790573,0.27369090141773594
13.894954943731374,14.0,0.22675708261610159,0.2763757671626862
16.378937069540637,2.0,0.4546937298817335,0.054524964919484
16.378937069540637,2.4,0.4458705068148892,0.06926658406121844
16.378937069540637,2.8,0.43716417606832647,0.08294303273062018
16.378937069540637,3.2,0.4285859047743367,0.09545892948301146
16.378937069540637,3.6,0.42014474518601724,0.10691802261742626
16.378937069540637,4.0,0.4118478879436188,0.11748436371501139
16.378937069540637,4.4,0.40370090227885846,0.12731324903688881
16.378937069540637,4.800000000000001,0.3957079569777386,0.13652827282420385
16.378937069540637,5.2,0.387872018978841,0.14522048372465823
16.378937069540637,5.6,0.38019502869145116,0.15345504511695868
16.378937069540637,6.0,0.3726780529449535,0.16127873749186272
16.378937069540637,6.4,0.3653214175138082,0.16872603982613674
16.378937069540637,6.800000000000001,0.35812482151347996,0.1758234444437719
16.378937069540637,7.2,0.3510874359477946,0.182592309160733
16.378937069540637,7.6000000000000005,0.3442079885210492,0.18905066524610703
16.378937069540637,8.0,0.3374848366030676,0.19521433445665076
16.378937069540637,8.4,0.3309160300043001,0.2010976088796705
16.378937069540637,8.8,0.324499364993364,0.20671366198178776
16.378937069540637,9.2,0.31823243079022656,0.21207479764919904
16.378937069540637,9.600000000000001,0.3121126495898815,0.21719260299832865
16.378937069540637,10.0,0.30613731101829306,0.2220780446851034
16.378937069540637,10.4,0.3003036017904822,0.22674153239058173
16.378937069540637,10.8,0.29460863122876474,0.23119296347890472
16.378937069540637,11.200000000000001,0.2890494532034925,0.23544175707021878
16.378937069540637,11.600000000000001,0.2836230849785876,0.23949688234851108
16.378937069540637,12.0,0.27832652337489505,0.24336688377825594
16.378937069540637,12.4,0.27315675860704725,0.24705990444624562
16.378937069540637,12.8,0.2681107860998557,0.2505837077289895
16.378937069540637,13.200000000000001,0.26318561654845296,0.2539456969718426
16.378937069540637,13.600000000000001,0.25837828445061417,0.25715293292153996
16.378937069540637,14.0,0.2536858553092121,0.26021214908810897
19.306977288832496,2.0,0.46145384627829855,0.04729138175985148
19.306977288832496,2.4,0.45389460637451684,0.06010041473383443
19.306977288832496,2.8,0.4464107286006456,0.07205738452255814
19.306977288832496,3.2,0.439010449546982,0.08309083250810992
19.306977288832496,3.6,0.431700777756122,0.0932873907511591
19.306977288832496,4.0,0.42448759767582006,0.10277953323416922
19.306977288832496,4.4,0.41737578003265996,0.11169123443849616
19.306977288832496,4.800000000000001,0.4103692909749424,0.12012032999295731
19.306977288832496,5.2,0.40347129548473165,0.12813818150326683
19.306977288832496,5.6,0.3966842527653772,0.13579517975132355
19.306977288832496,6.0,0.3900100027389503,0.1431268680110812
19.306977288832496,6.4,0.3834498436217162,0.15015890190336428
19.306977288832496,6.800000000000001,0.37700460099653593,0.15691057352381513
19.306977288832496,7.2,0.37067468902372036,0.1633971446544257
19.306977288832496,7.6000000000000005,0.3644601645200744,0.16963132659517483
19.306977288832496,8.0,0.35836077464641103,0.175624192823621
19.306977288832496,8.4,0.35237599891309873,0.1813857312564797
19.306977288832496,8.8,0.346505086159364,0.18692517416890822
19.306977288832496,9.2,0.34074708710132595,0.19225119380982894
19.306977288832496,9.600000000000001,0.33510088297910645,0.19737201822325626
19.306977288832496,10.0,0.3295652107745997,0.2022955003516594
19.306977288832496,10.4,0.3241386854136979,0.20702916022071244
19.306977288832496,10.8,0.31881981931688985,0.21158021196154075
19.306977288832496,11.200000000000001,0.31360703961678726,0.21595558262948164
19.306977288832496,11.600000000000001,0.308498703321163,0.22016192689884467
19.306977288832496,12.0,0.3034931106652286,0.22420563988624656
19.306977288832496,12.4,0.29858851686638876,0.2280928690701808
19.306977288832496,12.8,0.2937831424682235,0.23182952535811677
19.306977288832496,13.200000000000001,0.289075182437119,0.23542129289264108
19.306977288832496,13.600000000000001,0.2844628141554475,0.23887363727463218
19.306977288832496,14.0,0.2799442044370528,0.24219181232874235
22.758459260747887,2.0,0.46723033248669443,0.04085563830725836
22.758459260747887,2.4,0.4607702263916814,0.05194658365866067
22.758459260747887,2.8,0.4543581637407114,0.06235522168127744
22.758459260747887,3.2,0.44799996285510735,0.07202700541778523
22.758459260747887,3.6,0.4417007590978888,0.08103458706423516
22.758459260747887,4.0,0.43546504048313256,0.08948619466363177
22.758459260747887,4.4,0.4292966919297024,0.09748211156955258
22.758459260747887,4.800000000000001,0.42319904340583087,0.10510082427288975
22.758459260747887,5.2,0.417174918798908,0.1123990006992868
22.758459260747887,5.6,0.41122668352276215,0.1194160943680676
22.758459260747887,6.0,0.40535628969099247,0.126179401714159
22.758459260747887,6.4,0.3995653182347104,0.13270815076424325
22.758459260747887,6.800000000000001,0.39385501769982434,0.13901640922554587
22.758459260747887,7.2,0.38822633968656733,0.14511501350409417
22.758459260747887,7.6000000000000005,0.38267997103081075,0.15101279419898422
22.758459260747887,8.0,0.3772163629066521,0.15671733225614393
22.758459260747887,8.4,0.37183575706829697,0.16223541570195182
22.758459260747887,8.8,0.36653820946681476,0.1675733109507182
22.758459260747887,9.2,0.3613236114759366,0.17273692171808222
22.758459260747887,9.600000000000001,0.35619170895385055,0.17773188096924136
22.758459260747887,10.0,0.35114211935309425,0.18256360359214294
22.758459260747887,10.4,0.34617434707536804,0.1872373164567389
22.758459260747887,10.8,0.34128779724932884,0.1917580758102802
22.758459260747887,11.200000000000001,0.3364817880953158,0.19613077794470019
22.758459260747887,11.600000000000001,0.3317555620218218,0.20036016664438144
22.758459260747887,12.0,0.3271082955856878,0.20445083935333663
22.758459260747887,12.4,0.32253910843333483,0.20840725286049874
22.758459260747887,12.8,0.31804707132800253,0.21223372846591845
22.758459260747887,13.200000000000001,0.3136312133567984,0.21593445617451248
22.758459260747887,13.600000000000001,0.3092905284011651,0.2195134975700411
22.758459260747887,14.0,0.305023980945567,0.222974787485317
26.826957952797258,2.0,0.4721569931874514,0.03518441523874438
26.826957952797258,2.4,0.4666467484372135,0.044758438920723786
26.826957952797258,2.8,0.46116684156377846,0.05378446475099452
26.826957952797258,3.2,0.45572124819161797,0.062220360145492815
26.826957952797258,3.6,0.4503135788595973,0.07012742851514493
26.826957952797258,4.0,0.444947086885391,0.07759498655024902
26.826957952797258,4.4,0.4396246826021316,0.08470506599255576
26.826957952797258,4.800000000000001,0.4343489515918219,0.0915213870597523
26.826957952797258,5.2,0.42912217514621404,0.0980895312647247
26.826957952797258,5.6,0.4239463516854125,0.10444081789925301
26.826957952797258,6.0,0.41882321825447727,0.11059650990014509
26.826957952797258,6.4,0.4137542715122677,0.11657120754471037
26.826957952797258,6.800000000000001,0.4087407878390754,0.1223752647544734
26.826957952797258,7.2,0.40378384234270676,0.12801639533773024
26.826957952797258,7.6000000000000005,0.39888432664933643,0.13350069585419752
26.826957952797258,8.0,0.3940429654377647,0.13883327804078854
26.826957952797258,8.4,0.3892603317251954,0.14401865126246596
26.826957952797258,8.8,0.38453686094328327,0.1490609495706541
26.826957952797258,9.2,0.3798728638631503,0.15396406420289224
26.826957952797258,9.600000000000001,0.37526853843765323,0.1587317195088492
26.826957952797258,10.0,0.3707239806354681,0.16336751555676962
26.826957952797258,10.4,0.3662391943415212,0.1678749514790852
26.826957952797258,10.8,0.36181410039754136,0.17225743800777168
26.826957952797258,11.200000000000001,0.35744854485325844,0.17651830428652318
26.826957952797258,11.600000000000001,0.3531423064948183,0.1806608019962295
26.826957952797258,12.0,0.34889510371259097,0.1846881084794398
26.826957952797258,12.4,0.34470660076625587,0.18860332953082465
26.826957952797258,12.8,0.3405764134993439,0.1924095017539798
26.826957952797258,13.200000000000001,0.33650411455300233,0.19610959400452047
26.826957952797258,13.600000000000001,0.33248923812241477,0.19970650756553518
26.826957952797258,14.0,0.32853128429682094,0.20320307517275485
31.622776601683793,2.0,0.47635290992539636,0.030223428128304364
31.622776601683793,2.4,0.47165962251260796,0.03846618783870065
31.622776601683793,2.8,0.4669853436745303,0.04626702802768681
31.622776601683793,3.2,0.4623327198349493,0.053593158906325045
31.622776601683793,3.6,0.45770420904696557,0.060496578977157295
31.622776601683793,4.0,0.45310207972455935,0.06705158062621053
31.622776601683793,4.4,0.448528413137492,0.07332587090560279
31.622776601683793,4.800000000000001,0.44398510864718027,0.07937171083015024
31.622776601683793,5.2,0.4394738908426561,0.08522619850884287
31.622776601683793,5.6,0.43499631790842824,0.09091454085683781
31.622776601683793,6.0,0.4305537907127872,0.09645356578519441
31.622776601683793,6.4,0.4261475622316785,0.10185455171361374
31.622776601683793,6.800000000000001,0.4217787470274825,0.10712524434027859
31.622776601683793,7.2,0.41744833058378455,0.11227120018377235
31.622776601683793,7.6000000000000005,0.4131571783579859,0.1172966444178059
31.622776601683793,8.0,0.4089060444618031,0.12220500277558168
31.622776601683793,8.4,0.4046955799138845,0.12699922413771833
31.622776601683793,8.8,0.40052634043454977,0.131681972561015
31.622776601683793,9.2,0.39639879377104265,0.13625573955598894
31.622776601683793,9.600000000000001,0.3923133265550015,0.14072290844556368
31.622776601683793,10.0,0.3882702507024742,0.1450857903575439
31.622776601683793,10.4,0.38426980937320515,0.14934664372715137
31.622776601683793,10.8,0.3803121825095254,0.15350768449376037
31.622776601683793,11.200000000000001,0.3763974919771309,0.15757109135245795
31.622776601683793,11.600000000000001,0.37252580633174304,0.16153900869488055
31.622776601683793,12.0,0.3686971452350763,0.1654135487040055
31.622776601683793,12.4,0.3649114835436323,0.16919679315671005
31.622776601683793,12.8,0.3611687550931386,0.1728907947802139
31.622776601683793,13.200000000000001,0.35746885620014557,0.17649757766012486
31.622776601683793,13.600000000000001,0.35381164890151323,0.1800191363421981
31.622776601683793,14.0,0.35019696395086797,0.18345743374864606
37.2759372031494,2.0,0.47992270637479295,0.025908395338905377
37.2759372031494,2.4,0.4759295383965193,0.032988929614326756
37.2759372031494,2.8,0.4719482063153387,0.03971145771173798
37.2759372031494,3.2,0.4679804358209187,0.04605031621554828
37.2759372031494,3.6,0.46402785839397925,0.052049760660782374
37.2759372031494,4.0,0.460092008272218,0.05777194138223314
37.2759372031494,4.4,0.45617432135301356,0.06327313086898215
37.2759372031494,4.800000000000001,0.4522761356487337,0.06859654819353825
37.2759372031494,5.2,0.4483986929480689,0.07377269301656786
37.2759372031494,5.6,0.44454314138249884,0.07882210866533829
37.2759372031494,6.0,0.44071053864784177,0.08375832292461169
37.2759372031494,6.4,0.4369018556737989,0.08859021440228305
37.2759372031494,6.800000000000001,0.4331179805800353,0.09332370086705014
37.2759372031494,7.2,0.42935972278921136,0.09796286620371093
37.2759372031494,7.6000000000000005,0.42562781719916776,0.10251068178368852
37.2759372031494,8.0,0.4219229283384378,0.1069694550913006
37.2759372031494,8.4,0.4182456544512201,0.11134110275129132
37.2759372031494,8.8,0.41459653147103703,0.11562731371494811
37.2759372031494,9.2,0.41097603685559847,0.11982964513124357
37.2759372031494,9.600000000000001,0.4073845932645173,0.12394957761402743
37.2759372031494,10.0,0.4038225720688172,0.1279885463617764
37.2759372031494,10.4,0.400290296686167,0.13194795816285923
37.2759372031494,10.8,0.3967880457408084,0.1358292003911107
37.2759372031494,11.200000000000001,0.39331605604943376,0.13963364573057033
37.2759372031494,11.600000000000001,0.38987452543653095,0.14336265490932362
37.2759372031494,12.0,0.3864636153848738,0.14701757871331061
37.2759372031494,12.4,0.38308345352721457,0.1505997597297135
37.2759372031494,12.8,0.3797341359860972,0.15411053361310018
37.2759372031494,13.200000000000001,0.3764157295693397,0.1575512293504053
37.2759372031494,13.600000000000001,0.3731282738286475,0.16092316815893812
37.2759372031494,14.0,0.36987178298879386,0.1642276611402726
43.939705607607905,2.0,0.48295744898568166,0.022172014050290678
43.939705607607905,2.4,0.4795626538635356,0.02824247027590243
43.939705607607905,2.8,0.4761751924387131,0.03402154017660494
43.939705607607905,3.2,0.47279617198720747,0.039489028454856634
43.939705607607905,3.6,0.4694266539168333,0.04468266295480766
43.939705607607905,4.0,0.46606765126600697,0.04965464495756913
43.939705607607905,4.4,0.4627201271024965,0.05445198775890113
43.939705607607905,4.800000000000001,0.45938499369776,0.059110664973086806
43.939705607607905,5.2,0.4560631123518022,0.06365595654280473
43.939705607607905,5.6,0.45275529375156776,0.06810478259244743
43.939705607607905,6.0,0.4494622987555648,0.0724681706026895
43.939705607607905,6.4,0.4461848395119045,0.07675323886540984
43.939705607607905,6.800000000000001,0.4429235808300538,0.08096461282124602
43.939705607607905,7.2,0.43967914173743433,0.08510537203274554
43.939705607607905,7.6000000000000005,0.43645209716633343,0.08917765768522448
43.939705607607905,8.0,0.43324297972472603,0.09318305142135642
43.939705607607905,8.4,0.43005228151386293,0.09712280666178917
43.939705607607905,8.8,0.4268804559638837,0.10099798744307484
43.939705607607905,9.2,0.4237279196630334,0.10480955042964105
43.939705607607905,9.600000000000001,0.4205950541639276,0.10855839254224521
43.939705607607905,10.0,0.4174822077522455,0.11224537806063586
43.939705607607905,10.4,0.4143896971678693,0.1158713536790394
43.939705607607905,10.8,0.41131780927155426,0.11943715669970277
43.939705607607905,11.200000000000001,0.40826680265137727,0.12294361956780957
43.939705607607905,11.600000000000001,0.4052369091664907,0.1263915727204672
43.939705607607905,12.0,0.4022283354257345,0.12978184684595848
43.939705607607905,12.4,0.3992412642009765,0.1331152749079923
43.939705607607905,12.8,0.3962758557750687,0.13639269367782308
43.939705607607905,13.200000000000001,0.39333224922539284,0.13961494422530094
43.939705607607905,13.600000000000001,0.3904105636444692,0.14278287099321485
43.939705607607905,14.0,0.3875108992993379,0.145897319575373
51.7947467923121,2.0,0.4855358586822592,0.018948236044747158
51.7947467923121,2.4,0.4826514518170297,0.02414422860404536
51.7947467923121,2.8,0.4797715718598759,0.02910197377715762
51.7947467923121,3.2,0.4768969204546298,0.03380548361641855
51.7947467923121,3.6,0.47402817741147285,0.03828693530996055
51.7947467923121,4.0,0.4711659991005158,0.0425902946615801
51.7947467923121,4.4,0.46831101723163737,0.04675499059194416
51.7947467923121,4.800000000000001,0.46546383798638524,0.05081111274042606
51.7947467923121,5.2,0.46262504146315153,0.054779746391546
51.7947467923121,5.6,0.4597951813959264,0.0586749440560044
51.7947467923121,6.0,0.4569747851071214,0.06250579855485286
51.7947467923121,6.4,0.45416435365786295,0.06627810843919803
51.7947467923121,6.800000000000001,0.45136436216121695,0.06999556802996362
51.7947467923121,7.2,0.4485752602287515,0.07366056415950531
51.7947467923121,7.6000000000000005,0.445797472523032,0.0772746882167914
51.7947467923121,8.0,0.4430313993933813,0.08083905617361574
51.7947467923121,8.4,0.44027741757395267,0.084354504545611
51.7947467923121,8.8,0.4375358809281185,0.08782170843512853
51.7947467923121,9.2,0.43480712122439563,0.09124125160181687
51.7947467923121,9.600000000000001,0.4320914489318631,0.09461366743645144
51.7947467923121,10.0,0.4293891540255066,0.09793946251928021
51.7947467923121,10.4,0.4267005067932148,0.1012191299286643
51.7947467923121,10.8,0.42402575863776315,0.10445315670572292
51.7947467923121,11.200000000000001,0.42136514286896243,0.10764202822076495
51.7947467923121,11.600000000000001,0.4187188754814027,0.11078623114674101
51.7947467923121,12.0,0.41608715591479234,0.11388625598391801
51.7947467923121,12.4,0.41347016779436785,0.11694259940376628
51.7947467923121,12.8,0.4108680796496902,0.11995576610781418
51.7947467923121,13.200000000000001,0.4082810456103473,0.12292626962734146
51.7947467923121,13.600000000000001,0.4057092060779696,0.1258546316765134
51.7947467923121,14.0,0.4031526883739753,0.12874138017398887
61.054022965853264,2.0,0.4877256388977617,0.01617474006149
61.054022965853264,2.4,0.48527592973484174,0.020616152410558752
61.054022965853264,2.8,0.4828290068958662,0.02486192175784091
61.054022965853264,3.2,0.48038531075106766,0.02889930669371324
61.054022965853264,3.6,0.47794527146803006,0.032755743909675894
61.054022965853264,4.0,0.47550930810027153,0.036468333293839805
61.054022965853264,4.4,0.47307782783059443,0.040070235876227045
61.054022965853264,4.800000000000001,0.47065122536261045,0.043586710730505046
61.054022965853264,5.2,0.4682298824505265,0.04703542649507134
61.054022965853264,5.6,0.46581416755572946,0.050428127310254714
61.054022965853264,6.0,0.4634044356172413,0.053772377078071885
61.054022965853264,6.4,0.4610010279239656,0.05707295988629692
61.054022965853264,6.800000000000001,0.45860427207574006,0.060332881220271084
61.054022965853264,7.2,0.4562144820216522,0.06355403899200546
61.054022965853264,7.6000000000000005,0.45383195816420946,0.06673765540420282
61.054022965853264,8.0,0.4514569875195217,0.06988454733715106
61.054022965853264,8.4,0.44908984392405854,0.0729952922782531
61.054022965853264,8.8,0.446730788279733,0.07607032855807334
61.054022965853264,9.2,0.44438006883041486,0.07911001507917516
61.054022965853264,9.600000000000001,0.4420379214624546,0.08211466643300674
61.054022965853264,10.0,0.43970457002483815,0.08508457325898032
61.054022965853264,10.4,0.4373802266632559,0.08802001390714319
61.054022965853264,10.8,0.4350650921642942,0.09092126115126994
61.054022965853264,11.200000000000001,0.43275935630594853,0.09378858630753903
61.054022965853264,11.600000000000001,0.430463198211747,0.09662226223642995
61.054022965853264,12.0,0.42817678670549186,0.09942256603887158
61.054022965853264,12.4,0.4259002806648267,0.10218978163866405
61.054022965853264,12.8,0.4236338293717592,0.10492420190405558
61.054022965853264,13.200000000000001,0.4213775728585919,0.10762612971050863
61.054022965853264,13.600000000000001,0.4191316422481958,0.11029587754444398
61.054022965853264,14.0,0.4168961600874922,0.1129337657571115
71.96856730011521,2.0,0.4895848001270606,0.013794221140664809
71.96856730011521,2.4,0.487504921985595,0.017586295671267294
71.96856730011521,2.8,0.4854267551369318,0.021217064881822373
71.96856730011521,3.2,0.4833505739722412,0.024676303781237585
71.96856730011521,3.6,0.4812766481858429,0.027987394354661965
71.96856730011521,4.0,0.4792052422949508,0.03118168409622263
71.96856730011521,4.4,0.4771366152194018,0.03428711958825233
71.96856730011521,4.800000000000001,0.4750710199195093,0.03732496069750494
71.96856730011521,5.2,0.4730087030907953,0.04031006307735404
71.96856730011521,5.6,0.47094990491295546,0.043252286269482826
71.96856730011521,6.0,0.4688948588495708,0.04615796298768812
71.96856730011521,6.4,0.46684379149505834,0.049031078198433165
71.96856730011521,6.800000000000001,0.46479692246439147,0.05187411243293662
71.96856730011521,7.2,0.4627544643227984,0.05468860745789534
71.96856730011521,7.6000000000000005,0.4607166225493474,0.05747553073095937
71.96856730011521,8.0,0.45868359553287946,0.060235503888523695
71.96856730011521,8.4,0.4566555745950355,0.0629689431918695
71.96856730011521,8.8,0.45463274403738163,0.06567614454470133
71.96856730011521,9.2,0.452615281209581,0.06835733429076535
71.96856730011521,9.600000000000001,0.4506033565955185,0.0710126991951362
71.96856730011521,10.0,0.4485971339146065,0.07364240392696315
71.96856730011521,10.4,0.4465967702360073,0.07624660117816767
71.96856730011521,10.8,0.4446024161037663,0.07882543760783887
71.96856730011521,11.200000000000001,0.4426142156700226,0.08137905763713264
71.96856730011521,11.600000000000001,0.44063230683582577,0.08390760637862021
71.96856730011521,12.0,0.4386568213970835,0.08641123239687055
71.96856730011521,12.4,0.4366878851945999,0.08889009042640449
71.96856730011521,12.8,0.4347256182671263,0.09134434366234885
71.96856730011521,13.200000000000001,0.4327701350060553,0.09377416500381439
71.96856730011521,13.600000000000001,0.4308215443114211,0.0961797368382669
71.96856730011521,14.0,0.4288799497476485,0.09856124946910215
84.83428982440716,2.0,0.49116291180633526,0.011754923769852488
84.83428982440716,2.4,0.489397428852525,0.014989514071499066
84.83428982440716,2.8,0.48763299524937226,0.018090617214830407
84.83428982440716,3.2,0.4858697810420915,0.02104997079286025
84.83428982440716,3.6,0.48410795413840313,0.023887488683591057
84.83428982440716,4.0,0.482347680068951,0.026629682560728354
84.83428982440716,4.4,0.4805891217684967,0.029300139834467456
84.83428982440716,4.800000000000001,0.47883243937997194,0.03191678871530173
84.83428982440716,5.2,0.4770777900801548,0.034492150037125656
84.83428982440716,5.6,0.47532532792713583,0.03703452780860655
84.83428982440716,6.0,0.47357520372877837,0.03954924810915907
84.83428982440716,6.4,0.4718275649313827,0.04203965290371349
84.83428982440716,6.800000000000001,0.4700825555275391,0.04450781108413794
84.83428982440716,7.2,0.4683403159817524,0.04695499573102564
84.83428982440716,7.6000000000000005,0.4666009831731094,0.04938199187083147
84.83428982440716,8.0,0.4648646903528646,0.05178928961352998
84.83428982440716,8.4,0.463131567117024,0.0541772030114052
84.83428982440716,8.8,0.4614017393908386,0.05654594211212837
84.83428982440716,9.2,0.4596753294258911,0.05889565608775753
84.83428982440716,9.600000000000001,0.4579524558070705,0.06122645875034539
84.83428982440716,10.0,0.4562332334694993,0.06353844348580623
84.83428982440716,10.4,0.45451777372322577,0.06583169195719922
84.83428982440716,10.8,0.4528061842857519,0.06810627929936994
84.83428982440716,11.200000000000001,0.4510985693209753,0.07036227755098433
84.83428982440716,11.600000000000001,0.449395029483429,0.07259975844209354
84.83428982440716,12.0,0.44769566196788746,0.07481879613846326
84.83428982440716,12.4,0.4460005605626997,0.0770194700119147
84.83428982440716,12.8,0.4443098157070798,0.07920186701922263
84.83428982440716,13.200000000000001,0.44262351455075905,0.08136608305088498
84.83428982440716,13.600000000000001,0.4409417410165743,0.08351222282722587
84.83428982440716,14.0,0.43926457586476647,0.08564039843821367
100.0,2.0,0.49250224617243127,0.01001070755532446
100.0,2.4,0.49100387849726645,0.012767595970238743
100.0,2.8,0.4895061535151887,0.015413646117603652
100.0,3.2,0.488009176182381,0.017942137282184856
100.0,3.6,0.4865130504910945,0.020370018956689648
100.0,4.0,0.4850178793539384,0.022719728041322385
100.0,4.4,0.4835237644956687,0.025011194995562813
100.0,4.800000000000001,0.482030806353316,0.027259559923538623
100.0,5.2,0.4805391039837767,0.029475394299827644
100.0,5.6,0.4790487549802898,0.03166570788410436
100.0,6.0,0.4775598553968847,0.033834994255459425
100.0,6.4,0.47607249968089865,0.03598606927399271
100.0,6.800000000000001,0.4745867806133719,0.038120671143123515
100.0,7.2,0.4731027892571223,0.04023986339977496
100.0,7.6000000000000005,0.47162061491209656,0.04234429495609511
100.0,8.0,0.4701403450776703,0.0444343634211959
100.0,8.4,0.4686620654214945,0.0465103156992181
100.0,8.8,0.4671858597546636,0.04857230903212381
100.0,9.2,0.4657118100122789,0.05062044757828306
100.0,9.600000000000001,0.4642399962400896,0.052654804080916544
100.0,10.0,0.46277049658514174,0.05467543257468011
100.0,10.4,0.46130338729202164,0.056682375824302064
100.0,10.8,0.45983874270241093,0.05867566982094476
100.0,11.200000000000001,0.4583766352591629,0.060655346847851545
100.0,11.600000000000001,0.4569171355133746,0.06262143809337498
100.0,12.0,0.45546031213486365,0.06457397633142915
100.0,12.4,0.45400623192543615,0.06651299869017283
100.0,12.8,0.4525549598346621,0.06843854906376859
100.0,13.200000000000001,0.4511065589779726,0.07035067951267236
100.0,13.600000000000001,0.44966109065665144,0.07224945021990875
100.0,14.0,0.44821861437976906,0.07413492809487894
117.87686347935866,2.0,0.49363880029443047,0.00852083608686749
117.87686347935866,2.4,0.492367283512087,0.010869044976943576
117.87686347935866,2.8,0.4910961600176142,0.013124942887006746
117.87686347935866,3.2,0.48982549440048434,0.015283029293701345
117.87686347935866,3.6,0.48855535081842955,0.01735772214896937
117.87686347935866,4.0,0.4872857929430133,0.01936801932963368
117.87686347935866,4.4,0.48601688390785663,0.021330775725785053
117.87686347935866,4.800000000000001,0.48474868625959133,0.023258790646923495
117.87686347935866,5.2,0.48348126191172697,0.0251610012444679
117.87686347935866,5.6,0.4822146721017833,0.027043334335116197
117.87686347935866,6.0,0.48094897735085307,0.028909589399821693
117.87686347935866,6.4,0.47968423742689137,0.03076214655988853
117.87686347935866,6.800000000000001,0.47842051131074176,0.03260247338800544
117.87686347935866,7.2,0.47715785716529047,0.03443146543192341
117.87686347935866,7.6000000000000005,0.47589633230751016,0.03624966607356852
117.87686347935866,8.0,0.47463599318351574,0.0380574047020105
117.87686347935866,8.4,0.4733768953463439,0.03985488187793252
117.87686347935866,8.8,0.4721190934365164,0.04164222104577977
117.87686347935866,9.2,0.47086264116511267,0.04341949953990601
117.87686347935866,9.600000000000001,0.46960759129940466,0.04518676696159809
117.87686347935866,10.0,0.46835399565077473,0.04694405596276463
117.87686347935866,10.4,0.46710190506500954,0.04869138857632007
117.87686347935866,10.8,0.46585136941428423,0.05042878008530334
117.87686347935866,11.200000000000001,0.46460243759187114,0.052156241743122
117.87686347935866,11.600000000000001,0.4633551575076892,0.05387378320629036
117.87686347935866,12.0,0.4621095760866463,0.05558141512945206
117.87686347935866,12.4,0.46086573926765917,0.05727915190373391
117.87686347935866,12.8,0.4596236920046747,0.05896701406918274
117.87686347935866,13.200000000000001,0.45838347826904385,0.0606450297330936
117.87686347935866,13.600000000000001,0.45714514105286713,0.062313234553739855
117.87686347935866,14.0,0.455908722373743,0.06397167037646855
138.94954943731375,2.0,0.49460319542025066,0.007249612128779559
138.94954943731375,2.4,0.4935242763901786,0.009248659828775152
138.94954943731375,2.8,0.49244559787570763,0.011170618857723913
138.94954943731375,3.2,0.4913671995384719,0.013010961583144937
138.94954943731375,3.6,0.49028912084771253,0.014781946085650033
138.94954943731375,4.0,0.4892114010551642,0.01649966451593393
138.94954943731375,4.4,0.4881340791708376,0.01817838043831528
138.94954943731375,4.800000000000001,0.4870571939397128,0.019828923357294276
138.94954943731375,5.2,0.4859807838195005,0.021458856223937936
138.94954943731375,5.6,0.48490488695938944,0.023073196204053025
138.94954943731375,6.0,0.4838295411798787,0.024675160867526975
138.94954943731375,6.4,0.4827547839540487,0.02626676640657655
138.94954943731375,6.800000000000001,0.481680652389247,0.02784925598591325
138.94954943731375,7.2,0.4806071832107056,0.02942338767032182
138.94954943731375,7.6000000000000005,0.4795344127458234,0.030989620419023475
138.94954943731375,8.0,0.47846237690979543,0.032548231039300435
138.94954943731375,8.4,0.47739111119228844,0.03409938631090322
138.94954943731375,8.8,0.47632065064521384,0.03564318680074665
138.94954943731375,9.2,0.4752510298716306,0.037179693140979735
138.94954943731375,9.600000000000001,0.47418228301568377,0.03870894160306452
138.94954943731375,10.0,0.47311444375354356,0.040230953235185156
138.94954943731375,10.4,0.4720475452853937,0.04174573923500902
138.94954943731375,10.8,0.4709816203282967,0.043253304268388165
138.94954943731375,11.200000000000001,0.46991670111002337,0.044753648878719667
138.94954943731375,11.600000000000001,0.46885281936372414,0.04624677174871268
138.94954943731375,12.0,0.4677900063234971,0.04773267220586291
138.94954943731375,12.4,0.4667282927207361,0.04921135291851145
138.94954943731375,12.8,0.46566770878096275,0.05068282229295188
138.94954943731375,13.200000000000001,0.46460828422205314,0.05214709589202345
138.94954943731375,13.600000000000001,0.4635500482521659,0.053604196427833914
138.94954943731375,14.0,0.4624930295693474,0.05505415241155293
163.78937069540646,2.0,0.4954214600171322,0.006165937519601594
163.78937069540646,2.4,0.49450602197205656,0.007867008702501233
163.78937069540646,2.8,0.493590730947069,0.009503548399142747
163.78937069540646,3.2,0.4926756112580794,0.011071810155582534
163.78937069540646,3.6,0.4917606871355853,0.012582210908866395
163.78937069540646,4.0,0.49084598271323987,0.0140483857121919
163.78937069540646,4.4,0.48993152201672135,0.015482411878159824
163.78937069540646,4.800000000000001,0.4890173289529026,0.016893458516575574
163.78937069540646,5.2,0.48810342729937284,0.018287930732599524
163.78937069540646,5.6,0.48718984069430543,0.01967007959286982
163.78937069540646,6.0,0.4862765926267451,0.021042633022783815
163.78937069540646,6.4,0.48536370642723,0.022407301583588914
163.78937069540646,6.800000000000001,0.484451205258795,0.023765140727432132
163.78937069540646,7.2,0.4835391121087501,0.025116794393791213
163.78937069540646,7.6000000000000005,0.4826274497801116,0.026462652440431042
163.78937069540646,8.0,0.48171624088422843,0.027802949684212996
163.78937069540646,8.4,0.4808055078334937,0.029137827007053932
163.78937069540646,8.8,0.47989527283445854,0.03046736848959715
163.78937069540646,9.2,0.47898555788149483,0.031791623683184916
163.78937069540646,9.600000000000001,0.4780763847507819,0.03311062080416851
163.78937069540646,10.0,0.47716777499478963,0.034424374468629934
163.78937069540646,10.4,0.4762597499370657,0.03573289024513882
163.78937069540646,10.8,0.475352330667531,0.03703616749795193
163.78937069540646,11.200000000000001,0.4744455380381053,0.03833420152376487
163.78937069540646,11.600000000000001,0.47353939265871553,0.039626985659457416
163.78937069540646,12.0,0.47263391489372614,0.0409145137029079
163.78937069540646,12.4,0.4717291248586296,0.04219678256437655
163.78937069540646,12.8,0.4708250424171872,0.0434737946423455
163.78937069540646,13.200000000000001,0.4699216871788431,0.04474555923411689
163.78937069540646,13.600000000000001,0.469019078496459,0.04601209252828346
163.78937069540646,14.0,0.4681172354644135,0.047273416258432885
193.06977288832496,2.0,0.4961157064838468,0.005242847163373698
193.06977288832496,2.4,0.4953390126683896,0.0066898617049901965
193.06977288832496,2.8,0.4945624086920994,0.008082741059183884
193.06977288832496,3.2,0.4937859094454822,0.009418370137782572
193.06977288832496,3.6,0.493009529781243,0.010705597662803074
193.06977288832496,4.0,0.4922332845091214,0.011955979727720167
193.06977288832496,4.4,0.4914571883908316,0.01317974728662949
193.06977288832496,4.800000000000001,0.4906812561351186,0.014384668131435761
193.06977288832496,5.2,0.4899055023929084,0.015576170393539777
193.06977288832496,5.6,0.48912994175259766,0.016757858785188495
193.06977288832496,6.0,0.48835458873545884,0.017932048239458147
193.06977288832496,6.4,0.48757945779117623,0.01910019174541759
193.06977288832496,6.800000000000001,0.4868045632935582,0.020263186865742775
193.06977288832496,7.2,0.48602991953633945,0.021421581933801948
193.06977288832496,7.6000000000000005,0.48525554072917776,0.02257570937344376
193.06977288832496,8.0,0.48448144099370993,0.02372576961008891
193.06977288832496,8.4,0.48370763436014924,0.02487188286333678
193.06977288832496,8.8,0.48293413476326696,0.026014120629066998
193.06977288832496,9.2,0.48216095603930503,0.027152524559471324
193.06977288832496,9.600000000000001,0.48138811192268577,0.028287117639463986
193.06977288832496,10.0,0.4806156160429123,0.029417910730151087
193.06977288832496,10.4,0.47984348192165094,0.030544906422773646
193.06977288832496,10.8,0.4790717229700028,0.031668101475004325
193.06977288832496,11.200000000000001,0.47830035248587005,0.03278748871228472
193.06977288832496,11.600000000000001,0.4775293836515446,0.03390305900086442
193.06977288832496,12.0,0.476758829531377,0.03501480359244408
193.06977288832496,12.4,0.4759887030696482,0.03612271673359675
193.06977288832496,12.8,0.47521901708858266,0.03722679801939976
193.06977288832496,13.200000000000001,0.4744497842864851,0.03832705379310694
193.06977288832496,13.600000000000001,0.4736810172360206,0.03942349713436814
193.06977288832496,14.0,0.4729127283826789,0.04051614651252278
227.58459260747864,2.0,0.49670471289362833,0.0044570476877732745
227.58459260747864,2.4,0.49604575617445495,0.005687622253801483
227.58459260747864,2.8,0.49538685433985297,0.006872696836934422
227.58459260747864,3.2,0.4947280165008169,0.008009669709458517
227.58459260747864,3.6,0.4940692517516335,0.009106054755466025
227.58459260747864,4.0,0.49341056916759113,0.010171648264807445
227.58459260747864,4.4,0.4927519778026794,0.011215120671329848
227.58459260747864,4.800000000000001,0.49209348668737035,0.012243055996231912
227.58459260747864,5.2,0.49143510482639563,0.013260057143100468
227.58459260747864,5.6,0.4907768411965953,0.014269182827303297
227.58459260747864,6.0,0.49011870474478914,0.015272399100235826
227.58459260747864,6.4,0.48946070438570005,0.016270941405634773
227.58459260747864,6.800000000000001,0.4888028489999342,0.01726557405234291
227.58459260747864,7.2,0.4881451474319888,0.018256764833370104
227.58459260747864,7.6000000000000005,0.48748760848833106,0.019244797978647168
227.58459260747864,8.0,0.48683024093553706,0.020229845279471314
227.58459260747864,8.4,0.4861730534984494,0.02121201000609093
227.58459260747864,8.8,0.48551605485843047,0.02219135360812072
227.58459260747864,9.2,0.48485925365164184,0.023167911723060413
227.58459260747864,9.600000000000001,0.4842026584673585,0.02414170364303055
227.58459260747864,10.0,0.48354627784662013,0.025112737847731065
227.58459260747864,10.4,0.48289012028029843,0.026081015264756965
227.58459260747864,10.8,0.48223419420789954,0.0270465313592641
227.58459260747864,11.200000000000001,0.4815785080161043,0.028009277833949957
227.58459260747864,11.600000000000001,0.4809230700373901,0.028969244485975702
227.58459260747864,12.0,0.48026788854873764,0.029926421485110523
227.58459260747864,12.4,0.47961297177041734,0.03088080194568792
227.58459260747864,12.8,0.4789583278648029,0.03183238425937121
227.58459260747864,13.200000000000001,0.47830396493524346,0.032781173483751966
227.58459260747864,13.600000000000001,0.4776498910250355,0.03372718132507377
227.58459260747864,14.0,0.4769961141163843,0.034670424789136005
268.26957952797244,2.0,0.497204421220275,0.0037884789595533652
268.26957952797244,2.4,0.4966453669608641,0.0048347822278145824
268.26957952797244,2.8,0.4960863462257269,0.005842778568398543
268.26957952797244,3.2,0.4955273645862005,0.0068102859448171404
268.26957952797244,3.6,0.49496842760625437,0.007743682701341237
268.26957952797244,4.0,0.49440954084146155,0.008651274961637256
268.26957952797244,4.4,0.49385070983797985,0.009540413416876142
268.26957952797244,4.800000000000001,0.49329194013155825,0.01041668136828483
268.26957952797244,5.2,0.49273323724651985,0.011283984119008973
268.26957952797244,5.6,0.49217460669480434,0.012144918762650243
268.26957952797244,6.0,0.4916160539749831,0.01300115632551798
268.26957952797244,6.4,0.4910575845713149,0.013853748264598979
268.26957952797244,6.800000000000001,0.49049920395281355,0.014703346201372858
268.26957952797244,7.2,0.4899409175723192,0.015550349859148084
268.26957952797244,7.6000000000000005,0.4893827308656052,0.01639500280083251
268.26957952797244,8.0,0.48882464925049013,0.017237452740979754
268.26957952797244,8.4,0.4882666781259674,0.018077788801633222
268.26957952797244,8.8,0.4877088228713694,0.018916064166260682
268.26957952797244,9.2,0.4871510888455317,0.01975230965694185
268.26957952797244,9.600000000000001,0.48659348138600506,0.020586541752809624
268.26957952797244,10.0,0.4860360058082454,0.021418767266580128
268.26957952797244,10.4,0.48547866740486695,0.022248986101149237
268.26957952797244,10.8,0.48492147144489167,0.02307719304473137
268.26957952797244,11.200000000000001,0.48436442317296746,0.023903379299501027
268.26957952797244,11.600000000000001,0.483807527808951,0.024727534239161183
268.26957952797244,12.0,0.4832507905467884,0.025549647629986003
268.26957952797244,12.4,0.4826942165541639,0.02636971217008055
268.26957952797244,12.8,0.4821378109717802,0.02718772580362652
268.26957952797244,13.200000000000001,0.48158157891277453,0.02800369309930923
268.26957952797244,13.600000000000001,0.48102552546210087,0.02881762522736939
268.26957952797244,14.0,0.48046965567597494,0.02962953860782093
316.2277660168379,2.0,0.49762836289396106,0.003219908455865783
316.2277660168379,2.4,0.4971540730249524,0.004109415011975537
316.2277660168379,2.8,0.4966798036304779,0.004966621548787381
316.2277660168379,3.2,0.49620555811590095,0.0057896908220506915
316.2277660168379,3.6,0.49573133988333734,0.006584035640688143
316.2277660168379,4.0,0.49525715233120216,0.0073566999283288526
316.2277660168379,4.4,0.4947829988537543,0.008113917709365273
316.2277660168379,4.800000000000001,0.4943088828406482,0.008860425824533578
316.2277660168379,5.2,0.4938348076764869,0.009599539509054927
316.2277660168379,5.6,0.49336077674039336,0.01033346532487241
316.2277660168379,6.0,0.49288679340555147,0.011063624643649982
316.2277660168379,6.4,0.49241286103879806,0.01179091318737137
316.2277660168379,6.800000000000001,0.4919389830001789,0.012515887171934458
316.2277660168379,7.2,0.4914651626425368,0.01323888868659553
316.2277660168379,7.6000000000000005,0.4909914033110985,0.013960126872476927
316.2277660168379,8.0,0.49051770834305825,0.01467972908765311
316.2277660168379,8.4,0.49004408106718245,0.015397772525388192
316.2277660168379,8.8,0.4895705248034066,0.016114303442486183
316.2277660168379,9.2,0.48909704286245625,0.01682934867754587
316.2277660168379,9.600000000000001,0.48862363854545576,0.017542922442684954
316.2277660168379,10.0,0.48815031514355206,0.018255030274065026
316.2277660168379,10.4,0.4876770759375543,0.018965671361558814
316.2277660168379,10.8,0.48720392419756486,0.019674840093943807
316.2277660168379,11.200000000000001,0.4867308631826436,0.0203825274418883
316.2277660168379,11.600000000000001,0.4862578961404383,0.02108872263107659
316.2277660168379,12.0,0.4857850263068632,0.02179341531449336
316.2277660168379,12.4,0.48531225690576546,0.022496598083478633
316.2277660168379,12.8,0.4848395911486022,0.023198268766153773
316.2277660168379,13.200000000000001,0.48436703223407107,0.023898431796523963
316.2277660168379,13.600000000000001,0.483894583348066,0.02459709818673441
316.2277660168379,14.0,0.48342224766296504,0.025294284172281644
372.7593720314938,2.0,0.4979880215888953,0.0027365631103534738
372.7593720314938,2.4,0.49758564883648093,0.0034927133922580955
372.7593720314938,2.8,0.4971832885875035,0.0042215911063230305
372.7593720314938,3.2,0.4967809429227643,0.0049216434986637525
372.7593720314938,3.6,0.4963786139216353,0.0055974627198316085
372.7593720314938,4.0,0.4959763036618563,0.00625502333721592
372.7593720314938,4.4,0.49557401421933633,0.006899614152279104
372.7593720314938,4.800000000000001,0.49517174766795324,0.007535255694195914
372.7593720314938,5.2,0.49476950607935455,0.00816476384900578
372.7593720314938,5.6,0.49436729152276143,0.008790014632289098
372.7593720314938,6.0,0.4939651060647705,0.0094122180525254
372.7593720314938,6.4,0.49356295176917275,0.01003213794050847
372.7593720314938,6.800000000000001,0.49316083069674094,0.01065024968492209
372.7593720314938,7.2,0.4927587449050508,0.011266846529813124
372.7593720314938,7.6000000000000005,0.4923566964482989,0.01188210843449274
372.7593720314938,8.0,0.491954687377102,0.012496145497154821
372.7593720314938,8.4,0.4915527197383212,0.013109024800513677
372.7593720314938,8.8,0.4911507955748771,0.013720786739337028
372.7593720314938,9.2,0.49074891692557454,0.0143314547948866
372.7593720314938,9.600000000000001,0.490347085824918,0.014941041287219632
372.7593720314938,10.0,0.48994530430293876,0.015549550710587084
372.7593720314938,10.4,0.4895435743850281,0.016156981701006396
372.7593720314938,10.8,0.4891418980917555,0.016763328369646186
372.7593720314938,11.200000000000001,0.48874027743871457,0.017368581562251822
372.7593720314938,11.600000000000001,0.4883387144363434,0.017972730460314106
372.7593720314938,12.0,0.48793721108977545,0.018575764712027817
372.7593720314938,12.4,0.4875357693986693,0.01917767691941119
372.7593720314938,12.8,0.48713439135706954,0.019778464922823532
372.7593720314938,13.200000000000001,0.48673307895322876,0.020378133162506085
372.7593720314938,13.600000000000001,0.4863318341694733,0.020976692646051363
372.7593720314938,14.0,0.48593065898205073,0.021574159591509354
439.397056076079,2.0,0.49829314207538994,0.0023257997942712216
439.397056076079,2.4,0.4979517844912146,0.0029685745909545647
439.397056076079,2.8,0.49761043454217035,0.0035882926155375583
439.397056076079,3.2,0.49726909349941373,0.004183636747117331
439.397056076079,3.6,0.49692776263347227,0.004758501844927432
439.397056076079,4.0,0.4965864432141551,0.005317956323264317
439.397056076079,4.4,0.4962451365104651,0.005866488613286092
439.397056076079,4.800000000000001,0.4959038437905089,0.006407512839055711
439.397056076079,5.2,0.49556256632141127,0.006943422146290207
439.397056076079,5.6,0.49522130536922576,0.007475812672467684
439.397056076079,6.0,0.4948800621988482,0.008005715418445955
439.397056076079,6.4,0.4945388380739295,0.008533782478580105
439.397056076079,6.800000000000001,0.4941976342567919,0.009060420739506206
439.397056076079,7.2,0.49385645200833655,0.009585882028855214
439.397056076079,7.6000000000000005,0.49351529258797605,0.010110321548293243
439.397056076079,8.0,0.4931741572535275,0.010633834742701492
439.397056076079,8.4,0.4928330472611407,0.011156480104305262
439.397056076079,8.8,0.4924919638652219,0.011678293043221684
439.397056076079,9.2,0.49215090831833785,0.012199294184473195
439.397056076079,9.600000000000001,0.4918098818711425,0.01271949423961196
439.397056076079,10.0,0.49146888577229497,0.0132388968206121
439.397056076079,10.4,0.49112792126838295,0.013757500100815029
439.397056076079,10.8,0.4907869896038379,0.014275297968420555
439.397056076079,11.200000000000001,0.4904460920208619,0.014792281181100564
439.397056076079,11.600000000000001,0.4901052297593489,0.015308438906495726
439.397056076079,12.0,0.4897644040568064,0.01582376081753474
439.397056076079,12.4,0.4894236161482875,0.016338239559717988
439.397056076079,12.8,0.48908286726630973,0.01685187302335681
439.397056076079,13.200000000000001,0.4887421586407836,0.0173646656988859
439.397056076079,13.600000000000001,0.4884014914989388,0.017876628640211063
439.397056076079,14.0,0.4880608670652585,0.01838777810575607
517.9474679231213,2.0,0.4985519928952333,0.001976813467905625
517.9474679231213,2.4,0.4982624000228165,0.002523231801222159
517.9474679231213,2.8,0.4979728118125171,0.003050134434175761
517.9474679231213,3.2,0.4976832290407545,0.0035564000675227248
517.9474679231213,3.6,0.497393652483671,0.004045331248602985
517.9474679231213,4.0,0.4971040829170935,0.004521228408108799
517.9474679231213,4.4,0.4968145211164933,0.004987902070192063
517.9474679231213,4.800000000000001,0.4965249678569481,0.0054482528336485675
517.9474679231213,5.2,0.4962354239131016,0.005904315846383762
517.9474679231213,5.6,0.4959458900591263,0.006357450199235233
517.9474679231213,6.0,0.4956563670686841,0.006808535247418052
517.9474679231213,6.4,0.4953668557148881,0.007258128401416732
517.9474679231213,6.800000000000001,0.49507735677026354,0.007706578478940816
517.9474679231213,7.2,0.4947878710067106,0.00815410218267176
517.9474679231213,7.6000000000000005,0.49449839919546573,0.008600833704102641
517.9474679231213,8.0,0.4942089421070657,0.009046856042074787
517.9474679231213,8.4,0.4939195005113034,0.009492220383312409
517.9474679231213,8.8,0.4936300751772078,0.009936957891488851
517.9474679231213,9.2,0.49334066687298456,0.010381086752273772
517.9474679231213,9.600000000000001,0.49305127636599305,0.010824616298611459
517.9474679231213,10.0,0.4927619044227036,0.011267549382628472
517.9474679231213,10.4,0.4924725518086729,0.011709883776522403
517.9474679231213,10.8,0.49218321928849157,0.012151613173601288
517.9474679231213,11.200000000000001,0.4918939076257583,0.01259272825409657
517.9474679231213,11.600000000000001,0.4916046175830434,0.013033218173901432
517.9474679231213,12.0,0.49131534992185133,0.013473072630262393
517.9474679231213,12.4,0.4910261054025911,0.013912284311132556
517.9474679231213,12.8,0.4907368847845345,0.014350851158372311
517.9474679231213,13.200000000000001,0.4904476888257889,0.014788777716549592
517.9474679231213,13.600000000000001,0.49015851828325757,0.015226075093537954
517.9474679231213,14.0,0.48986937391260943,0.015662759599334476
610.5402296585327,2.0,0.49877158960576473,0.0016803807812658111
610.5402296585327,2.4,0.49852591274637065,0.002144929826137676
610.5402296585327,2.8,0.4982802387336341,0.002592941789680503
610.5402296585327,3.2,0.4980345680417341,0.003023458584104688
610.5402296585327,3.6,0.4977889011447282,0.00343927973081902
610.5402296585327,4.0,0.49754323851653465,0.0038440546868575565
610.5402296585327,4.4,0.4972975806309157,0.004241019657848885
610.5402296585327,4.800000000000001,0.4970519279614601,0.004632640255410728
610.5402296585327,5.2,0.4968062809815658,0.005020648376946574
610.5402296585327,5.6,0.4965606401644233,0.005406202294459234
610.5402296585327,6.0,0.4963150059829977,0.005790052870106005
610.5402296585327,6.4,0.4960693789100123,0.0061726772666454
610.5402296585327,6.800000000000001,0.49582375941793194,0.006554375070760964
610.5402296585327,7.2,0.49557814797894484,0.0069353331932736914
610.5402296585327,7.6000000000000005,0.49533254506494734,0.007315667994961439
610.5402296585327,8.0,0.4950869511475256,0.0076954519029366324
610.5402296585327,8.4,0.4948413666979395,0.008074729890589032
610.5402296585327,8.8,0.49459579218710664,0.00845352950274223
610.5402296585327,9.2,0.4943502280855837,0.008831866839812663
610.5402296585327,9.600000000000001,0.49410467486355025,0.009209750050333566
610.5402296585327,10.0,0.4938591329908015,0.009587181328298021
610.5402296585327,10.4,0.493613602936715,0.009964158093472059
610.5402296585327,10.8,0.4933680851702467,0.010340673863244073
610.5402296585327,11.200000000000001,0.4931225801599109,0.01071671924305552
610.5402296585327,11.600000000000001,0.49287708837376276,0.011092283371413228
610.5402296585327,12.0,0.49263161027939095,0.01146735596001147
610.5402296585327,12.4,0.49238614634388894,0.011841929728750249
610.5402296585327,12.8,0.49214069703384816,0.012216002660096677
610.5402296585327,13.200000000000001,0.49189526281533796,0.012589579343320013
610.5402296585327,13.600000000000001,0.49164984415389523,0.012962670932178065
610.5402296585327,14.0,0.4914044415145006,0.01333529378217875
719.6856730011514,2.0,0.4989578844150865,0.0014286362443078904
719.6856730011514,2.4,0.4987494644848897,0.0018236414686189084
719.6856730011514,2.8,0.49854104629280055,0.0022046182240015033
719.6856730011514,3.2,0.4983326301283878,0.0025707447993183474
719.6856730011514,3.6,0.4981242162811665,0.002924393594467417
719.6856730011514,4.0,0.4979158050405905,0.003268662208848111
719.6856730011514,4.4,0.49770739669604547,0.0036063001909388687
719.6856730011514,4.800000000000001,0.4974989915368403,0.00393940460865639
719.6856730011514,5.2,0.49729058985219987,0.004269450426848273
719.6856730011514,5.6,0.4970821919312583,0.0045974257553428426
719.6856730011514,6.0,0.49687379806304993,0.0049239725621037025
719.6856730011514,6.4,0.4966654085365031,0.005249499988224838
719.6856730011514,6.800000000000001,0.4964570236404318,0.005574265878617899
719.6856730011514,7.2,0.4962486436635286,0.005898431875073176
719.6856730011514,7.6000000000000005,0.4960402688943567,0.0062220992067438695
719.6856730011514,8.0,0.49583189962134355,0.006545331322352681
719.6856730011514,8.4,0.495623536132772,0.006868167912176473
719.6856730011514,8.8,0.4954151787167739,0.007190633438227507
719.6856730011514,9.2,0.49520682766132224,0.007512742219135122
719.6856730011514,9.600000000000001,0.494998483254224,0.007834501386270884
719.6856730011514,10.0,0.49479014578311287,0.008155912563576527
719.6856730011514,10.4,0.49458181553544134,0.008476972860867227
719.6856730011514,10.8,0.49437349279847415,0.008797675636040472
719.6856730011514,11.200000000000001,0.49416517785928155,0.009118011421708897
719.6856730011514,11.600000000000001,0.4939568710047267,0.009437969332968357
719.6856730011514,12.0,0.4937485725214744,0.00975753908608469
719.6856730011514,12.4,0.493540282695962,0.010076713420972529
719.6856730011514,12.8,0.4933320018144063,0.010395490348476312
719.6856730011514,13.200000000000001,0.4931237301627938,0.010713874490396319
719.6856730011514,13.600000000000001,0.4929154680268695,0.011031877034915446
719.6856730011514,14.0,0.4927072156921413,0.011349514372506718
848.3428982440716,2.0,0.49911592720907816,0.0012148778169677743
848.3428982440716,2.4,0.4989391145965986,0.001550820878677639
848.3428982440716,2.8,0.4987623030453516,0.0018748504930390375
848.3428982440716,3.2,0.4985854927321582,0.0021862591528212794
848.3428982440716,3.6,0.49840868383381587,0.0024870566410881007
848.3428982440716,4.0,0.49823187652709533,0.0027798726765003584
848.3428982440716,4.4,0.49805507098873714,0.003067044360738555
848.3428982440716,4.800000000000001,0.4978782673954483,0.003350356452517217
848.3428982440716,5.2,0.49770146592389886,0.003631066186717602
848.3428982440716,5.6,0.4975246667507186,0.003910017462929464
848.3428982440716,6.0,0.49734787005249376,0.00418775995104876
848.3428982440716,6.4,0.49717107600576393,0.0044646451276317105
848.3428982440716,6.800000000000001,0.49699428478701807,0.0047408954435570385
848.3428982440716,7.2,0.49681749657269186,0.005016651107796701
848.3428982440716,7.6000000000000005,0.4966407115391645,0.0052920005095187135
848.3428982440716,8.0,0.49646392986275417,0.005566999473888567
848.3428982440716,8.4,0.49628715171971644,0.0058416832007291
848.3428982440716,8.8,0.49611037728623986,0.006116073527534642
848.3428982440716,9.2,0.4959336067384427,0.00639018325195913
848.3428982440716,9.600000000000001,0.495756840252371,0.006664018633282427
848.3428982440716,10.0,0.4955800780039929,0.006937580802850371
848.3428982440716,10.4,0.4954033201691981,0.007210866598885158
848.3428982440716,10.8,0.4952265669237924,0.007483869235892971
848.3428982440716,11.200000000000001,0.49504981844349577,0.007756579176823508
848.3428982440716,11.600000000000001,0.4948730749039384,0.008028985509596555
848.3428982440716,12.0,0.4946963364806581,0.008301077947397083
848.3428982440716,12.4,0.4945196033490962,0.008572849240607557
848.3428982440716,12.8,0.4943428756845966,0.008844297418055558
848.3428982440716,13.200000000000001,0.4941661536623992,0.009115427123529843
848.3428982440716,13.600000000000001,0.4939894374576353,0.009386249569169298
848.3428982440716,14.0,0.49381272724533887,0.009656781170280552
1000.0,2.0,0.4992500022499615,0.0010333987358224217
1000.0,2.4,0.49910000388790426,0.0013191899646503025
1000.0,2.8,0.4989500061737931,0.0015948525594587093
1000.0,3.2,0.49880000921559664,0.0018597748298014305
1000.0,3.6,0.4986500131212732,0.002115658743150034
1000.0,4.0,0.49850001799876914,0.0023647373002455563
1000.0,4.4,0.49835002395601774,0.002608997998934992
1000.0,4.800000000000001,0.4982000311009375,0.002849960899731642
1000.0,5.2,0.4980500395414305,0.0030886986989924134
1000.0,5.6,0.4979000493853813,0.003325933062138596
1000.0,6.0,0.49775006074065536,0.0035621354181902196
1000.0,6.4,0.49760007371509735,0.0037976083547715915
1000.0,6.800000000000001,0.4974500884165298,0.004032544309690231
1000.0,7.2,0.497300104952752,0.004267065313010005
1000.0,7.6000000000000005,0.497150123431538,0.004501248859492808
1000.0,8.0,0.4970001439606355,0.004735144302458384
1000.0,8.4,0.496850166647764,0.004968783026526296
1000.0,8.8,0.496700191600614,0.005202184636373385
1000.0,9.2,0.49655021892684487,0.005435360632791078
1000.0,9.600000000000001,0.49640024873408395,0.005668316528685113
1000.0,10.0,0.49625028112992464,0.0059010530311484925
1000.0,10.4,0.4961003162219253,0.006133566741808312
1000.0,10.8,0.49595035411760746,0.006365850747330176
1000.0,11.200000000000001,0.4958003949244554,0.006597895445931691
1000.0,11.600000000000001,0.4956504387499127,0.006829689896768252
1000.0,12.0,0.49550048570138333,0.007061223805051233
1000.0,12.4,0.49535053588622785,0.007292489924897361
1000.0,12.8,0.49520058941176365,0.007523486295480444
1000.0,13.200000000000001,0.495050646385263,0.007754217574498995
1000.0,13.600000000000001,0.4949007069139513,0.007984694989979169
1000.0,14.0,0.4947507711050038,0.008214934973983026


==> experiments/data/reset_protocol/summary_metrics.csv <==
slow_drive_beta_work,slow_drive_final_one_probability,max_protocol_prior_offset,max_ideal_line_residual,sigma_res_min,sigma_res_max,work_endpoint_sigma_res,cross_sweep_error
0.7001046506546396,1.1672034442856214e-05,0.017598561716909766,1.901189561095279e-05,0.0010333987358224217,0.300721244048629,0.007061223805051233,0.0


==> experiments/data/reset_protocol/work_vs_exposure.csv <==
active_exposure,beta_work,final_one_probability,entropy_production,protocol_prior,sigma_res,channel_contraction_mismatch,output_entropy,beta_g1
0.31622776601683794,3.591846251978633,1.3902459454235012e-05,2.898868451169314,0.0009145231674393905,0.09300446431010607,2.805863986861369,0.00016937975062638935,8.05904782547916
0.3616873614408159,3.4711601269263808,1.209462859830828e-05,2.7781619853672286,0.0011847249698385717,0.10159414678942832,2.676567838574769,0.0001490390007933566,8.193365289237146
0.4136820402388507,3.351712860757767,1.1736728111632179e-05,2.658710661436998,0.0015328615647368874,0.11078133001075263,2.547929331425898,0.00014498123917650559,8.327682752995132
0.47315125896148047,3.2336549498518257,1.1680097287210377e-05,2.5406521074771606,0.0019803704484572544,0.1205724427539449,2.420079664723216,0.00014433818528037295,8.462000216753118
0.5411695265464637,3.11711336824105,1.167294003109223e-05,2.4241104445748496,0.0025541698969518373,0.13096490562365387,2.293145538955326,0.00014425689374494857,8.596317680511104
0.6189658188912606,3.002209973225585,1.1672156005614374e-05,2.3092070406542202,0.0032878395379178794,0.14194529037673806,2.1672617502771394,0.00014424798858041134,8.73063514426909
0.7079457843841379,2.88906842393465,1.1672057148966756e-05,2.196065490240442,0.0042229594126750964,0.15348716310922844,2.042578327131214,0.00014424686573725286,8.864952608027076
0.809717141610562,2.777816277597958,1.1672039063866731e-05,2.084813343698334,0.005410582560705243,0.16554863300897832,1.9192647106877345,0.00014424666032122592,8.999270071785062
0.9261187281287935,2.668585228655882,1.1672035281912521e-05,1.9755822947133013,0.006912784182398727,0.17806968039161133,1.7975126143214555,0.00014424661736464446,9.133587535543048
1.0592537251772889,2.561510660297029,1.1672034568604253e-05,1.868507726346346,0.008804186937098436,0.19096937934224742,1.677538347004099,0.00014424660926267297,9.267904999301035
1.2115276586285886,2.4567309040003638,1.1672034455108472e-05,1.7637279700483919,0.011173305810251609,0.20414317490115802,1.5595847951472341,0.0001442466079735535,9.40222246305902
1.3856918628031276,2.3543863114037857,1.1672034442048957e-05,1.6613833774516655,0.014123487649120444,0.21746043300302892,1.443922944448563,0.00014424660782521957,9.536539926817007
1.5848931924611134,2.254618155052461,1.1672034440498138e-05,1.5616152211003231,0.017773144227832088,0.23076255389854833,1.3308526672017746,0.0001442466078076049,9.670857390574993
1.8127308811846987,2.1575673566797526,1.1672034440667633e-05,1.4645644227276167,0.022254904047216247,0.2438620187656552,1.2207024039619614,0.00014424660780953006,9.805174854332979
2.073321573485955,2.0633730422879544,1.1672034438170171e-05,1.3703701083357902,0.027713255491389973,0.25654281087340225,1.1138272974623853,0.00014424660778116313,9.939492318090965
2.371373705661655,1.9721709283106499,1.1672034437172851e-05,1.2791679943584744,0.03430024970839627,0.26856269727058724,1.010605297087794,0.00014424660776983527,10.073809781848949
2.712272579332028,1.8840915497894875,1.1672034439836267e-05,1.1910886158373422,0.042168909806855684,0.27965784865122567,0.9114307671861164,0.00014424660780008717,10.208127245606937
3.1021776647995014,1.7992583494917345,1.1672034439229727e-05,1.1062554155395825,0.051464188106349215,0.28955018422499446,0.8167052313145557,0.0001442466077931979,10.342444709364921
3.548133892335755,1.7177856560322557,1.1672034438961319e-05,1.0247827220801005,0.06231164719412137,0.2979576281584063,0.7268250939216836,0.00014424660779014924,10.476762173122909
4.0581989422437985,1.6397765891558196,1.1672034446016292e-05,0.9467736552037446,0.07480450473226642,0.3046071409204516,0.6421665142832904,0.00014424660787028175,10.611079636880893
4.641588833612779,1.5653209409428994,1.1672034438849912e-05,0.872318006990743,0.0889902185864683,0.3092499557580334,0.5630680512327098,0.00014424660778888384,10.745397100638879
5.308844442309884,1.4944930922494009,1.1672034438378062e-05,0.8014901582972391,0.10485828257634468,0.3116779588684457,0.48981219942879606,0.00014424660778352444,10.879714564396867
6.072021956909887,1.4273500333955056,1.167203444401562e-05,0.7343470994434078,0.12233119487336269,0.3117396940153812,0.4226074054280265,0.00014424660784755753,11.014032028154853
6.944910713781214,1.3639295659938657,1.1672034442050728e-05,0.6709266320417456,0.141260491686363,0.3093541690007902,0.3615724630409521,0.00014424660782523969,11.148349491912839
7.943282347242813,1.3042487677699666,1.1672034443729542e-05,0.6112458338178656,0.16142921588555328,0.30452061044734097,0.3067252233705247,0.00014424660784430815,11.282666955670823
9.085175756516866,1.2483028031121497,1.1672034442483018e-05,0.5552998691600346,0.1825612507969125,0.297322627218658,0.25797724194134614,0.00014424660783014974,11.41698441942881
10.39122303835169,1.1960641578358318,1.1672034443552803e-05,0.5030612238837288,0.204336782549736,0.28792589052477546,0.2151353333589531,0.00014424660784230072,11.551301883186795
11.885022274370183,1.1474823664111145,1.167203444285552e-05,0.4544794324590036,0.22641205626645963,0.2765693122185322,0.1779101202404713,0.00014424660783438076,11.685619346944781
13.593563908785255,1.1024842833169533,1.1672034445508011e-05,0.40948134936487246,0.2484408624614812,0.2635506199207601,0.1459307294441107,0.00014424660786450857,11.819936810702767
15.547718420411735,1.0609749274532136,1.1672034443616737e-05,0.36797199350111137,0.2700950194907774,0.24920798663490148,0.11876400686620997,0.0001442466078430269,11.954254274460753
17.78279410038923,1.022838900592439,1.1672034444603168e-05,0.3298359666403479,0.2910815144352667,0.23389981582198047,0.09593615081836764,0.00014424660785423106,12.08857173821874
20.33917501372292,0.987942349592368,1.1672034438999928e-05,0.29493941564021336,0.31115476715378815,0.21798484321356396,0.07695457242664938,0.00014424660779058777,12.222889201976725
23.263050671536263,0.9561354098393524,1.1672034439481504e-05,0.2631324758872032,0.33012343757042906,0.2018044264628403,0.06132804942436293,0.00014424660779605762,12.357206665734711
26.6072505979881,0.9272550373790811,1.167203444550682e-05,0.2342521034270003,0.3478520609141212,0.18566836185479985,0.04858374157220205,0.00014424660786449501,12.491524129492698
30.432198871077222,0.9011281124855997,1.1672034441675177e-05,0.20812517853347534,0.3642584090190879,0.16984493408194645,0.03828024445152618,0.00014424660782097405,12.625841593250684
34.807005884284095,0.8775746809595201,1.1672034438297011e-05,0.1845717470073574,0.3793077847525927,0.15455530055077887,0.030016446456578385,0.00014424660778260381,12.76015905700867
39.810717055349734,0.8564111933190892,1.1672034440639344e-05,0.16340825936695313,0.3930054957296219,0.13997182740202974,0.02343643196492344,0.00014424660780920875,12.894476520766656
45.533741044262484,0.837453607127639,1.1672034442677313e-05,0.14445067317552612,0.40538860455410614,0.1262196746311967,0.018230998544329483,0.00014424660783235663,13.028793984524642
52.07948328595465,0.8205202334468178,1.1672034439190475e-05,0.12751729949466525,0.41651780619152484,0.11338077493929162,0.014136524555373437,0.00014424660779275208,13.163111448282628
59.566214352901035,0.8054342328714494,1.1672034438277143e-05,0.11243129891928653,0.42647001262477563,0.101499339321065,0.0109319595982215,0.00014424660778237816,13.297428912040614
68.12920690579615,0.7920256967236253,1.1672034441692898e-05,0.09902276277150121,0.43533197881710206,0.0905881118729833,0.00843465089851786,0.00014424660782117536,13.4317463757986
77.9231798434194,0.780133281152078,1.1672034439221372e-05,0.08713034719992585,0.4431951062301364,0.08063474455391448,0.006495602646011482,0.00014424660779310296,13.566063839556586
89.12509381337459,0.7696053925047229,1.1672034442705206e-05,0.07660245855261032,0.4501514171325154,0.07160783269525188,0.004994625857358402,0.00014424660783267346,13.700381303314572
101.93734859388726,0.7603009484573726,1.1672034437293111e-05,0.06729801450519853,0.4562906006361113,0.06346231628885854,0.0038356982163401878,0.00014424660777120123,13.834698767072558
116.59144011798323,0.7520897590436968,1.167203444265696e-05,0.05908682509158363,0.4616979808686493,0.05614409304436723,0.0029427320472163107,0.00014424660783212545,13.969016230830544
133.3521432163324,0.744852584172088,1.1672034438767675e-05,0.05184965021993066,0.4664532385884754,0.04959379859550201,0.00225585162442736,0.00014424660778794977,14.10333369458853
152.52229565390198,0.7384809297254568,1.1672034439928524e-05,0.04547799577331261,0.47062972011216037,0.04374978582042736,0.0017282099528852064,0.00014424660780113503,14.237651158346516
174.4482698999254,0.732876644031339,1.167203444357387e-05,0.03987371007923626,0.4742941833179163,0.03855038240443141,0.001323327674804878,0.00014424660784254,14.371968622104502
199.52623149688787,0.7279513718707452,1.1672034442497912e-05,0.03494843791863025,0.47750685316553354,0.033935529318231544,0.001012908600398707,0.00014424660783031893,14.506286085862488
228.20929710674508,0.7236259158951208,1.1672034440676159e-05,0.03062298194298516,0.4803216838739296,0.029847909264502894,0.0007750726784820646,0.0001442466078096269,14.640603549620474
261.0157215682536,0.7198295467725813,1.1672034436051959e-05,0.02682661282039308,0.4827867484934761,0.026233669322486667,0.0005929434979076941,0.00014424660775710384,14.77492101337846
298.538261891796,0.7164992947052253,1.1672034444398588e-05,0.023496360753131953,0.4849446973309111,0.02304283084901686,0.00045352990411288426,0.0001442466078519074,14.909238477136446
341.4548873833601,0.7135792469116425,1.1672034438097164e-05,0.020576312959477587,0.4868332437793977,0.02022946574555395,0.0003468472139222542,0.0001442466077803339,15.043555940894432
390.5410294116381,0.7110198686658766,1.16720344422146e-05,0.018016934713758447,0.4884856495278381,0.017751703845189776,0.00026523086856797783,0.000144246607827101,15.177873404652418
446.683592150963,0.7087773597104878,1.1672034440366582e-05,0.015774425758348656,0.48993119121781714,0.015571622814290162,0.00020280294405830454,0.00014424660780611065,15.312190868410404
510.89697745069293,0.7068130532798395,1.1672034442346872e-05,0.013810119327722772,0.49119559793488127,0.013655060295455775,0.0001550590322667389,0.0001442466078286034,15.44650833216839
584.3414133735175,0.7050928614950859,1.167203444345454e-05,0.012089927542981774,0.4923014540338121,0.011971378270175137,0.00011854927280645586,0.0001442466078411846,15.580825795926376
668.3439175686149,0.703586768332645,1.1672034438758248e-05,0.010583834380487553,0.4932685652454533,0.010493201738998658,9.063264148891704e-05,0.00014424660778784268,15.715143259684362
764.4222742526002,0.7022683695705286,1.1672034438294607e-05,0.009265435618365918,0.4941142882417576,0.009196147611957542,6.928800640830419e-05,0.00014424660778257652,15.849460723442348
874.312458022074,0.7011144579037831,1.1672034437842973e-05,0.008111523951615289,0.4948538252026466,0.008058554915905788,5.29690357095189e-05,0.00014424660777744673,15.983778187200334
1000.0,0.7001046506546396,1.1672034442856214e-05,0.007101716702528662,0.49550048570138333,0.007061223805051233,4.049289747749558e-05,0.00014424660783438864,16.11809565095832


==> experiments/data/tolerance_reduction_audit.json <==
{
  "stability_truth_tables": 278,
  "tolerance_truth_tables": 528,
  "tolerance_block_sizes": [
    [
      1,
      1
    ],
    [
      1,
      2
    ],
    [
      2,
      1
    ]
  ]
}


==> experiments/data/uci_zoo_reduct_audit.json <==
{
  "candidate_subsets": 65536,
  "closure_defect": 0.8471609072918252,
  "dataset": {
    "archive_sha256": "d49013253628277182bb172f5ab1bf3befad090b54bbb7e52733c9c9534e240a",
    "archive_url": "https://archive.ics.uci.edu/static/public/111/zoo.zip",
    "classes": 7,
    "doi": "10.24432/C5R59V",
    "features": 16,
    "license": "CC BY 4.0",
    "name": "Zoo",
    "repository": "UCI Machine Learning Repository",
    "rows": 101
  },
  "distinct_discernibility_constraints": 956,
  "eligible_single_coordinate_replacements": 65690,
  "experiment": "exhaustive_optimizer_reduct_audit",
  "inclusion_minimal_reduct_count": 33,
  "inclusion_minimal_size_histogram": {
    "5": 7,
    "6": 18,
    "7": 8
  },
  "method": "enumerate all feature subsets and test every cross-class pair",
  "minimum_cardinality": 5,
  "minimum_reduct_count": 7,
  "minimum_reducts": [
    [
      "eggs",
      "milk",
      "aquatic",
      "toothed",
      "legs"
    ],
    [
      "eggs",
      "milk",
      "aquatic",
      "backbone",
      "legs"
    ],
    [
      "eggs",
      "aquatic",
      "toothed",
      "breathes",
      "legs"
    ],
    [
      "milk",
      "aquatic",
      "toothed",
      "fins",
      "legs"
    ],
    [
      "milk",
      "aquatic",
      "backbone",
      "fins",
      "legs"
    ],
    [
      "eggs",
      "aquatic",
      "toothed",
      "legs",
      "catsize"
    ],
    [
      "eggs",
      "aquatic",
      "backbone",
      "legs",
      "catsize"
    ]
  ],
  "missing_single_coordinate_hybrids": 55650,
  "nested_class_stratified_measurements": [
    {
      "closure_defect": 0.9503246753246753,
      "eligible_single_coordinate_replacements": 3080,
      "inclusion_minimal_reduct_count": 256,
      "minimum_cardinality": 3,
      "minimum_reduct_count": 3,
      "missing_single_coordinate_hybrids": 2927,
      "nominal_class_fraction_percent": 20,
      "rows": 22
    },
    {
      "closure_defect": 0.9457730812013349,
      "eligible_single_coordinate_replacements": 7192,
      "inclusion_minimal_reduct_count": 216,
      "minimum_cardinality": 4,
      "minimum_reduct_count": 6,
      "missing_single_coordinate_hybrids": 6802,
      "nominal_class_fraction_percent": 30,
      "rows": 33
    },
    {
      "closure_defect": 0.9179395515112122,
      "eligible_single_coordinate_replacements": 12308,
      "inclusion_minimal_reduct_count": 176,
      "minimum_cardinality": 4,
      "minimum_reduct_count": 6,
      "missing_single_coordinate_hybrids": 11298,
      "nominal_class_fraction_percent": 40,
      "rows": 43
    },
    {
      "closure_defect": 0.8867978166931999,
      "eligible_single_coordinate_replacements": 17588,
      "inclusion_minimal_reduct_count": 126,
      "minimum_cardinality": 4,
      "minimum_reduct_count": 6,
      "missing_single_coordinate_hybrids": 15597,
      "nominal_class_fraction_percent": 50,
      "rows": 52
    },
    {
      "closure_defect": 0.8730569948186528,
      "eligible_single_coordinate_replacements": 24704,
      "inclusion_minimal_reduct_count": 105,
      "minimum_cardinality": 4,
      "minimum_reduct_count": 5,
      "missing_single_coordinate_hybrids": 21568,
      "nominal_class_fraction_percent": 60,
      "rows": 62
    },
    {
      "closure_defect": 0.8688515013436149,
      "eligible_single_coordinate_replacements": 34236,
      "inclusion_minimal_reduct_count": 127,
      "minimum_cardinality": 5,
      "minimum_reduct_count": 15,
      "missing_single_coordinate_hybrids": 29746,
      "nominal_class_fraction_percent": 70,
      "rows": 73
    },
    {
      "closure_defect": 0.8609082248332804,
      "eligible_single_coordinate_replacements": 44086,
      "inclusion_minimal_reduct_count": 71,
      "minimum_cardinality": 5,
      "minimum_reduct_count": 15,
      "missing_single_coordinate_hybrids": 37954,
      "nominal_class_fraction_percent": 80,
      "rows": 83
    },
    {
      "closure_defect": 0.8567017669105836,
      "eligible_single_coordinate_replacements": 56030,
      "inclusion_minimal_reduct_count": 33,
      "minimum_cardinality": 5,
      "minimum_reduct_count": 7,
      "missing_single_coordinate_hybrids": 48001,
      "nominal_class_fraction_percent": 90,
      "rows": 93
    },
    {
      "closure_defect": 0.8471609072918252,
      "eligible_single_coordinate_replacements": 65690,
      "inclusion_minimal_reduct_count": 33,
      "minimum_cardinality": 5,
      "minimum_reduct_count": 7,
      "missing_single_coordinate_hybrids": 55650,
      "nominal_class_fraction_percent": 100,
      "rows": 101
    }
  ],
  "product_closed_control": {
    "candidate_subsets": 256,
    "classes": 3,
    "closure_defect": 0.0,
    "distinct_discernibility_constraints": 192,
    "eligible_single_coordinate_replacements": 262144,
    "features": 8,
    "inclusion_minimal_reduct_count": 1,
    "inclusion_minimal_size_histogram": {
      "2": 1
    },
    "minimum_cardinality": 2,
    "minimum_reduct_count": 1,
    "minimum_reducts": [
      [
        "hazard_1",
        "hazard_2"
      ]
    ],
    "missing_single_coordinate_hybrids": 0,
    "name": "full Boolean sensor control",
    "presentation": "all 256 states of the eight-coordinate Boolean product",
    "rows": 256,
    "sufficient_subsets": 64,
    "target": "the singleton optimizer induced by the opening controller"
  },
  "sufficient_subsets": 8912,
  "target": "Opt(row) is the singleton containing the listed class label"
}


==> experiments/task_arrival/constrained_decoding_model_scores.json <==
{
  "model": {
    "model_repository": "distilbert/distilgpt2",
    "model_revision": "2290a62682d06624634c1f46a6ad5be0f47f38aa",
    "model_weight_file": "model.safetensors",
    "model_weight_sha256": "e1ff18884359fe8beb795a5f414feb85a6ce3d929ad019c0d958c039d2b94a1b",
    "torch_version": "2.13.0+cpu",
    "transformers_version": "5.13.0"
  },
  "tokens": [
    {
      "action_name": "search",
      "token_text": " search",
      "token_id": 2989
    },
    {
      "action_name": "weather",
      "token_text": " weather",
      "token_id": 6193
    },
    {
      "action_name": "calendar",
      "token_text": " calendar",
      "token_id": 11845
    },
    {
      "action_name": "email",
      "token_text": " email",
      "token_id": 3053
    },
    {
      "action_name": "map",
      "token_text": " map",
      "token_id": 3975
    },
    {
      "action_name": "news",
      "token_text": " news",
      "token_id": 1705
    },
    {
      "action_name": "calculate",
      "token_text": " calculate",
      "token_id": 15284
    },
    {
      "action_name": "translate",
      "token_text": " translate",
      "token_id": 15772
    }
  ],
  "prompts": [
    {
      "identifier": "weather_montreal",
      "text": "User: What is the weather in Montreal?\nTool:"
    },
    {
      "identifier": "weather_toronto",
      "text": "User: Will it rain in Toronto tomorrow?\nTool:"
    },
    {
      "identifier": "museum_route",
      "text": "User: Give me directions to the nearest museum.\nTool:"
    },
    {
      "identifier": "pharmacy_route",
      "text": "User: Find a nearby pharmacy and show the route.\nTool:"
    },
    {
      "identifier": "election_news",
      "text": "User: Find the latest election news.\nTool:"
    },
    {
      "identifier": "sports_news",
      "text": "User: Show me today's sports headlines.\nTool:"
    },
    {
      "identifier": "schedule_meeting",
      "text": "User: Schedule a project meeting tomorrow.\nTool:"
    },
    {
      "identifier": "send_update",
      "text": "User: Send the team a project update.\nTool:"
    },
    {
      "identifier": "calculate_tax",
      "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
    },
    {
      "identifier": "translate_greeting",
      "text": "User: Translate bonjour into English.\nTool:"
    },
    {
      "identifier": "weekend_plan",
      "text": "User: Suggest a weather-safe weekend outing.\nTool:"
    },
    {
      "identifier": "travel_plan",
      "text": "User: Prepare a short itinerary for next Tuesday.\nTool:"
    }
  ],
  "next_token_logits": [
    [
      -40.61868667602539,
      -39.86577224731445,
      -44.35335922241211,
      -39.66337585449219,
      -40.230960845947266,
      -42.39088439941406,
      -45.29456329345703,
      -43.42933654785156
    ],
    [
      -35.91793441772461,
      -37.48428726196289,
      -40.124637603759766,
      -36.06248092651367,
      -35.38871383666992,
      -38.46202850341797,
      -40.183677673339844,
      -38.14165496826172
    ],
    [
      -30.368671417236328,
      -34.97083282470703,
      -35.377132415771484,
      -32.024147033691406,
      -29.765491485595703,
      -34.519683837890625,
      -35.65837097167969,
      -32.95854949951172
    ],
    [
      -57.38469314575195,
      -64.04559326171875,
      -63.99684143066406,
      -62.38525390625,
      -58.328399658203125,
      -63.80850601196289,
      -60.22758865356445,
      -60.97726821899414
    ],
    [
      -33.65267562866211,
      -39.087833404541016,
      -39.605628967285156,
      -35.65199661254883,
      -34.270896911621094,
      -36.26185607910156,
      -40.53197479248047,
      -38.880409240722656
    ],
    [
      -11.820405960083008,
      -17.14452362060547,
      -17.39537239074707,
      -14.104756355285645,
      -13.420842170715332,
      -13.841246604919434,
      -18.74079132080078,
      -16.649110794067383
    ],
    [
      -67.08486938476562,
      -71.6108169555664,
      -69.09222412109375,
      -66.12811279296875,
      -66.07069396972656,
      -69.85975646972656,
      -72.3427505493164,
      -71.6402816772461
    ],
    [
      -37.70244216918945,
      -41.245872497558594,
      -41.126068115234375,
      -36.73209762573242,
      -37.003623962402344,
      -40.01213836669922,
      -42.66600036621094,
      -40.159427642822266
    ],
    [
      -62.516143798828125,
      -64.60311889648438,
      -63.5203971862793,
      -63.618751525878906,
      -60.54227066040039,
      -65.40166473388672,
      -56.47913360595703,
      -62.17797088623047
    ],
    [
      -66.43531799316406,
      -70.40416717529297,
      -71.59137725830078,
      -66.04656982421875,
      -66.12467956542969,
      -68.83452606201172,
      -70.69660949707031,
      -65.63626098632812
    ],
    [
      -13.419374465942383,
      -13.790328025817871,
      -15.98757266998291,
      -14.160806655883789,
      -12.777969360351562,
      -15.516467094421387,
      -17.58669090270996,
      -17.059894561767578
    ],
    [
      -56.96500778198242,
      -58.92340087890625,
      -58.34538269042969,
      -57.81033706665039,
      -55.72624588012695,
      -59.606605529785156,
      -57.912044525146484,
      -58.452293395996094
    ]
  ]
}


==> experiments/task_arrival/penalty_reporting_artifact/completion.json <==
{
  "calls": 12,
  "reported_tokens": 51292,
  "status": "complete"
}


==> experiments/task_arrival/penalty_reporting_artifact/manifest.json <==
{
  "binary_sha256": "76c875b905b000782567c01401e90ac7eef8209d3fac94a43bd4a1601331f7da",
  "controls": {
    "access_route": "authenticated-chatgpt-codex-app-server-stdio",
    "built_in_client_retries": "accepted-provider-fixed",
    "codex_version": "codex-cli 0.154.0",
    "effort": "medium",
    "extra_spending": false,
    "harness_retries": 0,
    "max_invocations": 12,
    "max_turns_per_invocation": 1,
    "missing_usage_policy": "fail-closed-stop",
    "model": "gpt-5.6-sol",
    "service_tier": "default",
    "token_limit_semantics": "stop-before-next-reported-total-with-in-flight-overshoot",
    "token_stop_threshold": 90000,
    "upstream_attempt_count": "unverified-when-internal-event-absent",
    "wall_time_seconds": 180
  },
  "ledger_sha256": "2cafab9d5b823cfbc695a5904cba8aad3de5a12db4d4801c0a48a10b40f90042",
  "plans": [
    {
      "account_read_request": {
        "id": 2,
        "method": "account/read",
        "params": {
          "refreshToken": false
        }
      },
      "common_target_hash": "53037cd54988566bcb7ce34180c6dc213875290bf74f250162aaf6bd919b074c",
      "initialize_request": {
        "id": 1,
        "method": "initialize",
        "params": {
          "capabilities": {
            "experimentalApi": false
          },
          "clientInfo": {
            "name": "paper4b-context-pilot",
            "version": "paper4b-codex-app-server-v2"
          }
        }
      },
      "initialized_notification": {
        "method": "initialized",
        "params": {}
      },
      "inject_items_request": null,
      "invocation_id": "neutral-direct-brokered",
      "rate_limits_request": {
        "id": 3,
        "method": "account/rateLimits/read",
        "params": {}
      },
      "request_hash": "e78b28f2187107ee89733471e8c25d28b249939db517c3fe6898623bdcf73669",
      "stage": "target",
      "thread_start_request": {
        "id": 4,
        "method": "thread/start",
        "params": {
          "approvalPolicy": "never",
          "baseInstructions": "You are participating in a closed finite-table experiment. Use only the text in the user messages. Do not call or request tools, files, search, retrieval, memory, external context, or other agents. Return exactly one final JSON object matching the supplied response schema, with no commentary.",
          "config": {
            "agents": {
              "enabled": false
            },
            "apps": {},
            "check_for_update_on_startup": false,
            "features": {
              "apps": false,
              "browser_use": false,
              "computer_use": false,
              "enable_request_compression": false,
              "goals": false,
              "hooks": false,
              "image_generation": false,
              "memories": false,
              "multi_agent": false,
              "plugins": false,
              "remote_compaction_v2": false,
              "remote_plugin": false,
              "shell_tool": false,
              "skill_mcp_dependency_install": false,
              "skill_search": false,
              "sleep_tool": false,
              "unbounded_connection_retries": false,
              "unified_exec": false,
              "view_image": false
            },
            "include_apps_instructions": false,
            "include_collaboration_mode_instructions": false,
            "include_environment_context": false,
            "mcp_servers": {},
            "memories": {
              "generate_memories": false,
              "use_memories": false
            },
            "project_doc_max_bytes": 0,
            "web_search": "disabled"
          },
          "cwd": "/tmp/paper4b-penalty-reporting-20260916/isolated/neutral-direct-brokered",
          "developerInstructions": "",
          "ephemeral": true,
          "model": "gpt-5.6-sol",
          "modelProvider": "openai",
          "personality": "none",
          "sandbox": "read-only",
          "serviceTier": "default",
          "threadSource": "paper4b-controlled-pilot"
        }
      },
      "turn_start_request": {
        "id": 5,
        "method": "turn/start",
        "params": {
          "approvalPolicy": "never",
          "effort": "medium",
          "input": [
            {
              "text": "{\"access\":\"closed-payload-no-retrieval\",\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"incumbent\":[{\"action\":\"search\",\"state_id\":\"weather_montreal\"},{\"action\":\"search\",\"state_id\":\"museum_route\"},{\"action\":\"search\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"search\",\"state_id\":\"calculate_tax\"},{\"action\":\"weather\",\"state_id\":\"weekend_plan\"}],\"instruction\":\"The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized. Explain the proposed deployment to its operator.\",\"new_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"calendar\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"email\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"map\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"calendar\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"search\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"brokered\"},\"old_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"search\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"search\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"direct\"},\"preparation_id\":\"prep-direct-0\",\"response_schema\":{\"additionalProperties\":false,\"properties\":{\"explanation\":{\"maxLength\":8000,\"type\":\"string\"},\"rows\":{\"items\":{\"additionalProperties\":false,\"properties\":{\"new_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"old_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"state_id\":{\"enum\":[\"weather_montreal\",\"museum_route\",\"election_news\",\"schedule_meeting\",\"calculate_tax\",\"weekend_plan\"],\"type\":\"string\"}},\"required\":[\"state_id\",\"old_action\",\"new_action\"],\"type\":\"object\"},\"maxItems\":6,\"minItems\":6,\"type\":\"array\"}},\"required\":[\"rows\",\"explanation\"],\"type\":\"object\"},\"revision_budget\":{\"denominator\":1,\"numerator\":0},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"target_id\":\"target-prep-direct-0-brokered-0-1\",\"weights\":[1,1,1,1,1,1]}",
              "type": "text"
            }
          ],
          "model": "gpt-5.6-sol",
          "outputSchema": {
            "additionalProperties": false,
            "properties": {
              "explanation": {
                "maxLength": 8000,
                "type": "string"
              },
              "rows": {
                "items": {
                  "additionalProperties": false,
                  "properties": {
                    "new_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "old_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "state_id": {
                      "enum": [
                        "weather_montreal",
                        "museum_route",
                        "election_news",
                        "schedule_meeting",
                        "calculate_tax",
                        "weekend_plan"
                      ],
                      "type": "string"
                    }
                  },
                  "required": [
                    "state_id",
                    "old_action",
                    "new_action"
                  ],
                  "type": "object"
                },
                "maxItems": 6,
                "minItems": 6,
                "type": "array"
              }
            },
            "required": [
              "rows",
              "explanation"
            ],
            "type": "object"
          },
          "personality": "none",
          "sandboxPolicy": {
            "networkAccess": false,
            "type": "readOnly"
          },
          "serviceTierForTurn": "default",
          "summary": "none",
          "threadId": "$THREAD_ID",
          "turnTrigger": "paper4b-controlled-pilot"
        }
      }
    },
    {
      "account_read_request": {
        "id": 2,
        "method": "account/read",
        "params": {
          "refreshToken": false
        }
      },
      "common_target_hash": "417c4f5ccce5b58f2eae0d6d38f94822919252cb951270079a15131993419e2a",
      "initialize_request": {
        "id": 1,
        "method": "initialize",
        "params": {
          "capabilities": {
            "experimentalApi": false
          },
          "clientInfo": {
            "name": "paper4b-context-pilot",
            "version": "paper4b-codex-app-server-v2"
          }
        }
      },
      "initialized_notification": {
        "method": "initialized",
        "params": {}
      },
      "inject_items_request": null,
      "invocation_id": "neutral-direct-fallback",
      "rate_limits_request": {
        "id": 3,
        "method": "account/rateLimits/read",
        "params": {}
      },
      "request_hash": "c5d49048ad338114ff73e88714c5ea75c4b1983197aab4af2eb423251739ebe7",
      "stage": "target",
      "thread_start_request": {
        "id": 4,
        "method": "thread/start",
        "params": {
          "approvalPolicy": "never",
          "baseInstructions": "You are participating in a closed finite-table experiment. Use only the text in the user messages. Do not call or request tools, files, search, retrieval, memory, external context, or other agents. Return exactly one final JSON object matching the supplied response schema, with no commentary.",
          "config": {
            "agents": {
              "enabled": false
            },
            "apps": {},
            "check_for_update_on_startup": false,
            "features": {
              "apps": false,
              "browser_use": false,
              "computer_use": false,
              "enable_request_compression": false,
              "goals": false,
              "hooks": false,
              "image_generation": false,
              "memories": false,
              "multi_agent": false,
              "plugins": false,
              "remote_compaction_v2": false,
              "remote_plugin": false,
              "shell_tool": false,
              "skill_mcp_dependency_install": false,
              "skill_search": false,
              "sleep_tool": false,
              "unbounded_connection_retries": false,
              "unified_exec": false,
              "view_image": false
            },
            "include_apps_instructions": false,
            "include_collaboration_mode_instructions": false,
            "include_environment_context": false,
            "mcp_servers": {},
            "memories": {
              "generate_memories": false,
              "use_memories": false
            },
            "project_doc_max_bytes": 0,
            "web_search": "disabled"
          },
          "cwd": "/tmp/paper4b-penalty-reporting-20260916/isolated/neutral-direct-fallback",
          "developerInstructions": "",
          "ephemeral": true,
          "model": "gpt-5.6-sol",
          "modelProvider": "openai",
          "personality": "none",
          "sandbox": "read-only",
          "serviceTier": "default",
          "threadSource": "paper4b-controlled-pilot"
        }
      },
      "turn_start_request": {
        "id": 5,
        "method": "turn/start",
        "params": {
          "approvalPolicy": "never",
          "effort": "medium",
          "input": [
            {
              "text": "{\"access\":\"closed-payload-no-retrieval\",\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"incumbent\":[{\"action\":\"search\",\"state_id\":\"weather_montreal\"},{\"action\":\"search\",\"state_id\":\"museum_route\"},{\"action\":\"search\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"search\",\"state_id\":\"calculate_tax\"},{\"action\":\"weather\",\"state_id\":\"weekend_plan\"}],\"instruction\":\"The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized. Explain the proposed deployment to its operator.\",\"new_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"news\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"translate\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"map\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"fallback\"},\"old_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"search\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"search\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"direct\"},\"preparation_id\":\"prep-direct-0\",\"response_schema\":{\"additionalProperties\":false,\"properties\":{\"explanation\":{\"maxLength\":8000,\"type\":\"string\"},\"rows\":{\"items\":{\"additionalProperties\":false,\"properties\":{\"new_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"old_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"state_id\":{\"enum\":[\"weather_montreal\",\"museum_route\",\"election_news\",\"schedule_meeting\",\"calculate_tax\",\"weekend_plan\"],\"type\":\"string\"}},\"required\":[\"state_id\",\"old_action\",\"new_action\"],\"type\":\"object\"},\"maxItems\":6,\"minItems\":6,\"type\":\"array\"}},\"required\":[\"rows\",\"explanation\"],\"type\":\"object\"},\"revision_budget\":{\"denominator\":1,\"numerator\":0},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"target_id\":\"target-prep-direct-0-fallback-0-1\",\"weights\":[1,1,1,1,1,1]}",
              "type": "text"
            }
          ],
          "model": "gpt-5.6-sol",
          "outputSchema": {
            "additionalProperties": false,
            "properties": {
              "explanation": {
                "maxLength": 8000,
                "type": "string"
              },
              "rows": {
                "items": {
                  "additionalProperties": false,
                  "properties": {
                    "new_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "old_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "state_id": {
                      "enum": [
                        "weather_montreal",
                        "museum_route",
                        "election_news",
                        "schedule_meeting",
                        "calculate_tax",
                        "weekend_plan"
                      ],
                      "type": "string"
                    }
                  },
                  "required": [
                    "state_id",
                    "old_action",
                    "new_action"
                  ],
                  "type": "object"
                },
                "maxItems": 6,
                "minItems": 6,
                "type": "array"
              }
            },
            "required": [
              "rows",
              "explanation"
            ],
            "type": "object"
          },
          "personality": "none",
          "sandboxPolicy": {
            "networkAccess": false,
            "type": "readOnly"
          },
          "serviceTierForTurn": "default",
          "summary": "none",
          "threadId": "$THREAD_ID",
          "turnTrigger": "paper4b-controlled-pilot"
        }
      }
    },
    {
      "account_read_request": {
        "id": 2,
        "method": "account/read",
        "params": {
          "refreshToken": false
        }
      },
      "common_target_hash": "56d6264adbd9eef2c8490bd6f857fd23df5b45f9fa92199fa3ad35e7560534dd",
      "initialize_request": {
        "id": 1,
        "method": "initialize",
        "params": {
          "capabilities": {
            "experimentalApi": false
          },
          "clientInfo": {
            "name": "paper4b-context-pilot",
            "version": "paper4b-codex-app-server-v2"
          }
        }
      },
      "initialized_notification": {
        "method": "initialized",
        "params": {}
      },
      "inject_items_request": null,
      "invocation_id": "neutral-brokered-direct",
      "rate_limits_request": {
        "id": 3,
        "method": "account/rateLimits/read",
        "params": {}
      },
      "request_hash": "8266ba0a701a60a62e08d3249673d4336bd1a920e3e29736883a558de44cbe2e",
      "stage": "target",
      "thread_start_request": {
        "id": 4,
        "method": "thread/start",
        "params": {
          "approvalPolicy": "never",
          "baseInstructions": "You are participating in a closed finite-table experiment. Use only the text in the user messages. Do not call or request tools, files, search, retrieval, memory, external context, or other agents. Return exactly one final JSON object matching the supplied response schema, with no commentary.",
          "config": {
            "agents": {
              "enabled": false
            },
            "apps": {},
            "check_for_update_on_startup": false,
            "features": {
              "apps": false,
              "browser_use": false,
              "computer_use": false,
              "enable_request_compression": false,
              "goals": false,
              "hooks": false,
              "image_generation": false,
              "memories": false,
              "multi_agent": false,
              "plugins": false,
              "remote_compaction_v2": false,
              "remote_plugin": false,
              "shell_tool": false,
              "skill_mcp_dependency_install": false,
              "skill_search": false,
              "sleep_tool": false,
              "unbounded_connection_retries": false,
              "unified_exec": false,
              "view_image": false
            },
            "include_apps_instructions": false,
            "include_collaboration_mode_instructions": false,
            "include_environment_context": false,
            "mcp_servers": {},
            "memories": {
              "generate_memories": false,
              "use_memories": false
            },
            "project_doc_max_bytes": 0,
            "web_search": "disabled"
          },
          "cwd": "/tmp/paper4b-penalty-reporting-20260916/isolated/neutral-brokered-direct",
          "developerInstructions": "",
          "ephemeral": true,
          "model": "gpt-5.6-sol",
          "modelProvider": "openai",
          "personality": "none",
          "sandbox": "read-only",
          "serviceTier": "default",
          "threadSource": "paper4b-controlled-pilot"
        }
      },
      "turn_start_request": {
        "id": 5,
        "method": "turn/start",
        "params": {
          "approvalPolicy": "never",
          "effort": "medium",
          "input": [
            {
              "text": "{\"access\":\"closed-payload-no-retrieval\",\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"incumbent\":[{\"action\":\"map\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}],\"instruction\":\"The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized. Explain the proposed deployment to its operator.\",\"new_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"search\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"search\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"direct\"},\"old_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"calendar\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"email\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"map\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"calendar\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"search\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"brokered\"},\"preparation_id\":\"prep-brokered-0\",\"response_schema\":{\"additionalProperties\":false,\"properties\":{\"explanation\":{\"maxLength\":8000,\"type\":\"string\"},\"rows\":{\"items\":{\"additionalProperties\":false,\"properties\":{\"new_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"old_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"state_id\":{\"enum\":[\"weather_montreal\",\"museum_route\",\"election_news\",\"schedule_meeting\",\"calculate_tax\",\"weekend_plan\"],\"type\":\"string\"}},\"required\":[\"state_id\",\"old_action\",\"new_action\"],\"type\":\"object\"},\"maxItems\":6,\"minItems\":6,\"type\":\"array\"}},\"required\":[\"rows\",\"explanation\"],\"type\":\"object\"},\"revision_budget\":{\"denominator\":1,\"numerator\":0},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"target_id\":\"target-prep-brokered-0-direct-0-1\",\"weights\":[1,1,1,1,1,1]}",
              "type": "text"
            }
          ],
          "model": "gpt-5.6-sol",
          "outputSchema": {
            "additionalProperties": false,
            "properties": {
              "explanation": {
                "maxLength": 8000,
                "type": "string"
              },
              "rows": {
                "items": {
                  "additionalProperties": false,
                  "properties": {
                    "new_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "old_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "state_id": {
                      "enum": [
                        "weather_montreal",
                        "museum_route",
                        "election_news",
                        "schedule_meeting",
                        "calculate_tax",
                        "weekend_plan"
                      ],
                      "type": "string"
                    }
                  },
                  "required": [
                    "state_id",
                    "old_action",
                    "new_action"
                  ],
                  "type": "object"
                },
                "maxItems": 6,
                "minItems": 6,
                "type": "array"
              }
            },
            "required": [
              "rows",
              "explanation"
            ],
            "type": "object"
          },
          "personality": "none",
          "sandboxPolicy": {
            "networkAccess": false,
            "type": "readOnly"
          },
          "serviceTierForTurn": "default",
          "summary": "none",
          "threadId": "$THREAD_ID",
          "turnTrigger": "paper4b-controlled-pilot"
        }
      }
    },
    {
      "account_read_request": {
        "id": 2,
        "method": "account/read",
        "params": {
          "refreshToken": false
        }
      },
      "common_target_hash": "a0854292610d1d45ef9579c285e588dbe794c894fdf17b63d71913e82a255a65",
      "initialize_request": {
        "id": 1,
        "method": "initialize",
        "params": {
          "capabilities": {
            "experimentalApi": false
          },
          "clientInfo": {
            "name": "paper4b-context-pilot",
            "version": "paper4b-codex-app-server-v2"
          }
        }
      },
      "initialized_notification": {
        "method": "initialized",
        "params": {}
      },
      "inject_items_request": null,
      "invocation_id": "neutral-brokered-fallback",
      "rate_limits_request": {
        "id": 3,
        "method": "account/rateLimits/read",
        "params": {}
      },
      "request_hash": "53237902890d9782171b1d87afc49d95ce686e4ef24866fa28637364644a3cba",
      "stage": "target",
      "thread_start_request": {
        "id": 4,
        "method": "thread/start",
        "params": {
          "approvalPolicy": "never",
          "baseInstructions": "You are participating in a closed finite-table experiment. Use only the text in the user messages. Do not call or request tools, files, search, retrieval, memory, external context, or other agents. Return exactly one final JSON object matching the supplied response schema, with no commentary.",
          "config": {
            "agents": {
              "enabled": false
            },
            "apps": {},
            "check_for_update_on_startup": false,
            "features": {
              "apps": false,
              "browser_use": false,
              "computer_use": false,
              "enable_request_compression": false,
              "goals": false,
              "hooks": false,
              "image_generation": false,
              "memories": false,
              "multi_agent": false,
              "plugins": false,
              "remote_compaction_v2": false,
              "remote_plugin": false,
              "shell_tool": false,
              "skill_mcp_dependency_install": false,
              "skill_search": false,
              "sleep_tool": false,
              "unbounded_connection_retries": false,
              "unified_exec": false,
              "view_image": false
            },
            "include_apps_instructions": false,
            "include_collaboration_mode_instructions": false,
            "include_environment_context": false,
            "mcp_servers": {},
            "memories": {
              "generate_memories": false,
              "use_memories": false
            },
            "project_doc_max_bytes": 0,
            "web_search": "disabled"
          },
          "cwd": "/tmp/paper4b-penalty-reporting-20260916/isolated/neutral-brokered-fallback",
          "developerInstructions": "",
          "ephemeral": true,
          "model": "gpt-5.6-sol",
          "modelProvider": "openai",
          "personality": "none",
          "sandbox": "read-only",
          "serviceTier": "default",
          "threadSource": "paper4b-controlled-pilot"
        }
      },
      "turn_start_request": {
        "id": 5,
        "method": "turn/start",
        "params": {
          "approvalPolicy": "never",
          "effort": "medium",
          "input": [
            {
              "text": "{\"access\":\"closed-payload-no-retrieval\",\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"incumbent\":[{\"action\":\"map\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}],\"instruction\":\"The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized. Explain the proposed deployment to its operator.\",\"new_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"news\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"translate\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"map\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"fallback\"},\"old_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"calendar\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"email\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"map\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"calendar\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"search\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"brokered\"},\"preparation_id\":\"prep-brokered-0\",\"response_schema\":{\"additionalProperties\":false,\"properties\":{\"explanation\":{\"maxLength\":8000,\"type\":\"string\"},\"rows\":{\"items\":{\"additionalProperties\":false,\"properties\":{\"new_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"old_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"state_id\":{\"enum\":[\"weather_montreal\",\"museum_route\",\"election_news\",\"schedule_meeting\",\"calculate_tax\",\"weekend_plan\"],\"type\":\"string\"}},\"required\":[\"state_id\",\"old_action\",\"new_action\"],\"type\":\"object\"},\"maxItems\":6,\"minItems\":6,\"type\":\"array\"}},\"required\":[\"rows\",\"explanation\"],\"type\":\"object\"},\"revision_budget\":{\"denominator\":1,\"numerator\":0},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"target_id\":\"target-prep-brokered-0-fallback-0-1\",\"weights\":[1,1,1,1,1,1]}",
              "type": "text"
            }
          ],
          "model": "gpt-5.6-sol",
          "outputSchema": {
            "additionalProperties": false,
            "properties": {
              "explanation": {
                "maxLength": 8000,
                "type": "string"
              },
              "rows": {
                "items": {
                  "additionalProperties": false,
                  "properties": {
                    "new_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "old_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "state_id": {
                      "enum": [
                        "weather_montreal",
                        "museum_route",
                        "election_news",
                        "schedule_meeting",
                        "calculate_tax",
                        "weekend_plan"
                      ],
                      "type": "string"
                    }
                  },
                  "required": [
                    "state_id",
                    "old_action",
                    "new_action"
                  ],
                  "type": "object"
                },
                "maxItems": 6,
                "minItems": 6,
                "type": "array"
              }
            },
            "required": [
              "rows",
              "explanation"
            ],
            "type": "object"
          },
          "personality": "none",
          "sandboxPolicy": {
            "networkAccess": false,
            "type": "readOnly"
          },
          "serviceTierForTurn": "default",
          "summary": "none",
          "threadId": "$THREAD_ID",
          "turnTrigger": "paper4b-controlled-pilot"
        }
      }
    },
    {
      "account_read_request": {
        "id": 2,
        "method": "account/read",
        "params": {
          "refreshToken": false
        }
      },
      "common_target_hash": "93ca1eda0dc797a13729087707fec0881d0c8c57219eba59a74b5ed6b3392813",
      "initialize_request": {
        "id": 1,
        "method": "initialize",
        "params": {
          "capabilities": {
            "experimentalApi": false
          },
          "clientInfo": {
            "name": "paper4b-context-pilot",
            "version": "paper4b-codex-app-server-v2"
          }
        }
      },
      "initialized_notification": {
        "method": "initialized",
        "params": {}
      },
      "inject_items_request": null,
      "invocation_id": "neutral-fallback-direct",
      "rate_limits_request": {
        "id": 3,
        "method": "account/rateLimits/read",
        "params": {}
      },
      "request_hash": "73d50a0ecca5f01b40fd9011e31e14c19ac675d537b8ca9824bbaa936d864ee5",
      "stage": "target",
      "thread_start_request": {
        "id": 4,
        "method": "thread/start",
        "params": {
          "approvalPolicy": "never",
          "baseInstructions": "You are participating in a closed finite-table experiment. Use only the text in the user messages. Do not call or request tools, files, search, retrieval, memory, external context, or other agents. Return exactly one final JSON object matching the supplied response schema, with no commentary.",
          "config": {
            "agents": {
              "enabled": false
            },
            "apps": {},
            "check_for_update_on_startup": false,
            "features": {
              "apps": false,
              "browser_use": false,
              "computer_use": false,
              "enable_request_compression": false,
              "goals": false,
              "hooks": false,
              "image_generation": false,
              "memories": false,
              "multi_agent": false,
              "plugins": false,
              "remote_compaction_v2": false,
              "remote_plugin": false,
              "shell_tool": false,
              "skill_mcp_dependency_install": false,
              "skill_search": false,
              "sleep_tool": false,
              "unbounded_connection_retries": false,
              "unified_exec": false,
              "view_image": false
            },
            "include_apps_instructions": false,
            "include_collaboration_mode_instructions": false,
            "include_environment_context": false,
            "mcp_servers": {},
            "memories": {
              "generate_memories": false,
              "use_memories": false
            },
            "project_doc_max_bytes": 0,
            "web_search": "disabled"
          },
          "cwd": "/tmp/paper4b-penalty-reporting-20260916/isolated/neutral-fallback-direct",
          "developerInstructions": "",
          "ephemeral": true,
          "model": "gpt-5.6-sol",
          "modelProvider": "openai",
          "personality": "none",
          "sandbox": "read-only",
          "serviceTier": "default",
          "threadSource": "paper4b-controlled-pilot"
        }
      },
      "turn_start_request": {
        "id": 5,
        "method": "turn/start",
        "params": {
          "approvalPolicy": "never",
          "effort": "medium",
          "input": [
            {
              "text": "{\"access\":\"closed-payload-no-retrieval\",\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"incumbent\":[{\"action\":\"news\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}],\"instruction\":\"The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized. Explain the proposed deployment to its operator.\",\"new_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"search\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"search\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"direct\"},\"old_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"news\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"translate\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"map\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"fallback\"},\"preparation_id\":\"prep-fallback-0\",\"response_schema\":{\"additionalProperties\":false,\"properties\":{\"explanation\":{\"maxLength\":8000,\"type\":\"string\"},\"rows\":{\"items\":{\"additionalProperties\":false,\"properties\":{\"new_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"old_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"state_id\":{\"enum\":[\"weather_montreal\",\"museum_route\",\"election_news\",\"schedule_meeting\",\"calculate_tax\",\"weekend_plan\"],\"type\":\"string\"}},\"required\":[\"state_id\",\"old_action\",\"new_action\"],\"type\":\"object\"},\"maxItems\":6,\"minItems\":6,\"type\":\"array\"}},\"required\":[\"rows\",\"explanation\"],\"type\":\"object\"},\"revision_budget\":{\"denominator\":1,\"numerator\":0},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"target_id\":\"target-prep-fallback-0-direct-0-1\",\"weights\":[1,1,1,1,1,1]}",
              "type": "text"
            }
          ],
          "model": "gpt-5.6-sol",
          "outputSchema": {
            "additionalProperties": false,
            "properties": {
              "explanation": {
                "maxLength": 8000,
                "type": "string"
              },
              "rows": {
                "items": {
                  "additionalProperties": false,
                  "properties": {
                    "new_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "old_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "state_id": {
                      "enum": [
                        "weather_montreal",
                        "museum_route",
                        "election_news",
                        "schedule_meeting",
                        "calculate_tax",
                        "weekend_plan"
                      ],
                      "type": "string"
                    }
                  },
                  "required": [
                    "state_id",
                    "old_action",
                    "new_action"
                  ],
                  "type": "object"
                },
                "maxItems": 6,
                "minItems": 6,
                "type": "array"
              }
            },
            "required": [
              "rows",
              "explanation"
            ],
            "type": "object"
          },
          "personality": "none",
          "sandboxPolicy": {
            "networkAccess": false,
            "type": "readOnly"
          },
          "serviceTierForTurn": "default",
          "summary": "none",
          "threadId": "$THREAD_ID",
          "turnTrigger": "paper4b-controlled-pilot"
        }
      }
    },
    {
      "account_read_request": {
        "id": 2,
        "method": "account/read",
        "params": {
          "refreshToken": false
        }
      },
      "common_target_hash": "c4a616808a1890ad3823601b4f1afb222c0ed0c8e2abdb06d0be3731b2b91cf3",
      "initialize_request": {
        "id": 1,
        "method": "initialize",
        "params": {
          "capabilities": {
            "experimentalApi": false
          },
          "clientInfo": {
            "name": "paper4b-context-pilot",
            "version": "paper4b-codex-app-server-v2"
          }
        }
      },
      "initialized_notification": {
        "method": "initialized",
        "params": {}
      },
      "inject_items_request": null,
      "invocation_id": "neutral-fallback-brokered",
      "rate_limits_request": {
        "id": 3,
        "method": "account/rateLimits/read",
        "params": {}
      },
      "request_hash": "c56a3484e34effeb35965b3a4bc501b72ddb87647788ddda4355d89013a51b0b",
      "stage": "target",
      "thread_start_request": {
        "id": 4,
        "method": "thread/start",
        "params": {
          "approvalPolicy": "never",
          "baseInstructions": "You are participating in a closed finite-table experiment. Use only the text in the user messages. Do not call or request tools, files, search, retrieval, memory, external context, or other agents. Return exactly one final JSON object matching the supplied response schema, with no commentary.",
          "config": {
            "agents": {
              "enabled": false
            },
            "apps": {},
            "check_for_update_on_startup": false,
            "features": {
              "apps": false,
              "browser_use": false,
              "computer_use": false,
              "enable_request_compression": false,
              "goals": false,
              "hooks": false,
              "image_generation": false,
              "memories": false,
              "multi_agent": false,
              "plugins": false,
              "remote_compaction_v2": false,
              "remote_plugin": false,
              "shell_tool": false,
              "skill_mcp_dependency_install": false,
              "skill_search": false,
              "sleep_tool": false,
              "unbounded_connection_retries": false,
              "unified_exec": false,
              "view_image": false
            },
            "include_apps_instructions": false,
            "include_collaboration_mode_instructions": false,
            "include_environment_context": false,
            "mcp_servers": {},
            "memories": {
              "generate_memories": false,
              "use_memories": false
            },
            "project_doc_max_bytes": 0,
            "web_search": "disabled"
          },
          "cwd": "/tmp/paper4b-penalty-reporting-20260916/isolated/neutral-fallback-brokered",
          "developerInstructions": "",
          "ephemeral": true,
          "model": "gpt-5.6-sol",
          "modelProvider": "openai",
          "personality": "none",
          "sandbox": "read-only",
          "serviceTier": "default",
          "threadSource": "paper4b-controlled-pilot"
        }
      },
      "turn_start_request": {
        "id": 5,
        "method": "turn/start",
        "params": {
          "approvalPolicy": "never",
          "effort": "medium",
          "input": [
            {
              "text": "{\"access\":\"closed-payload-no-retrieval\",\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"incumbent\":[{\"action\":\"news\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}],\"instruction\":\"The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized. Explain the proposed deployment to its operator.\",\"new_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"calendar\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"email\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"map\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"calendar\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"search\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"brokered\"},\"old_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"news\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"translate\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"map\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"fallback\"},\"preparation_id\":\"prep-fallback-0\",\"response_schema\":{\"additionalProperties\":false,\"properties\":{\"explanation\":{\"maxLength\":8000,\"type\":\"string\"},\"rows\":{\"items\":{\"additionalProperties\":false,\"properties\":{\"new_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"old_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"state_id\":{\"enum\":[\"weather_montreal\",\"museum_route\",\"election_news\",\"schedule_meeting\",\"calculate_tax\",\"weekend_plan\"],\"type\":\"string\"}},\"required\":[\"state_id\",\"old_action\",\"new_action\"],\"type\":\"object\"},\"maxItems\":6,\"minItems\":6,\"type\":\"array\"}},\"required\":[\"rows\",\"explanation\"],\"type\":\"object\"},\"revision_budget\":{\"denominator\":1,\"numerator\":0},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"target_id\":\"target-prep-fallback-0-brokered-0-1\",\"weights\":[1,1,1,1,1,1]}",
              "type": "text"
            }
          ],
          "model": "gpt-5.6-sol",
          "outputSchema": {
            "additionalProperties": false,
            "properties": {
              "explanation": {
                "maxLength": 8000,
                "type": "string"
              },
              "rows": {
                "items": {
                  "additionalProperties": false,
                  "properties": {
                    "new_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "old_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "state_id": {
                      "enum": [
                        "weather_montreal",
                        "museum_route",
                        "election_news",
                        "schedule_meeting",
                        "calculate_tax",
                        "weekend_plan"
                      ],
                      "type": "string"
                    }
                  },
                  "required": [
                    "state_id",
                    "old_action",
                    "new_action"
                  ],
                  "type": "object"
                },
                "maxItems": 6,
                "minItems": 6,
                "type": "array"
              }
            },
            "required": [
              "rows",
              "explanation"
            ],
            "type": "object"
          },
          "personality": "none",
          "sandboxPolicy": {
            "networkAccess": false,
            "type": "readOnly"
          },
          "serviceTierForTurn": "default",
          "summary": "none",
          "threadId": "$THREAD_ID",
          "turnTrigger": "paper4b-controlled-pilot"
        }
      }
    },
    {
      "account_read_request": {
        "id": 2,
        "method": "account/read",
        "params": {
          "refreshToken": false
        }
      },
      "common_target_hash": "53037cd54988566bcb7ce34180c6dc213875290bf74f250162aaf6bd919b074c",
      "initialize_request": {
        "id": 1,
        "method": "initialize",
        "params": {
          "capabilities": {
            "experimentalApi": false
          },
          "clientInfo": {
            "name": "paper4b-context-pilot",
            "version": "paper4b-codex-app-server-v2"
          }
        }
      },
      "initialized_notification": {
        "method": "initialized",
        "params": {}
      },
      "inject_items_request": null,
      "invocation_id": "explicit-direct-brokered",
      "rate_limits_request": {
        "id": 3,
        "method": "account/rateLimits/read",
        "params": {}
      },
      "request_hash": "ab41f57c9182a327ff150004aa6aa45cc83c05636cfa32201babc8ceaef39eea",
      "stage": "target",
      "thread_start_request": {
        "id": 4,
        "method": "thread/start",
        "params": {
          "approvalPolicy": "never",
          "baseInstructions": "You are participating in a closed finite-table experiment. Use only the text in the user messages. Do not call or request tools, files, search, retrieval, memory, external context, or other agents. Return exactly one final JSON object matching the supplied response schema, with no commentary.",
          "config": {
            "agents": {
              "enabled": false
            },
            "apps": {},
            "check_for_update_on_startup": false,
            "features": {
              "apps": false,
              "browser_use": false,
              "computer_use": false,
              "enable_request_compression": false,
              "goals": false,
              "hooks": false,
              "image_generation": false,
              "memories": false,
              "multi_agent": false,
              "plugins": false,
              "remote_compaction_v2": false,
              "remote_plugin": false,
              "shell_tool": false,
              "skill_mcp_dependency_install": false,
              "skill_search": false,
              "sleep_tool": false,
              "unbounded_connection_retries": false,
              "unified_exec": false,
              "view_image": false
            },
            "include_apps_instructions": false,
            "include_collaboration_mode_instructions": false,
            "include_environment_context": false,
            "mcp_servers": {},
            "memories": {
              "generate_memories": false,
              "use_memories": false
            },
            "project_doc_max_bytes": 0,
            "web_search": "disabled"
          },
          "cwd": "/tmp/paper4b-penalty-reporting-20260916/isolated/explicit-direct-brokered",
          "developerInstructions": "",
          "ephemeral": true,
          "model": "gpt-5.6-sol",
          "modelProvider": "openai",
          "personality": "none",
          "sandbox": "read-only",
          "serviceTier": "default",
          "threadSource": "paper4b-controlled-pilot"
        }
      },
      "turn_start_request": {
        "id": 5,
        "method": "turn/start",
        "params": {
          "approvalPolicy": "never",
          "effort": "medium",
          "input": [
            {
              "text": "{\"access\":\"closed-payload-no-retrieval\",\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"incumbent\":[{\"action\":\"search\",\"state_id\":\"weather_montreal\"},{\"action\":\"search\",\"state_id\":\"museum_route\"},{\"action\":\"search\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"search\",\"state_id\":\"calculate_tax\"},{\"action\":\"weather\",\"state_id\":\"weekend_plan\"}],\"instruction\":\"The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized. Also report three quantities in bits per input: the minimum joint-output rate with the supplied old actions fixed; the minimum joint-output rate if both rules could instead be chosen jointly under the same valid-action sets; and the first rate minus the second. The returned action table must still obey the declared zero-revision budget; the second rate is a separate counterfactual calculation. Explain your answers.\",\"new_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"calendar\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"email\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"map\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"calendar\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"search\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"brokered\"},\"old_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"search\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"search\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"direct\"},\"preparation_id\":\"prep-direct-0\",\"response_schema\":{\"additionalProperties\":false,\"properties\":{\"comparison\":{\"additionalProperties\":false,\"properties\":{\"excess_bits\":{\"type\":\"number\"},\"free_rate_bits\":{\"type\":\"number\"},\"locked_rate_bits\":{\"type\":\"number\"}},\"required\":[\"locked_rate_bits\",\"free_rate_bits\",\"excess_bits\"],\"type\":\"object\"},\"explanation\":{\"maxLength\":8000,\"type\":\"string\"},\"rows\":{\"items\":{\"additionalProperties\":false,\"properties\":{\"new_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"old_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"state_id\":{\"enum\":[\"weather_montreal\",\"museum_route\",\"election_news\",\"schedule_meeting\",\"calculate_tax\",\"weekend_plan\"],\"type\":\"string\"}},\"required\":[\"state_id\",\"old_action\",\"new_action\"],\"type\":\"object\"},\"maxItems\":6,\"minItems\":6,\"type\":\"array\"}},\"required\":[\"rows\",\"explanation\",\"comparison\"],\"type\":\"object\"},\"revision_budget\":{\"denominator\":1,\"numerator\":0},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"target_id\":\"target-prep-direct-0-brokered-0-1\",\"weights\":[1,1,1,1,1,1]}",
              "type": "text"
            }
          ],
          "model": "gpt-5.6-sol",
          "outputSchema": {
            "additionalProperties": false,
            "properties": {
              "comparison": {
                "additionalProperties": false,
                "properties": {
                  "excess_bits": {
                    "type": "number"
                  },
                  "free_rate_bits": {
                    "type": "number"
                  },
                  "locked_rate_bits": {
                    "type": "number"
                  }
                },
                "required": [
                  "locked_rate_bits",
                  "free_rate_bits",
                  "excess_bits"
                ],
                "type": "object"
              },
              "explanation": {
                "maxLength": 8000,
                "type": "string"
              },
              "rows": {
                "items": {
                  "additionalProperties": false,
                  "properties": {
                    "new_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "old_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "state_id": {
                      "enum": [
                        "weather_montreal",
                        "museum_route",
                        "election_news",
                        "schedule_meeting",
                        "calculate_tax",
                        "weekend_plan"
                      ],
                      "type": "string"
                    }
                  },
                  "required": [
                    "state_id",
                    "old_action",
                    "new_action"
                  ],
                  "type": "object"
                },
                "maxItems": 6,
                "minItems": 6,
                "type": "array"
              }
            },
            "required": [
              "rows",
              "explanation",
              "comparison"
            ],
            "type": "object"
          },
          "personality": "none",
          "sandboxPolicy": {
            "networkAccess": false,
            "type": "readOnly"
          },
          "serviceTierForTurn": "default",
          "summary": "none",
          "threadId": "$THREAD_ID",
          "turnTrigger": "paper4b-controlled-pilot"
        }
      }
    },
    {
      "account_read_request": {
        "id": 2,
        "method": "account/read",
        "params": {
          "refreshToken": false
        }
      },
      "common_target_hash": "417c4f5ccce5b58f2eae0d6d38f94822919252cb951270079a15131993419e2a",
      "initialize_request": {
        "id": 1,
        "method": "initialize",
        "params": {
          "capabilities": {
            "experimentalApi": false
          },
          "clientInfo": {
            "name": "paper4b-context-pilot",
            "version": "paper4b-codex-app-server-v2"
          }
        }
      },
      "initialized_notification": {
        "method": "initialized",
        "params": {}
      },
      "inject_items_request": null,
      "invocation_id": "explicit-direct-fallback",
      "rate_limits_request": {
        "id": 3,
        "method": "account/rateLimits/read",
        "params": {}
      },
      "request_hash": "bfd71413a38eda8740e0e601bb8d377f6c8a078c35e2300ab632109132592446",
      "stage": "target",
      "thread_start_request": {
        "id": 4,
        "method": "thread/start",
        "params": {
          "approvalPolicy": "never",
          "baseInstructions": "You are participating in a closed finite-table experiment. Use only the text in the user messages. Do not call or request tools, files, search, retrieval, memory, external context, or other agents. Return exactly one final JSON object matching the supplied response schema, with no commentary.",
          "config": {
            "agents": {
              "enabled": false
            },
            "apps": {},
            "check_for_update_on_startup": false,
            "features": {
              "apps": false,
              "browser_use": false,
              "computer_use": false,
              "enable_request_compression": false,
              "goals": false,
              "hooks": false,
              "image_generation": false,
              "memories": false,
              "multi_agent": false,
              "plugins": false,
              "remote_compaction_v2": false,
              "remote_plugin": false,
              "shell_tool": false,
              "skill_mcp_dependency_install": false,
              "skill_search": false,
              "sleep_tool": false,
              "unbounded_connection_retries": false,
              "unified_exec": false,
              "view_image": false
            },
            "include_apps_instructions": false,
            "include_collaboration_mode_instructions": false,
            "include_environment_context": false,
            "mcp_servers": {},
            "memories": {
              "generate_memories": false,
              "use_memories": false
            },
            "project_doc_max_bytes": 0,
            "web_search": "disabled"
          },
          "cwd": "/tmp/paper4b-penalty-reporting-20260916/isolated/explicit-direct-fallback",
          "developerInstructions": "",
          "ephemeral": true,
          "model": "gpt-5.6-sol",
          "modelProvider": "openai",
          "personality": "none",
          "sandbox": "read-only",
          "serviceTier": "default",
          "threadSource": "paper4b-controlled-pilot"
        }
      },
      "turn_start_request": {
        "id": 5,
        "method": "turn/start",
        "params": {
          "approvalPolicy": "never",
          "effort": "medium",
          "input": [
            {
              "text": "{\"access\":\"closed-payload-no-retrieval\",\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"incumbent\":[{\"action\":\"search\",\"state_id\":\"weather_montreal\"},{\"action\":\"search\",\"state_id\":\"museum_route\"},{\"action\":\"search\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"search\",\"state_id\":\"calculate_tax\"},{\"action\":\"weather\",\"state_id\":\"weekend_plan\"}],\"instruction\":\"The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized. Also report three quantities in bits per input: the minimum joint-output rate with the supplied old actions fixed; the minimum joint-output rate if both rules could instead be chosen jointly under the same valid-action sets; and the first rate minus the second. The returned action table must still obey the declared zero-revision budget; the second rate is a separate counterfactual calculation. Explain your answers.\",\"new_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"news\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"translate\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"map\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"fallback\"},\"old_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"search\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"search\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"direct\"},\"preparation_id\":\"prep-direct-0\",\"response_schema\":{\"additionalProperties\":false,\"properties\":{\"comparison\":{\"additionalProperties\":false,\"properties\":{\"excess_bits\":{\"type\":\"number\"},\"free_rate_bits\":{\"type\":\"number\"},\"locked_rate_bits\":{\"type\":\"number\"}},\"required\":[\"locked_rate_bits\",\"free_rate_bits\",\"excess_bits\"],\"type\":\"object\"},\"explanation\":{\"maxLength\":8000,\"type\":\"string\"},\"rows\":{\"items\":{\"additionalProperties\":false,\"properties\":{\"new_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"old_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"state_id\":{\"enum\":[\"weather_montreal\",\"museum_route\",\"election_news\",\"schedule_meeting\",\"calculate_tax\",\"weekend_plan\"],\"type\":\"string\"}},\"required\":[\"state_id\",\"old_action\",\"new_action\"],\"type\":\"object\"},\"maxItems\":6,\"minItems\":6,\"type\":\"array\"}},\"required\":[\"rows\",\"explanation\",\"comparison\"],\"type\":\"object\"},\"revision_budget\":{\"denominator\":1,\"numerator\":0},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"target_id\":\"target-prep-direct-0-fallback-0-1\",\"weights\":[1,1,1,1,1,1]}",
              "type": "text"
            }
          ],
          "model": "gpt-5.6-sol",
          "outputSchema": {
            "additionalProperties": false,
            "properties": {
              "comparison": {
                "additionalProperties": false,
                "properties": {
                  "excess_bits": {
                    "type": "number"
                  },
                  "free_rate_bits": {
                    "type": "number"
                  },
                  "locked_rate_bits": {
                    "type": "number"
                  }
                },
                "required": [
                  "locked_rate_bits",
                  "free_rate_bits",
                  "excess_bits"
                ],
                "type": "object"
              },
              "explanation": {
                "maxLength": 8000,
                "type": "string"
              },
              "rows": {
                "items": {
                  "additionalProperties": false,
                  "properties": {
                    "new_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "old_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "state_id": {
                      "enum": [
                        "weather_montreal",
                        "museum_route",
                        "election_news",
                        "schedule_meeting",
                        "calculate_tax",
                        "weekend_plan"
                      ],
                      "type": "string"
                    }
                  },
                  "required": [
                    "state_id",
                    "old_action",
                    "new_action"
                  ],
                  "type": "object"
                },
                "maxItems": 6,
                "minItems": 6,
                "type": "array"
              }
            },
            "required": [
              "rows",
              "explanation",
              "comparison"
            ],
            "type": "object"
          },
          "personality": "none",
          "sandboxPolicy": {
            "networkAccess": false,
            "type": "readOnly"
          },
          "serviceTierForTurn": "default",
          "summary": "none",
          "threadId": "$THREAD_ID",
          "turnTrigger": "paper4b-controlled-pilot"
        }
      }
    },
    {
      "account_read_request": {
        "id": 2,
        "method": "account/read",
        "params": {
          "refreshToken": false
        }
      },
      "common_target_hash": "56d6264adbd9eef2c8490bd6f857fd23df5b45f9fa92199fa3ad35e7560534dd",
      "initialize_request": {
        "id": 1,
        "method": "initialize",
        "params": {
          "capabilities": {
            "experimentalApi": false
          },
          "clientInfo": {
            "name": "paper4b-context-pilot",
            "version": "paper4b-codex-app-server-v2"
          }
        }
      },
      "initialized_notification": {
        "method": "initialized",
        "params": {}
      },
      "inject_items_request": null,
      "invocation_id": "explicit-brokered-direct",
      "rate_limits_request": {
        "id": 3,
        "method": "account/rateLimits/read",
        "params": {}
      },
      "request_hash": "508b59d77d1b65f23dfda8e4fa7b0057989ae8076932683cf02ba54a3bd4eda1",
      "stage": "target",
      "thread_start_request": {
        "id": 4,
        "method": "thread/start",
        "params": {
          "approvalPolicy": "never",
          "baseInstructions": "You are participating in a closed finite-table experiment. Use only the text in the user messages. Do not call or request tools, files, search, retrieval, memory, external context, or other agents. Return exactly one final JSON object matching the supplied response schema, with no commentary.",
          "config": {
            "agents": {
              "enabled": false
            },
            "apps": {},
            "check_for_update_on_startup": false,
            "features": {
              "apps": false,
              "browser_use": false,
              "computer_use": false,
              "enable_request_compression": false,
              "goals": false,
              "hooks": false,
              "image_generation": false,
              "memories": false,
              "multi_agent": false,
              "plugins": false,
              "remote_compaction_v2": false,
              "remote_plugin": false,
              "shell_tool": false,
              "skill_mcp_dependency_install": false,
              "skill_search": false,
              "sleep_tool": false,
              "unbounded_connection_retries": false,
              "unified_exec": false,
              "view_image": false
            },
            "include_apps_instructions": false,
            "include_collaboration_mode_instructions": false,
            "include_environment_context": false,
            "mcp_servers": {},
            "memories": {
              "generate_memories": false,
              "use_memories": false
            },
            "project_doc_max_bytes": 0,
            "web_search": "disabled"
          },
          "cwd": "/tmp/paper4b-penalty-reporting-20260916/isolated/explicit-brokered-direct",
          "developerInstructions": "",
          "ephemeral": true,
          "model": "gpt-5.6-sol",
          "modelProvider": "openai",
          "personality": "none",
          "sandbox": "read-only",
          "serviceTier": "default",
          "threadSource": "paper4b-controlled-pilot"
        }
      },
      "turn_start_request": {
        "id": 5,
        "method": "turn/start",
        "params": {
          "approvalPolicy": "never",
          "effort": "medium",
          "input": [
            {
              "text": "{\"access\":\"closed-payload-no-retrieval\",\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"incumbent\":[{\"action\":\"map\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}],\"instruction\":\"The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized. Also report three quantities in bits per input: the minimum joint-output rate with the supplied old actions fixed; the minimum joint-output rate if both rules could instead be chosen jointly under the same valid-action sets; and the first rate minus the second. The returned action table must still obey the declared zero-revision budget; the second rate is a separate counterfactual calculation. Explain your answers.\",\"new_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"search\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"search\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"direct\"},\"old_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"calendar\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"email\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"map\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"calendar\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"search\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"brokered\"},\"preparation_id\":\"prep-brokered-0\",\"response_schema\":{\"additionalProperties\":false,\"properties\":{\"comparison\":{\"additionalProperties\":false,\"properties\":{\"excess_bits\":{\"type\":\"number\"},\"free_rate_bits\":{\"type\":\"number\"},\"locked_rate_bits\":{\"type\":\"number\"}},\"required\":[\"locked_rate_bits\",\"free_rate_bits\",\"excess_bits\"],\"type\":\"object\"},\"explanation\":{\"maxLength\":8000,\"type\":\"string\"},\"rows\":{\"items\":{\"additionalProperties\":false,\"properties\":{\"new_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"old_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"state_id\":{\"enum\":[\"weather_montreal\",\"museum_route\",\"election_news\",\"schedule_meeting\",\"calculate_tax\",\"weekend_plan\"],\"type\":\"string\"}},\"required\":[\"state_id\",\"old_action\",\"new_action\"],\"type\":\"object\"},\"maxItems\":6,\"minItems\":6,\"type\":\"array\"}},\"required\":[\"rows\",\"explanation\",\"comparison\"],\"type\":\"object\"},\"revision_budget\":{\"denominator\":1,\"numerator\":0},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"target_id\":\"target-prep-brokered-0-direct-0-1\",\"weights\":[1,1,1,1,1,1]}",
              "type": "text"
            }
          ],
          "model": "gpt-5.6-sol",
          "outputSchema": {
            "additionalProperties": false,
            "properties": {
              "comparison": {
                "additionalProperties": false,
                "properties": {
                  "excess_bits": {
                    "type": "number"
                  },
                  "free_rate_bits": {
                    "type": "number"
                  },
                  "locked_rate_bits": {
                    "type": "number"
                  }
                },
                "required": [
                  "locked_rate_bits",
                  "free_rate_bits",
                  "excess_bits"
                ],
                "type": "object"
              },
              "explanation": {
                "maxLength": 8000,
                "type": "string"
              },
              "rows": {
                "items": {
                  "additionalProperties": false,
                  "properties": {
                    "new_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "old_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "state_id": {
                      "enum": [
                        "weather_montreal",
                        "museum_route",
                        "election_news",
                        "schedule_meeting",
                        "calculate_tax",
                        "weekend_plan"
                      ],
                      "type": "string"
                    }
                  },
                  "required": [
                    "state_id",
                    "old_action",
                    "new_action"
                  ],
                  "type": "object"
                },
                "maxItems": 6,
                "minItems": 6,
                "type": "array"
              }
            },
            "required": [
              "rows",
              "explanation",
              "comparison"
            ],
            "type": "object"
          },
          "personality": "none",
          "sandboxPolicy": {
            "networkAccess": false,
            "type": "readOnly"
          },
          "serviceTierForTurn": "default",
          "summary": "none",
          "threadId": "$THREAD_ID",
          "turnTrigger": "paper4b-controlled-pilot"
        }
      }
    },
    {
      "account_read_request": {
        "id": 2,
        "method": "account/read",
        "params": {
          "refreshToken": false
        }
      },
      "common_target_hash": "a0854292610d1d45ef9579c285e588dbe794c894fdf17b63d71913e82a255a65",
      "initialize_request": {
        "id": 1,
        "method": "initialize",
        "params": {
          "capabilities": {
            "experimentalApi": false
          },
          "clientInfo": {
            "name": "paper4b-context-pilot",
            "version": "paper4b-codex-app-server-v2"
          }
        }
      },
      "initialized_notification": {
        "method": "initialized",
        "params": {}
      },
      "inject_items_request": null,
      "invocation_id": "explicit-brokered-fallback",
      "rate_limits_request": {
        "id": 3,
        "method": "account/rateLimits/read",
        "params": {}
      },
      "request_hash": "647203da8fa9db1ff9e72a98a62ab54fc0acc7fa0b007b6bcdca67b158f18ad6",
      "stage": "target",
      "thread_start_request": {
        "id": 4,
        "method": "thread/start",
        "params": {
          "approvalPolicy": "never",
          "baseInstructions": "You are participating in a closed finite-table experiment. Use only the text in the user messages. Do not call or request tools, files, search, retrieval, memory, external context, or other agents. Return exactly one final JSON object matching the supplied response schema, with no commentary.",
          "config": {
            "agents": {
              "enabled": false
            },
            "apps": {},
            "check_for_update_on_startup": false,
            "features": {
              "apps": false,
              "browser_use": false,
              "computer_use": false,
              "enable_request_compression": false,
              "goals": false,
              "hooks": false,
              "image_generation": false,
              "memories": false,
              "multi_agent": false,
              "plugins": false,
              "remote_compaction_v2": false,
              "remote_plugin": false,
              "shell_tool": false,
              "skill_mcp_dependency_install": false,
              "skill_search": false,
              "sleep_tool": false,
              "unbounded_connection_retries": false,
              "unified_exec": false,
              "view_image": false
            },
            "include_apps_instructions": false,
            "include_collaboration_mode_instructions": false,
            "include_environment_context": false,
            "mcp_servers": {},
            "memories": {
              "generate_memories": false,
              "use_memories": false
            },
            "project_doc_max_bytes": 0,
            "web_search": "disabled"
          },
          "cwd": "/tmp/paper4b-penalty-reporting-20260916/isolated/explicit-brokered-fallback",
          "developerInstructions": "",
          "ephemeral": true,
          "model": "gpt-5.6-sol",
          "modelProvider": "openai",
          "personality": "none",
          "sandbox": "read-only",
          "serviceTier": "default",
          "threadSource": "paper4b-controlled-pilot"
        }
      },
      "turn_start_request": {
        "id": 5,
        "method": "turn/start",
        "params": {
          "approvalPolicy": "never",
          "effort": "medium",
          "input": [
            {
              "text": "{\"access\":\"closed-payload-no-retrieval\",\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"incumbent\":[{\"action\":\"map\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}],\"instruction\":\"The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized. Also report three quantities in bits per input: the minimum joint-output rate with the supplied old actions fixed; the minimum joint-output rate if both rules could instead be chosen jointly under the same valid-action sets; and the first rate minus the second. The returned action table must still obey the declared zero-revision budget; the second rate is a separate counterfactual calculation. Explain your answers.\",\"new_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"news\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"translate\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"map\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"fallback\"},\"old_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"calendar\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"email\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"map\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"calendar\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"search\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"brokered\"},\"preparation_id\":\"prep-brokered-0\",\"response_schema\":{\"additionalProperties\":false,\"properties\":{\"comparison\":{\"additionalProperties\":false,\"properties\":{\"excess_bits\":{\"type\":\"number\"},\"free_rate_bits\":{\"type\":\"number\"},\"locked_rate_bits\":{\"type\":\"number\"}},\"required\":[\"locked_rate_bits\",\"free_rate_bits\",\"excess_bits\"],\"type\":\"object\"},\"explanation\":{\"maxLength\":8000,\"type\":\"string\"},\"rows\":{\"items\":{\"additionalProperties\":false,\"properties\":{\"new_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"old_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"state_id\":{\"enum\":[\"weather_montreal\",\"museum_route\",\"election_news\",\"schedule_meeting\",\"calculate_tax\",\"weekend_plan\"],\"type\":\"string\"}},\"required\":[\"state_id\",\"old_action\",\"new_action\"],\"type\":\"object\"},\"maxItems\":6,\"minItems\":6,\"type\":\"array\"}},\"required\":[\"rows\",\"explanation\",\"comparison\"],\"type\":\"object\"},\"revision_budget\":{\"denominator\":1,\"numerator\":0},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"target_id\":\"target-prep-brokered-0-fallback-0-1\",\"weights\":[1,1,1,1,1,1]}",
              "type": "text"
            }
          ],
          "model": "gpt-5.6-sol",
          "outputSchema": {
            "additionalProperties": false,
            "properties": {
              "comparison": {
                "additionalProperties": false,
                "properties": {
                  "excess_bits": {
                    "type": "number"
                  },
                  "free_rate_bits": {
                    "type": "number"
                  },
                  "locked_rate_bits": {
                    "type": "number"
                  }
                },
                "required": [
                  "locked_rate_bits",
                  "free_rate_bits",
                  "excess_bits"
                ],
                "type": "object"
              },
              "explanation": {
                "maxLength": 8000,
                "type": "string"
              },
              "rows": {
                "items": {
                  "additionalProperties": false,
                  "properties": {
                    "new_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "old_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "state_id": {
                      "enum": [
                        "weather_montreal",
                        "museum_route",
                        "election_news",
                        "schedule_meeting",
                        "calculate_tax",
                        "weekend_plan"
                      ],
                      "type": "string"
                    }
                  },
                  "required": [
                    "state_id",
                    "old_action",
                    "new_action"
                  ],
                  "type": "object"
                },
                "maxItems": 6,
                "minItems": 6,
                "type": "array"
              }
            },
            "required": [
              "rows",
              "explanation",
              "comparison"
            ],
            "type": "object"
          },
          "personality": "none",
          "sandboxPolicy": {
            "networkAccess": false,
            "type": "readOnly"
          },
          "serviceTierForTurn": "default",
          "summary": "none",
          "threadId": "$THREAD_ID",
          "turnTrigger": "paper4b-controlled-pilot"
        }
      }
    },
    {
      "account_read_request": {
        "id": 2,
        "method": "account/read",
        "params": {
          "refreshToken": false
        }
      },
      "common_target_hash": "93ca1eda0dc797a13729087707fec0881d0c8c57219eba59a74b5ed6b3392813",
      "initialize_request": {
        "id": 1,
        "method": "initialize",
        "params": {
          "capabilities": {
            "experimentalApi": false
          },
          "clientInfo": {
            "name": "paper4b-context-pilot",
            "version": "paper4b-codex-app-server-v2"
          }
        }
      },
      "initialized_notification": {
        "method": "initialized",
        "params": {}
      },
      "inject_items_request": null,
      "invocation_id": "explicit-fallback-direct",
      "rate_limits_request": {
        "id": 3,
        "method": "account/rateLimits/read",
        "params": {}
      },
      "request_hash": "645c196578fa6f3fe0de3571e8bfc7242ca5ae0bbf77b5eebc85c8d5f08000e0",
      "stage": "target",
      "thread_start_request": {
        "id": 4,
        "method": "thread/start",
        "params": {
          "approvalPolicy": "never",
          "baseInstructions": "You are participating in a closed finite-table experiment. Use only the text in the user messages. Do not call or request tools, files, search, retrieval, memory, external context, or other agents. Return exactly one final JSON object matching the supplied response schema, with no commentary.",
          "config": {
            "agents": {
              "enabled": false
            },
            "apps": {},
            "check_for_update_on_startup": false,
            "features": {
              "apps": false,
              "browser_use": false,
              "computer_use": false,
              "enable_request_compression": false,
              "goals": false,
              "hooks": false,
              "image_generation": false,
              "memories": false,
              "multi_agent": false,
              "plugins": false,
              "remote_compaction_v2": false,
              "remote_plugin": false,
              "shell_tool": false,
              "skill_mcp_dependency_install": false,
              "skill_search": false,
              "sleep_tool": false,
              "unbounded_connection_retries": false,
              "unified_exec": false,
              "view_image": false
            },
            "include_apps_instructions": false,
            "include_collaboration_mode_instructions": false,
            "include_environment_context": false,
            "mcp_servers": {},
            "memories": {
              "generate_memories": false,
              "use_memories": false
            },
            "project_doc_max_bytes": 0,
            "web_search": "disabled"
          },
          "cwd": "/tmp/paper4b-penalty-reporting-20260916/isolated/explicit-fallback-direct",
          "developerInstructions": "",
          "ephemeral": true,
          "model": "gpt-5.6-sol",
          "modelProvider": "openai",
          "personality": "none",
          "sandbox": "read-only",
          "serviceTier": "default",
          "threadSource": "paper4b-controlled-pilot"
        }
      },
      "turn_start_request": {
        "id": 5,
        "method": "turn/start",
        "params": {
          "approvalPolicy": "never",
          "effort": "medium",
          "input": [
            {
              "text": "{\"access\":\"closed-payload-no-retrieval\",\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"incumbent\":[{\"action\":\"news\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}],\"instruction\":\"The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized. Also report three quantities in bits per input: the minimum joint-output rate with the supplied old actions fixed; the minimum joint-output rate if both rules could instead be chosen jointly under the same valid-action sets; and the first rate minus the second. The returned action table must still obey the declared zero-revision budget; the second rate is a separate counterfactual calculation. Explain your answers.\",\"new_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"search\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"search\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"direct\"},\"old_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"news\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"translate\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"map\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"fallback\"},\"preparation_id\":\"prep-fallback-0\",\"response_schema\":{\"additionalProperties\":false,\"properties\":{\"comparison\":{\"additionalProperties\":false,\"properties\":{\"excess_bits\":{\"type\":\"number\"},\"free_rate_bits\":{\"type\":\"number\"},\"locked_rate_bits\":{\"type\":\"number\"}},\"required\":[\"locked_rate_bits\",\"free_rate_bits\",\"excess_bits\"],\"type\":\"object\"},\"explanation\":{\"maxLength\":8000,\"type\":\"string\"},\"rows\":{\"items\":{\"additionalProperties\":false,\"properties\":{\"new_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"old_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"state_id\":{\"enum\":[\"weather_montreal\",\"museum_route\",\"election_news\",\"schedule_meeting\",\"calculate_tax\",\"weekend_plan\"],\"type\":\"string\"}},\"required\":[\"state_id\",\"old_action\",\"new_action\"],\"type\":\"object\"},\"maxItems\":6,\"minItems\":6,\"type\":\"array\"}},\"required\":[\"rows\",\"explanation\",\"comparison\"],\"type\":\"object\"},\"revision_budget\":{\"denominator\":1,\"numerator\":0},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"target_id\":\"target-prep-fallback-0-direct-0-1\",\"weights\":[1,1,1,1,1,1]}",
              "type": "text"
            }
          ],
          "model": "gpt-5.6-sol",
          "outputSchema": {
            "additionalProperties": false,
            "properties": {
              "comparison": {
                "additionalProperties": false,
                "properties": {
                  "excess_bits": {
                    "type": "number"
                  },
                  "free_rate_bits": {
                    "type": "number"
                  },
                  "locked_rate_bits": {
                    "type": "number"
                  }
                },
                "required": [
                  "locked_rate_bits",
                  "free_rate_bits",
                  "excess_bits"
                ],
                "type": "object"
              },
              "explanation": {
                "maxLength": 8000,
                "type": "string"
              },
              "rows": {
                "items": {
                  "additionalProperties": false,
                  "properties": {
                    "new_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "old_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "state_id": {
                      "enum": [
                        "weather_montreal",
                        "museum_route",
                        "election_news",
                        "schedule_meeting",
                        "calculate_tax",
                        "weekend_plan"
                      ],
                      "type": "string"
                    }
                  },
                  "required": [
                    "state_id",
                    "old_action",
                    "new_action"
                  ],
                  "type": "object"
                },
                "maxItems": 6,
                "minItems": 6,
                "type": "array"
              }
            },
            "required": [
              "rows",
              "explanation",
              "comparison"
            ],
            "type": "object"
          },
          "personality": "none",
          "sandboxPolicy": {
            "networkAccess": false,
            "type": "readOnly"
          },
          "serviceTierForTurn": "default",
          "summary": "none",
          "threadId": "$THREAD_ID",
          "turnTrigger": "paper4b-controlled-pilot"
        }
      }
    },
    {
      "account_read_request": {
        "id": 2,
        "method": "account/read",
        "params": {
          "refreshToken": false
        }
      },
      "common_target_hash": "c4a616808a1890ad3823601b4f1afb222c0ed0c8e2abdb06d0be3731b2b91cf3",
      "initialize_request": {
        "id": 1,
        "method": "initialize",
        "params": {
          "capabilities": {
            "experimentalApi": false
          },
          "clientInfo": {
            "name": "paper4b-context-pilot",
            "version": "paper4b-codex-app-server-v2"
          }
        }
      },
      "initialized_notification": {
        "method": "initialized",
        "params": {}
      },
      "inject_items_request": null,
      "invocation_id": "explicit-fallback-brokered",
      "rate_limits_request": {
        "id": 3,
        "method": "account/rateLimits/read",
        "params": {}
      },
      "request_hash": "930a006a273e271f937d6292069352cf0894f054cb00bc67a5ea4cdf83143173",
      "stage": "target",
      "thread_start_request": {
        "id": 4,
        "method": "thread/start",
        "params": {
          "approvalPolicy": "never",
          "baseInstructions": "You are participating in a closed finite-table experiment. Use only the text in the user messages. Do not call or request tools, files, search, retrieval, memory, external context, or other agents. Return exactly one final JSON object matching the supplied response schema, with no commentary.",
          "config": {
            "agents": {
              "enabled": false
            },
            "apps": {},
            "check_for_update_on_startup": false,
            "features": {
              "apps": false,
              "browser_use": false,
              "computer_use": false,
              "enable_request_compression": false,
              "goals": false,
              "hooks": false,
              "image_generation": false,
              "memories": false,
              "multi_agent": false,
              "plugins": false,
              "remote_compaction_v2": false,
              "remote_plugin": false,
              "shell_tool": false,
              "skill_mcp_dependency_install": false,
              "skill_search": false,
              "sleep_tool": false,
              "unbounded_connection_retries": false,
              "unified_exec": false,
              "view_image": false
            },
            "include_apps_instructions": false,
            "include_collaboration_mode_instructions": false,
            "include_environment_context": false,
            "mcp_servers": {},
            "memories": {
              "generate_memories": false,
              "use_memories": false
            },
            "project_doc_max_bytes": 0,
            "web_search": "disabled"
          },
          "cwd": "/tmp/paper4b-penalty-reporting-20260916/isolated/explicit-fallback-brokered",
          "developerInstructions": "",
          "ephemeral": true,
          "model": "gpt-5.6-sol",
          "modelProvider": "openai",
          "personality": "none",
          "sandbox": "read-only",
          "serviceTier": "default",
          "threadSource": "paper4b-controlled-pilot"
        }
      },
      "turn_start_request": {
        "id": 5,
        "method": "turn/start",
        "params": {
          "approvalPolicy": "never",
          "effort": "medium",
          "input": [
            {
              "text": "{\"access\":\"closed-payload-no-retrieval\",\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"incumbent\":[{\"action\":\"news\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}],\"instruction\":\"The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized. Also report three quantities in bits per input: the minimum joint-output rate with the supplied old actions fixed; the minimum joint-output rate if both rules could instead be chosen jointly under the same valid-action sets; and the first rate minus the second. The returned action table must still obey the declared zero-revision budget; the second rate is a separate counterfactual calculation. Explain your answers.\",\"new_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"calendar\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"email\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"map\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"calendar\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"search\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"brokered\"},\"old_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"news\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"translate\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"map\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"fallback\"},\"preparation_id\":\"prep-fallback-0\",\"response_schema\":{\"additionalProperties\":false,\"properties\":{\"comparison\":{\"additionalProperties\":false,\"properties\":{\"excess_bits\":{\"type\":\"number\"},\"free_rate_bits\":{\"type\":\"number\"},\"locked_rate_bits\":{\"type\":\"number\"}},\"required\":[\"locked_rate_bits\",\"free_rate_bits\",\"excess_bits\"],\"type\":\"object\"},\"explanation\":{\"maxLength\":8000,\"type\":\"string\"},\"rows\":{\"items\":{\"additionalProperties\":false,\"properties\":{\"new_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"old_action\":{\"enum\":[\"search\",\"weather\",\"calendar\",\"email\",\"map\",\"news\",\"calculate\",\"translate\"],\"type\":\"string\"},\"state_id\":{\"enum\":[\"weather_montreal\",\"museum_route\",\"election_news\",\"schedule_meeting\",\"calculate_tax\",\"weekend_plan\"],\"type\":\"string\"}},\"required\":[\"state_id\",\"old_action\",\"new_action\"],\"type\":\"object\"},\"maxItems\":6,\"minItems\":6,\"type\":\"array\"}},\"required\":[\"rows\",\"explanation\",\"comparison\"],\"type\":\"object\"},\"revision_budget\":{\"denominator\":1,\"numerator\":0},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"target_id\":\"target-prep-fallback-0-brokered-0-1\",\"weights\":[1,1,1,1,1,1]}",
              "type": "text"
            }
          ],
          "model": "gpt-5.6-sol",
          "outputSchema": {
            "additionalProperties": false,
            "properties": {
              "comparison": {
                "additionalProperties": false,
                "properties": {
                  "excess_bits": {
                    "type": "number"
                  },
                  "free_rate_bits": {
                    "type": "number"
                  },
                  "locked_rate_bits": {
                    "type": "number"
                  }
                },
                "required": [
                  "locked_rate_bits",
                  "free_rate_bits",
                  "excess_bits"
                ],
                "type": "object"
              },
              "explanation": {
                "maxLength": 8000,
                "type": "string"
              },
              "rows": {
                "items": {
                  "additionalProperties": false,
                  "properties": {
                    "new_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "old_action": {
                      "enum": [
                        "search",
                        "weather",
                        "calendar",
                        "email",
                        "map",
                        "news",
                        "calculate",
                        "translate"
                      ],
                      "type": "string"
                    },
                    "state_id": {
                      "enum": [
                        "weather_montreal",
                        "museum_route",
                        "election_news",
                        "schedule_meeting",
                        "calculate_tax",
                        "weekend_plan"
                      ],
                      "type": "string"
                    }
                  },
                  "required": [
                    "state_id",
                    "old_action",
                    "new_action"
                  ],
                  "type": "object"
                },
                "maxItems": 6,
                "minItems": 6,
                "type": "array"
              }
            },
            "required": [
              "rows",
              "explanation",
              "comparison"
            ],
            "type": "object"
          },
          "personality": "none",
          "sandboxPolicy": {
            "networkAccess": false,
            "type": "readOnly"
          },
          "serviceTierForTurn": "default",
          "summary": "none",
          "threadId": "$THREAD_ID",
          "turnTrigger": "paper4b-controlled-pilot"
        }
      }
    }
  ],
  "preflight": {
    "account_type": "chatgpt",
    "effective_model": "gpt-5.6-sol",
    "effective_model_provider": "openai",
    "instruction_sources": [],
    "plan_type": "pro",
    "requires_openai_auth": true,
    "turn_start_count": 0
  },
  "source_hashes": {
    "PENALTY_REPORTING_DIAGNOSTIC.md": "9acc4563b25dd0ee3d8755024829d192dfabb8ecfec610dc8ea2ac284231acfa",
    "agent_context_audit.py": "29aa8182a999f4cbc54d711ca4d494e9240fef79b9ee0bbe3b81b5cfbbb52b01",
    "codex_subscription_transport.py": "42e4e03165acee2a5ee078954bfbcbcfee18b33d1fba75a151b9f750f8a601a8",
    "constrained_decoding_audit.py": "db8c0839d58eabd60cac9a75f813481f9ad01633a048d8411b19b3a83960482c",
    "penalty_reporting_diagnostic.py": "88e4208de3c436ae67cbf8dee96ba0114d5e76213d020065b3854574163e2352",
    "selector_optimization.py": "981a3b072fb88d1d718f077f95c56d6e38f091ed28a688ea4ab4dfe4c660c1c6"
  },
  "study": "penalty-reporting-v1"
}


==> experiments/task_arrival/penalty_reporting_artifact/neutral_annotations.json <==
{
  "neutral-direct-brokered": {"category": "no comparison", "reason": "Explains repeated profiles under the fixed incumbent only."},
  "neutral-direct-fallback": {"category": "no comparison", "reason": "Counts locked output frequencies without a free-install comparison."},
  "neutral-brokered-direct": {"category": "no comparison", "reason": "Explains admissibility and locked group merging only."},
  "neutral-brokered-fallback": {"category": "no comparison", "reason": "Explains why incumbent groups cannot be consolidated; no alternative-install rate."},
  "neutral-fallback-direct": {"category": "no comparison", "reason": "Explains the only repeated locked profile without quantifying a lock penalty."},
  "neutral-fallback-brokered": {"category": "no comparison", "reason": "Explains fixed old outputs and repeated joint profiles only."}
}


==> experiments/task_arrival/penalty_reporting_artifact/responses/explicit-brokered-direct.json <==
{
  "id": "explicit-brokered-direct",
  "outcome": {
    "audit": {
      "accepted": true,
      "finish_status": "completed",
      "raw_response_completions": 0,
      "reported_total_tokens": 4782,
      "response_text": "{\"comparison\":{\"excess_bits\":0,\"free_rate_bits\":2.2516291673878226,\"locked_rate_bits\":2.2516291673878226},\"explanation\":\"The zero-revision budget fixes every old action to its incumbent value. Choosing search for weather_montreal and museum_route makes their joint output identical: (map, search). The other four states necessarily have distinct joint outputs, giving frequencies (2,1,1,1,1) over six equally weighted inputs. Its entropy is -(2/6)log2(2/6)-4(1/6)log2(1/6)=log2(6)-1/3=2.2516291673878226 bits/input. In the counterfactual free optimization, a shared joint output requires two states to have both a common admissible old action and a common admissible new action. The only compatible pairs are weather_montreal\u2013museum_route and museum_route\u2013calculate_tax; because they overlap at museum_route, at most one pair can be merged and no three states can be merged. Thus the best free profile is also (2,1,1,1,1), so the excess is zero.\",\"rows\":[{\"new_action\":\"search\",\"old_action\":\"map\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"search\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "upstream_attempt_count": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3629,
        "output_tokens": 1153,
        "reasoning_tokens": 789
      },
      "usage_source": "thread/tokenUsage/updated:last",
      "violations": [],
      "visible_retry_events": 0
    },
    "context_overflow": false,
    "finished_at": "2026-09-16T00:52:57.291836Z",
    "started_at": "2026-09-16T00:52:21.951361Z",
    "transport_error": null
  },
  "plan_hash": "5fa86fe3d7e3a3aab34104c19284a680c6492ed5ef8168e0c10bb1576e3cfcde",
  "score": {
    "comparison_correct": true,
    "expected_comparison": {
      "excess_bits": 0.0,
      "free_rate_bits": 2.2516291673878226,
      "locked_rate_bits": 2.2516291673878226
    },
    "explanation": "The zero-revision budget fixes every old action to its incumbent value. Choosing search for weather_montreal and museum_route makes their joint output identical: (map, search). The other four states necessarily have distinct joint outputs, giving frequencies (2,1,1,1,1) over six equally weighted inputs. Its entropy is -(2/6)log2(2/6)-4(1/6)log2(1/6)=log2(6)-1/3=2.2516291673878226 bits/input. In the counterfactual free optimization, a shared joint output requires two states to have both a common admissible old action and a common admissible new action. The only compatible pairs are weather_montreal\u2013museum_route and museum_route\u2013calculate_tax; because they overlap at museum_route, at most one pair can be merged and no three states can be merged. Thus the best free profile is also (2,1,1,1,1), so the excess is zero.",
    "parse_error": null,
    "reported_comparison": {
      "excess_bits": 0,
      "free_rate_bits": 2.2516291673878226,
      "locked_rate_bits": 2.2516291673878226
    },
    "table": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    }
  }
}


==> experiments/task_arrival/penalty_reporting_artifact/responses/explicit-brokered-fallback.json <==
{
  "id": "explicit-brokered-fallback",
  "outcome": {
    "audit": {
      "accepted": true,
      "finish_status": "completed",
      "raw_response_completions": 0,
      "reported_total_tokens": 4606,
      "response_text": "{\"comparison\":{\"excess_bits\":0,\"free_rate_bits\":2.251629167387823,\"locked_rate_bits\":2.251629167387823},\"explanation\":\"The zero-revision budget requires every old action to remain exactly as installed. Choosing new_action=news for both election_news and weekend_plan creates one repeated joint pair, (news,news); the other four joint pairs are distinct. Their frequencies are therefore (2,1,1,1,1) over six equally weighted inputs, giving H = log2(6) - 1/3 = 2.251629167387823 bits per input. In the counterfactual where both rules may be chosen jointly, inspection of the admissible pair sets shows that election_news and weekend_plan are the only two states that can share an identical old/new pair, again via (news,news). No cluster of three and no second two-state cluster is possible, so the free minimum has the same frequency profile and rate. Thus the locked-rate excess is zero.\",\"rows\":[{\"new_action\":\"weather\",\"old_action\":\"map\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "upstream_attempt_count": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3632,
        "output_tokens": 974,
        "reasoning_tokens": 647
      },
      "usage_source": "thread/tokenUsage/updated:last",
      "violations": [],
      "visible_retry_events": 0
    },
    "context_overflow": false,
    "finished_at": "2026-09-16T00:53:20.318150Z",
    "started_at": "2026-09-16T00:52:57.296486Z",
    "transport_error": null
  },
  "plan_hash": "b272fd7be96c4faea62db897bacd47d9624a512824b47b82c49bd090e9c565fb",
  "score": {
    "comparison_correct": true,
    "expected_comparison": {
      "excess_bits": 0.0,
      "free_rate_bits": 2.2516291673878226,
      "locked_rate_bits": 2.2516291673878226
    },
    "explanation": "The zero-revision budget requires every old action to remain exactly as installed. Choosing new_action=news for both election_news and weekend_plan creates one repeated joint pair, (news,news); the other four joint pairs are distinct. Their frequencies are therefore (2,1,1,1,1) over six equally weighted inputs, giving H = log2(6) - 1/3 = 2.251629167387823 bits per input. In the counterfactual where both rules may be chosen jointly, inspection of the admissible pair sets shows that election_news and weekend_plan are the only two states that can share an identical old/new pair, again via (news,news). No cluster of three and no second two-state cluster is possible, so the free minimum has the same frequency profile and rate. Thus the locked-rate excess is zero.",
    "parse_error": null,
    "reported_comparison": {
      "excess_bits": 0,
      "free_rate_bits": 2.251629167387823,
      "locked_rate_bits": 2.251629167387823
    },
    "table": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    }
  }
}


==> experiments/task_arrival/penalty_reporting_artifact/responses/explicit-direct-brokered.json <==
{
  "id": "explicit-direct-brokered",
  "outcome": {
    "audit": {
      "accepted": true,
      "finish_status": "completed",
      "raw_response_completions": 0,
      "reported_total_tokens": 4690,
      "response_text": "{\"comparison\":{\"excess_bits\":0,\"free_rate_bits\":2.2516291673878226,\"locked_rate_bits\":2.2516291673878226},\"explanation\":\"The zero-revision budget fixes every old action to its incumbent value. Choosing new_action=map for weather_montreal and museum_route makes their joint output identical: (search,map). The other four joint outputs are distinct, giving frequencies (2,1,1,1,1) over six equally weighted inputs. Thus the locked rate is H=-(2/6)log2(2/6)-4(1/6)log2(1/6)=log2(6)-1/3=2.2516291673878226 bits per input. If both rules were freely chosen, the only possible cross-state joint-output matches are between weather_montreal and museum_route via (search,map), or between museum_route and calculate_tax via (search,calendar). No three states can share a valid pair, and no two disjoint pairs can be formed, so the same frequency profile is optimal. Therefore the free rate equals the locked rate and the excess is zero.\",\"rows\":[{\"new_action\":\"map\",\"old_action\":\"search\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"search\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"search\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"search\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"search\",\"old_action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
      "upstream_attempt_count": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3628,
        "output_tokens": 1062,
        "reasoning_tokens": 707
      },
      "usage_source": "thread/tokenUsage/updated:last",
      "violations": [],
      "visible_retry_events": 0
    },
    "context_overflow": false,
    "finished_at": "2026-09-16T00:51:43.913100Z",
    "started_at": "2026-09-16T00:51:15.204996Z",
    "transport_error": null
  },
  "plan_hash": "703930e5987a0e747d983daa4a47578e946c8d9dc18b025e08e1f742b925deb9",
  "score": {
    "comparison_correct": true,
    "expected_comparison": {
      "excess_bits": 0.0,
      "free_rate_bits": 2.2516291673878226,
      "locked_rate_bits": 2.2516291673878226
    },
    "explanation": "The zero-revision budget fixes every old action to its incumbent value. Choosing new_action=map for weather_montreal and museum_route makes their joint output identical: (search,map). The other four joint outputs are distinct, giving frequencies (2,1,1,1,1) over six equally weighted inputs. Thus the locked rate is H=-(2/6)log2(2/6)-4(1/6)log2(1/6)=log2(6)-1/3=2.2516291673878226 bits per input. If both rules were freely chosen, the only possible cross-state joint-output matches are between weather_montreal and museum_route via (search,map), or between museum_route and calculate_tax via (search,calendar). No three states can share a valid pair, and no two disjoint pairs can be formed, so the same frequency profile is optimal. Therefore the free rate equals the locked rate and the excess is zero.",
    "parse_error": null,
    "reported_comparison": {
      "excess_bits": 0,
      "free_rate_bits": 2.2516291673878226,
      "locked_rate_bits": 2.2516291673878226
    },
    "table": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    }
  }
}


==> experiments/task_arrival/penalty_reporting_artifact/responses/explicit-direct-fallback.json <==
{
  "id": "explicit-direct-fallback",
  "outcome": {
    "audit": {
      "accepted": true,
      "finish_status": "completed",
      "raw_response_completions": 0,
      "reported_total_tokens": 4937,
      "response_text": "{\"comparison\":{\"excess_bits\":0.333333333333334,\"free_rate_bits\":1.918295834054489,\"locked_rate_bits\":2.251629167387823},\"explanation\":\"The zero-revision budget fixes every old action to the incumbent table. Choosing new_action=news for weather_montreal and election_news merges those states into the same joint output (search,news). The other four states necessarily have distinct joint outputs, giving frequencies (2,1,1,1,1)/6 and entropy 2.251629167387823 bits per input. If both rules were freely chosen, weather_montreal and election_news could share (search,news), while museum_route and weekend_plan could share (map,map). schedule_meeting and calculate_tax cannot share a valid pair with any other state, so the optimal frequencies are (2,2,1,1)/6, with entropy 1.918295834054489 bits. The locked-table excess is therefore one third of a bit per input.\",\"rows\":[{\"new_action\":\"news\",\"old_action\":\"search\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"search\",\"old_action\":\"search\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"search\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"search\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"map\",\"old_action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
      "upstream_attempt_count": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3625,
        "output_tokens": 1312,
        "reasoning_tokens": 984
      },
      "usage_source": "thread/tokenUsage/updated:last",
      "violations": [],
      "visible_retry_events": 0
    },
    "context_overflow": false,
    "finished_at": "2026-09-16T00:52:21.948769Z",
    "started_at": "2026-09-16T00:51:43.915845Z",
    "transport_error": null
  },
  "plan_hash": "bc5d9e53c1951bb83fadfe8f2d5624cc2e4c4dfa3857b632349e99ff88f76a90",
  "score": {
    "comparison_correct": true,
    "expected_comparison": {
      "excess_bits": 0.33333333333333304,
      "free_rate_bits": 1.9182958340544896,
      "locked_rate_bits": 2.2516291673878226
    },
    "explanation": "The zero-revision budget fixes every old action to the incumbent table. Choosing new_action=news for weather_montreal and election_news merges those states into the same joint output (search,news). The other four states necessarily have distinct joint outputs, giving frequencies (2,1,1,1,1)/6 and entropy 2.251629167387823 bits per input. If both rules were freely chosen, weather_montreal and election_news could share (search,news), while museum_route and weekend_plan could share (map,map). schedule_meeting and calculate_tax cannot share a valid pair with any other state, so the optimal frequencies are (2,2,1,1)/6, with entropy 1.918295834054489 bits. The locked-table excess is therefore one third of a bit per input.",
    "parse_error": null,
    "reported_comparison": {
      "excess_bits": 0.333333333333334,
      "free_rate_bits": 1.918295834054489,
      "locked_rate_bits": 2.251629167387823
    },
    "table": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    }
  }
}


==> experiments/task_arrival/penalty_reporting_artifact/responses/explicit-fallback-brokered.json <==
{
  "id": "explicit-fallback-brokered",
  "outcome": {
    "audit": {
      "accepted": true,
      "finish_status": "completed",
      "raw_response_completions": 0,
      "reported_total_tokens": 4903,
      "response_text": "{\"comparison\":{\"excess_bits\":0,\"free_rate_bits\":2.2516291673878226,\"locked_rate_bits\":2.2516291673878226},\"explanation\":\"The zero-revision budget fixes every old action to its incumbent value. Choosing new_action=news for both election_news and weekend_plan makes their joint output identical: (news, news). The other four states necessarily have distinct joint outputs, so the resulting frequencies are 2/6, 1/6, 1/6, 1/6, and 1/6. Their entropy is H = log2(6) - 1/3 = 2.2516291673878226 bits per input. In the counterfactual where both rules are freely chosen, the only feasible joint-output overlap between different states is still (news, news) for election_news and weekend_plan. Thus no lower-entropy profile is possible, the same frequency distribution is optimal, and the excess is zero.\",\"rows\":[{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "upstream_attempt_count": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3630,
        "output_tokens": 1273,
        "reasoning_tokens": 954
      },
      "usage_source": "thread/tokenUsage/updated:last",
      "violations": [],
      "visible_retry_events": 0
    },
    "context_overflow": false,
    "finished_at": "2026-09-16T00:54:16.197172Z",
    "started_at": "2026-09-16T00:53:47.534600Z",
    "transport_error": null
  },
  "plan_hash": "57b46330a6eb2759e2d6acb463f618f91852be2944b0766db60ef3b1a754a0fb",
  "score": {
    "comparison_correct": true,
    "expected_comparison": {
      "excess_bits": 0.0,
      "free_rate_bits": 2.2516291673878226,
      "locked_rate_bits": 2.2516291673878226
    },
    "explanation": "The zero-revision budget fixes every old action to its incumbent value. Choosing new_action=news for both election_news and weekend_plan makes their joint output identical: (news, news). The other four states necessarily have distinct joint outputs, so the resulting frequencies are 2/6, 1/6, 1/6, 1/6, and 1/6. Their entropy is H = log2(6) - 1/3 = 2.2516291673878226 bits per input. In the counterfactual where both rules are freely chosen, the only feasible joint-output overlap between different states is still (news, news) for election_news and weekend_plan. Thus no lower-entropy profile is possible, the same frequency distribution is optimal, and the excess is zero.",
    "parse_error": null,
    "reported_comparison": {
      "excess_bits": 0,
      "free_rate_bits": 2.2516291673878226,
      "locked_rate_bits": 2.2516291673878226
    },
    "table": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    }
  }
}


==> experiments/task_arrival/penalty_reporting_artifact/responses/explicit-fallback-direct.json <==
{
  "id": "explicit-fallback-direct",
  "outcome": {
    "audit": {
      "accepted": true,
      "finish_status": "completed",
      "raw_response_completions": 0,
      "reported_total_tokens": 4473,
      "response_text": "{\"comparison\":{\"excess_bits\":0.3333333333333333,\"free_rate_bits\":1.9182958340544896,\"locked_rate_bits\":2.2516291673878226},\"explanation\":\"The zero-revision budget fixes every old action to the incumbent table. Choosing weather as the new action for both weather_montreal and weekend_plan makes their joint output (news, weather) occur twice; the other four joint outputs each occur once. Thus the frequency profile is (2,1,1,1,1)/6, with entropy log2(6)-1/3 = 2.2516291674 bits per input. If both rules were freely chosen within their admissible sets, two pairs can each be shared: weather_montreal and election_news can use (news, search), while museum_route and weekend_plan can use (map, map). The remaining two states are necessarily separate, giving profile (2,2,1,1)/6 and entropy log2(6)-2/3 = 1.9182958341 bits per input. The locked-rate excess is exactly 1/3 bit per input.\",\"rows\":[{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "upstream_attempt_count": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3310,
        "output_tokens": 1163,
        "reasoning_tokens": 809
      },
      "usage_source": "thread/tokenUsage/updated:last",
      "violations": [],
      "visible_retry_events": 0
    },
    "context_overflow": false,
    "finished_at": "2026-09-16T00:53:47.531935Z",
    "started_at": "2026-09-16T00:53:20.324210Z",
    "transport_error": null
  },
  "plan_hash": "8aa50a09dfb8ff1afae179f3c5afab9830f029af4336084a91ab22de1d6fa238",
  "score": {
    "comparison_correct": true,
    "expected_comparison": {
      "excess_bits": 0.33333333333333304,
      "free_rate_bits": 1.9182958340544896,
      "locked_rate_bits": 2.2516291673878226
    },
    "explanation": "The zero-revision budget fixes every old action to the incumbent table. Choosing weather as the new action for both weather_montreal and weekend_plan makes their joint output (news, weather) occur twice; the other four joint outputs each occur once. Thus the frequency profile is (2,1,1,1,1)/6, with entropy log2(6)-1/3 = 2.2516291674 bits per input. If both rules were freely chosen within their admissible sets, two pairs can each be shared: weather_montreal and election_news can use (news, search), while museum_route and weekend_plan can use (map, map). The remaining two states are necessarily separate, giving profile (2,2,1,1)/6 and entropy log2(6)-2/3 = 1.9182958341 bits per input. The locked-rate excess is exactly 1/3 bit per input.",
    "parse_error": null,
    "reported_comparison": {
      "excess_bits": 0.3333333333333333,
      "free_rate_bits": 1.9182958340544896,
      "locked_rate_bits": 2.2516291673878226
    },
    "table": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    }
  }
}


==> experiments/task_arrival/penalty_reporting_artifact/responses/neutral-brokered-direct.json <==
{
  "id": "neutral-brokered-direct",
  "outcome": {
    "audit": {
      "accepted": true,
      "finish_status": "completed",
      "raw_response_completions": 0,
      "reported_total_tokens": 3951,
      "response_text": "{\"explanation\":\"The brokered table remains unchanged because the revision budget is zero. The direct table uses admissible actions for every state. For the two states sharing old action map, new action search is selected to create the repeated joint profile (map, search), minimizing joint-profile entropy; the remaining old-action groups cannot share a new action because their admissible sets are disjoint. Semantically direct choices are used for the remaining states.\",\"rows\":[{\"new_action\":\"search\",\"old_action\":\"map\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"search\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "upstream_attempt_count": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3468,
        "output_tokens": 483,
        "reasoning_tokens": 278
      },
      "usage_source": "thread/tokenUsage/updated:last",
      "violations": [],
      "visible_retry_events": 0
    },
    "context_overflow": false,
    "finished_at": "2026-09-16T00:50:37.527515Z",
    "started_at": "2026-09-16T00:50:18.690379Z",
    "transport_error": null
  },
  "plan_hash": "78553d976d7ac22ad9055888af1dbcd148c658a10328f97935dce3dd658eba6c",
  "score": {
    "comparison_correct": null,
    "expected_comparison": {
      "excess_bits": 0.0,
      "free_rate_bits": 2.2516291673878226,
      "locked_rate_bits": 2.2516291673878226
    },
    "explanation": "The brokered table remains unchanged because the revision budget is zero. The direct table uses admissible actions for every state. For the two states sharing old action map, new action search is selected to create the repeated joint profile (map, search), minimizing joint-profile entropy; the remaining old-action groups cannot share a new action because their admissible sets are disjoint. Semantically direct choices are used for the remaining states.",
    "parse_error": null,
    "table": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    }
  }
}


==> experiments/task_arrival/penalty_reporting_artifact/responses/neutral-brokered-fallback.json <==
{
  "id": "neutral-brokered-fallback",
  "outcome": {
    "audit": {
      "accepted": true,
      "finish_status": "completed",
      "raw_response_completions": 0,
      "reported_total_tokens": 3900,
      "response_text": "{\"explanation\":\"Deployment keeps every old action unchanged, satisfying the zero revision budget and the old contract. Each new action satisfies the fallback contract. The choices also minimize joint-profile entropy: the two states with old action news can both use new action news, producing the only repeatable old/new pair; the admissible new-action sets for the three map incumbents are disjoint, so their pairs cannot be consolidated.\",\"rows\":[{\"new_action\":\"weather\",\"old_action\":\"map\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "upstream_attempt_count": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3468,
        "output_tokens": 432,
        "reasoning_tokens": 232
      },
      "usage_source": "thread/tokenUsage/updated:last",
      "violations": [],
      "visible_retry_events": 0
    },
    "context_overflow": false,
    "finished_at": "2026-09-16T00:50:49.423152Z",
    "started_at": "2026-09-16T00:50:37.565903Z",
    "transport_error": null
  },
  "plan_hash": "e8f24961a97bf06901b2190173d8d5e594a7e8b4aab3a98e94ebc34e1a868a44",
  "score": {
    "comparison_correct": null,
    "expected_comparison": {
      "excess_bits": 0.0,
      "free_rate_bits": 2.2516291673878226,
      "locked_rate_bits": 2.2516291673878226
    },
    "explanation": "Deployment keeps every old action unchanged, satisfying the zero revision budget and the old contract. Each new action satisfies the fallback contract. The choices also minimize joint-profile entropy: the two states with old action news can both use new action news, producing the only repeatable old/new pair; the admissible new-action sets for the three map incumbents are disjoint, so their pairs cannot be consolidated.",
    "parse_error": null,
    "table": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    }
  }
}


==> experiments/task_arrival/penalty_reporting_artifact/responses/neutral-direct-brokered.json <==
{
  "id": "neutral-direct-brokered",
  "outcome": {
    "audit": {
      "accepted": true,
      "finish_status": "completed",
      "raw_response_completions": 0,
      "reported_total_tokens": 3543,
      "response_text": "{\"explanation\":\"Keep every old action unchanged because the revision budget is zero. Deploy map for both weather_montreal and museum_route, producing one repeated joint profile, (search, map); all other old-action groups cannot form additional repeated profiles under the new contract. This minimizes joint-profile entropy while satisfying both contracts.\",\"rows\":[{\"new_action\":\"map\",\"old_action\":\"search\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"search\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"search\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"search\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"search\",\"old_action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
      "upstream_attempt_count": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3148,
        "output_tokens": 395,
        "reasoning_tokens": 214
      },
      "usage_source": "thread/tokenUsage/updated:last",
      "violations": [],
      "visible_retry_events": 0
    },
    "context_overflow": false,
    "finished_at": "2026-09-16T00:49:59.404301Z",
    "started_at": "2026-09-16T00:49:44.706478Z",
    "transport_error": null
  },
  "plan_hash": "bcfe2e6b2d9ab4ddef0e65307162330df43995bd66739b64021cc8626bf7ed41",
  "score": {
    "comparison_correct": null,
    "expected_comparison": {
      "excess_bits": 0.0,
      "free_rate_bits": 2.2516291673878226,
      "locked_rate_bits": 2.2516291673878226
    },
    "explanation": "Keep every old action unchanged because the revision budget is zero. Deploy map for both weather_montreal and museum_route, producing one repeated joint profile, (search, map); all other old-action groups cannot form additional repeated profiles under the new contract. This minimizes joint-profile entropy while satisfying both contracts.",
    "parse_error": null,
    "table": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    }
  }
}


==> experiments/task_arrival/penalty_reporting_artifact/responses/neutral-direct-fallback.json <==
{
  "id": "neutral-direct-fallback",
  "outcome": {
    "audit": {
      "accepted": true,
      "finish_status": "completed",
      "raw_response_completions": 0,
      "reported_total_tokens": 4135,
      "response_text": "{\"explanation\":\"The zero revision budget keeps every old action exactly as installed. Each new action is admissible under the fallback contract. To minimize joint-profile entropy, museum_route and election_news both use the joint pair (search, search), producing one pair with frequency two while the other four pairs occur once; no admissible assignment can make any joint pair occur more than twice.\",\"rows\":[{\"new_action\":\"weather\",\"old_action\":\"search\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"search\",\"old_action\":\"search\",\"state_id\":\"museum_route\"},{\"new_action\":\"search\",\"old_action\":\"search\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"search\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"map\",\"old_action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
      "upstream_attempt_count": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3462,
        "output_tokens": 673,
        "reasoning_tokens": 480
      },
      "usage_source": "thread/tokenUsage/updated:last",
      "violations": [],
      "visible_retry_events": 0
    },
    "context_overflow": false,
    "finished_at": "2026-09-16T00:50:18.653553Z",
    "started_at": "2026-09-16T00:49:59.442145Z",
    "transport_error": null
  },
  "plan_hash": "10f7b5c84a4863c4fd41f606393b6187a11fe3c705e2042dc3a4e16ef5cb398c",
  "score": {
    "comparison_correct": null,
    "expected_comparison": {
      "excess_bits": 0.33333333333333304,
      "free_rate_bits": 1.9182958340544896,
      "locked_rate_bits": 2.2516291673878226
    },
    "explanation": "The zero revision budget keeps every old action exactly as installed. Each new action is admissible under the fallback contract. To minimize joint-profile entropy, museum_route and election_news both use the joint pair (search, search), producing one pair with frequency two while the other four pairs occur once; no admissible assignment can make any joint pair occur more than twice.",
    "parse_error": null,
    "table": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    }
  }
}


==> experiments/task_arrival/penalty_reporting_artifact/responses/neutral-fallback-brokered.json <==
{
  "id": "neutral-fallback-brokered",
  "outcome": {
    "audit": {
      "accepted": true,
      "finish_status": "completed",
      "raw_response_completions": 0,
      "reported_total_tokens": 3551,
      "response_text": "{\"explanation\":\"The fallback table is unchanged because the revision budget is zero. Every selected action is admissible under its respective contract. Joint-profile entropy is minimized by assigning new_action=news to both election_news and weekend_plan, producing the repeated pair (news, news); all other pairs are necessarily distinct because their old actions or admissible new actions differ.\",\"rows\":[{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "upstream_attempt_count": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3150,
        "output_tokens": 401,
        "reasoning_tokens": 212
      },
      "usage_source": "thread/tokenUsage/updated:last",
      "violations": [],
      "visible_retry_events": 0
    },
    "context_overflow": false,
    "finished_at": "2026-09-16T00:51:15.167081Z",
    "started_at": "2026-09-16T00:51:04.203802Z",
    "transport_error": null
  },
  "plan_hash": "886460385820bc70dd5ac4f3de20ae92a373c39bf4cf60f33c29b258dab1f54f",
  "score": {
    "comparison_correct": null,
    "expected_comparison": {
      "excess_bits": 0.0,
      "free_rate_bits": 2.2516291673878226,
      "locked_rate_bits": 2.2516291673878226
    },
    "explanation": "The fallback table is unchanged because the revision budget is zero. Every selected action is admissible under its respective contract. Joint-profile entropy is minimized by assigning new_action=news to both election_news and weekend_plan, producing the repeated pair (news, news); all other pairs are necessarily distinct because their old actions or admissible new actions differ.",
    "parse_error": null,
    "table": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    }
  }
}


==> experiments/task_arrival/penalty_reporting_artifact/responses/neutral-fallback-direct.json <==
{
  "id": "neutral-fallback-direct",
  "outcome": {
    "audit": {
      "accepted": true,
      "finish_status": "completed",
      "raw_response_completions": 0,
      "reported_total_tokens": 3821,
      "response_text": "{\"explanation\":\"Deployment keeps every fallback action unchanged, satisfying the zero-revision budget. Each direct action is admissible. Using news\u2192search for both weather_montreal and election_news creates the only repeated joint profile available, minimizing joint-profile entropy; the remaining direct choices preserve the most task-specific action where entropy is unaffected.\",\"rows\":[{\"new_action\":\"search\",\"old_action\":\"news\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"search\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "upstream_attempt_count": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3463,
        "output_tokens": 358,
        "reasoning_tokens": 175
      },
      "usage_source": "thread/tokenUsage/updated:last",
      "violations": [],
      "visible_retry_events": 0
    },
    "context_overflow": false,
    "finished_at": "2026-09-16T00:51:04.171828Z",
    "started_at": "2026-09-16T00:50:49.449673Z",
    "transport_error": null
  },
  "plan_hash": "0c8e3da5aed49db6fd806e3ecf26e4692baab0bf6370ca5b8d2725ad33d34287",
  "score": {
    "comparison_correct": null,
    "expected_comparison": {
      "excess_bits": 0.33333333333333304,
      "free_rate_bits": 1.9182958340544896,
      "locked_rate_bits": 2.2516291673878226
    },
    "explanation": "Deployment keeps every fallback action unchanged, satisfying the zero-revision budget. Each direct action is admissible. Using news\u2192search for both weather_montreal and election_news creates the only repeated joint profile available, minimizing joint-profile entropy; the remaining direct choices preserve the most task-specific action where entropy is unaffected.",
    "parse_error": null,
    "table": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    }
  }
}


==> experiments/task_arrival/pilot_artifact/ledger.json <==
{
  "aggregate": {
    "arms": [
      {
        "arm": "fresh",
        "attempted_coverage_of_eligible_slots": 1.0,
        "attempted_invocations": 12,
        "attempted_success_fraction_conditioned_on_valid_preparation": 1.0,
        "eligible_slots": 12,
        "frontier_successes": 12,
        "missing_receipts": 0,
        "planned_slot_yield": 1.0,
        "planned_slots": 12,
        "transport_failures": 0,
        "unattempted_receipts": 0
      },
      {
        "arm": "inherited",
        "attempted_coverage_of_eligible_slots": 1.0,
        "attempted_invocations": 12,
        "attempted_success_fraction_conditioned_on_valid_preparation": 1.0,
        "eligible_slots": 12,
        "frontier_successes": 12,
        "missing_receipts": 0,
        "planned_slot_yield": 1.0,
        "planned_slots": 12,
        "transport_failures": 0,
        "unattempted_receipts": 0
      }
    ],
    "complete_pair_coverage_of_eligible_pairs": 1.0,
    "complete_pairs": 12,
    "eligible_pairs": 12,
    "eligible_target_slots": 24,
    "ineligible_target_slots_from_preparation_failure": 0,
    "paired_fresh_wins": 0,
    "paired_inherited_wins": 0,
    "paired_ties": 12,
    "planned_pairs": 12,
    "planned_preparations": 3,
    "planned_target_slots": 24,
    "preparation_billed_cost": null,
    "preparation_failures": 0,
    "target_billed_cost": null,
    "total_billed_cost": null
  },
  "manifest": {
    "access_route": "authenticated-chatgpt-codex-app-server-stdio",
    "declaration_hash": "d3e09149760c0e08b7ec0bfa4dac70d404f92ed248a97162fbbc6e2da87df611",
    "harness_version": "paper4b-codex-app-server-v2",
    "manifest_id": "paper4b-agent-context-pilot-v1",
    "model": "gpt-5.6-sol",
    "money_stop_ceiling": 0.0,
    "planned_invocation_count": 27,
    "preparation_cost_accounting": "shared preparation charged once, never amortized into target receipts",
    "preparation_prompt_hash": "ba456c316c10132efd57f8f991083e776d25f0ce353802fbdba1493c323408dd",
    "preparation_slots": [
      {
        "contract_id": "direct",
        "preparation_id": "prep-direct-0",
        "repetition": 0
      },
      {
        "contract_id": "brokered",
        "preparation_id": "prep-brokered-0",
        "repetition": 0
      },
      {
        "contract_id": "fallback",
        "preparation_id": "prep-fallback-0",
        "repetition": 0
      }
    ],
    "seed_handling": "provider-fixed or recorded; no harness sampling",
    "settings_json": "{\"base_instructions_hash\":\"767983cc207f897f95c7ac3e09fa78a63ae88dd299836d077e85a4245a9ecd41\",\"isolation_config\":{\"agents\":{\"enabled\":false},\"apps\":{},\"check_for_update_on_startup\":false,\"features\":{\"apps\":false,\"browser_use\":false,\"computer_use\":false,\"enable_request_compression\":false,\"goals\":false,\"hooks\":false,\"image_generation\":false,\"memories\":false,\"multi_agent\":false,\"plugins\":false,\"remote_compaction_v2\":false,\"remote_plugin\":false,\"shell_tool\":false,\"skill_mcp_dependency_install\":false,\"skill_search\":false,\"sleep_tool\":false,\"unbounded_connection_retries\":false,\"unified_exec\":false,\"view_image\":false},\"include_apps_instructions\":false,\"include_collaboration_mode_instructions\":false,\"include_environment_context\":false,\"mcp_servers\":{},\"memories\":{\"generate_memories\":false,\"use_memories\":false},\"project_doc_max_bytes\":0,\"web_search\":\"disabled\"},\"transport_controls\":{\"access_route\":\"authenticated-chatgpt-codex-app-server-stdio\",\"built_in_client_retries\":\"accepted-provider-fixed\",\"codex_version\":\"codex-cli 0.153.0\",\"effort\":\"medium\",\"extra_spending\":false,\"harness_retries\":0,\"max_invocations\":27,\"max_turns_per_invocation\":1,\"missing_usage_policy\":\"fail-closed-stop\",\"model\":\"gpt-5.6-sol\",\"service_tier\":\"default\",\"token_limit_semantics\":\"stop-before-next-reported-total-with-in-flight-overshoot\",\"token_stop_threshold\":250000,\"upstream_attempt_count\":\"unverified-when-internal-event-absent\",\"wall_time_seconds\":300}}",
    "source_commit": "b86fbd8c8e85bdb0b641de69f037bc148568ee31",
    "synthetic_fixture": false,
    "target_prompt_hash": "78d24a6c09cfd27afb561efbfb522a7f2e829a1b280347e4e43584929e2e2604",
    "target_slots": [
      {
        "arm": "fresh",
        "budget_denominator": 1,
        "budget_numerator": 0,
        "invocation_id": "target-direct-brokered-fresh-0-1-0",
        "new_contract_id": "brokered",
        "old_contract_id": "direct",
        "preparation_id": "prep-direct-0"
      },
      {
        "arm": "fresh",
        "budget_denominator": 3,
        "budget_numerator": 1,
        "invocation_id": "target-direct-brokered-fresh-1-3-0",
        "new_contract_id": "brokered",
        "old_contract_id": "direct",
        "preparation_id": "prep-direct-0"
      },
      {
        "arm": "inherited",
        "budget_denominator": 1,
        "budget_numerator": 0,
        "invocation_id": "target-direct-brokered-inherited-0-1-0",
        "new_contract_id": "brokered",
        "old_contract_id": "direct",
        "preparation_id": "prep-direct-0"
      },
      {
        "arm": "inherited",
        "budget_denominator": 3,
        "budget_numerator": 1,
        "invocation_id": "target-direct-brokered-inherited-1-3-0",
        "new_contract_id": "brokered",
        "old_contract_id": "direct",
        "preparation_id": "prep-direct-0"
      },
      {
        "arm": "fresh",
        "budget_denominator": 1,
        "budget_numerator": 0,
        "invocation_id": "target-direct-fallback-fresh-0-1-0",
        "new_contract_id": "fallback",
        "old_contract_id": "direct",
        "preparation_id": "prep-direct-0"
      },
      {
        "arm": "fresh",
        "budget_denominator": 3,
        "budget_numerator": 1,
        "invocation_id": "target-direct-fallback-fresh-1-3-0",
        "new_contract_id": "fallback",
        "old_contract_id": "direct",
        "preparation_id": "prep-direct-0"
      },
      {
        "arm": "inherited",
        "budget_denominator": 1,
        "budget_numerator": 0,
        "invocation_id": "target-direct-fallback-inherited-0-1-0",
        "new_contract_id": "fallback",
        "old_contract_id": "direct",
        "preparation_id": "prep-direct-0"
      },
      {
        "arm": "inherited",
        "budget_denominator": 3,
        "budget_numerator": 1,
        "invocation_id": "target-direct-fallback-inherited-1-3-0",
        "new_contract_id": "fallback",
        "old_contract_id": "direct",
        "preparation_id": "prep-direct-0"
      },
      {
        "arm": "fresh",
        "budget_denominator": 1,
        "budget_numerator": 0,
        "invocation_id": "target-brokered-direct-fresh-0-1-0",
        "new_contract_id": "direct",
        "old_contract_id": "brokered",
        "preparation_id": "prep-brokered-0"
      },
      {
        "arm": "fresh",
        "budget_denominator": 3,
        "budget_numerator": 1,
        "invocation_id": "target-brokered-direct-fresh-1-3-0",
        "new_contract_id": "direct",
        "old_contract_id": "brokered",
        "preparation_id": "prep-brokered-0"
      },
      {
        "arm": "inherited",
        "budget_denominator": 1,
        "budget_numerator": 0,
        "invocation_id": "target-brokered-direct-inherited-0-1-0",
        "new_contract_id": "direct",
        "old_contract_id": "brokered",
        "preparation_id": "prep-brokered-0"
      },
      {
        "arm": "inherited",
        "budget_denominator": 3,
        "budget_numerator": 1,
        "invocation_id": "target-brokered-direct-inherited-1-3-0",
        "new_contract_id": "direct",
        "old_contract_id": "brokered",
        "preparation_id": "prep-brokered-0"
      },
      {
        "arm": "fresh",
        "budget_denominator": 1,
        "budget_numerator": 0,
        "invocation_id": "target-brokered-fallback-fresh-0-1-0",
        "new_contract_id": "fallback",
        "old_contract_id": "brokered",
        "preparation_id": "prep-brokered-0"
      },
      {
        "arm": "fresh",
        "budget_denominator": 3,
        "budget_numerator": 1,
        "invocation_id": "target-brokered-fallback-fresh-1-3-0",
        "new_contract_id": "fallback",
        "old_contract_id": "brokered",
        "preparation_id": "prep-brokered-0"
      },
      {
        "arm": "inherited",
        "budget_denominator": 1,
        "budget_numerator": 0,
        "invocation_id": "target-brokered-fallback-inherited-0-1-0",
        "new_contract_id": "fallback",
        "old_contract_id": "brokered",
        "preparation_id": "prep-brokered-0"
      },
      {
        "arm": "inherited",
        "budget_denominator": 3,
        "budget_numerator": 1,
        "invocation_id": "target-brokered-fallback-inherited-1-3-0",
        "new_contract_id": "fallback",
        "old_contract_id": "brokered",
        "preparation_id": "prep-brokered-0"
      },
      {
        "arm": "fresh",
        "budget_denominator": 1,
        "budget_numerator": 0,
        "invocation_id": "target-fallback-direct-fresh-0-1-0",
        "new_contract_id": "direct",
        "old_contract_id": "fallback",
        "preparation_id": "prep-fallback-0"
      },
      {
        "arm": "fresh",
        "budget_denominator": 3,
        "budget_numerator": 1,
        "invocation_id": "target-fallback-direct-fresh-1-3-0",
        "new_contract_id": "direct",
        "old_contract_id": "fallback",
        "preparation_id": "prep-fallback-0"
      },
      {
        "arm": "inherited",
        "budget_denominator": 1,
        "budget_numerator": 0,
        "invocation_id": "target-fallback-direct-inherited-0-1-0",
        "new_contract_id": "direct",
        "old_contract_id": "fallback",
        "preparation_id": "prep-fallback-0"
      },
      {
        "arm": "inherited",
        "budget_denominator": 3,
        "budget_numerator": 1,
        "invocation_id": "target-fallback-direct-inherited-1-3-0",
        "new_contract_id": "direct",
        "old_contract_id": "fallback",
        "preparation_id": "prep-fallback-0"
      },
      {
        "arm": "fresh",
        "budget_denominator": 1,
        "budget_numerator": 0,
        "invocation_id": "target-fallback-brokered-fresh-0-1-0",
        "new_contract_id": "brokered",
        "old_contract_id": "fallback",
        "preparation_id": "prep-fallback-0"
      },
      {
        "arm": "fresh",
        "budget_denominator": 3,
        "budget_numerator": 1,
        "invocation_id": "target-fallback-brokered-fresh-1-3-0",
        "new_contract_id": "brokered",
        "old_contract_id": "fallback",
        "preparation_id": "prep-fallback-0"
      },
      {
        "arm": "inherited",
        "budget_denominator": 1,
        "budget_numerator": 0,
        "invocation_id": "target-fallback-brokered-inherited-0-1-0",
        "new_contract_id": "brokered",
        "old_contract_id": "fallback",
        "preparation_id": "prep-fallback-0"
      },
      {
        "arm": "inherited",
        "budget_denominator": 3,
        "budget_numerator": 1,
        "invocation_id": "target-fallback-brokered-inherited-1-3-0",
        "new_contract_id": "brokered",
        "old_contract_id": "fallback",
        "preparation_id": "prep-fallback-0"
      }
    ],
    "token_stop_ceiling": 250000
  },
  "preparation_payloads": {
    "prep-brokered-0": {
      "actions": [
        {
          "identifier": "search",
          "text": " search"
        },
        {
          "identifier": "weather",
          "text": " weather"
        },
        {
          "identifier": "calendar",
          "text": " calendar"
        },
        {
          "identifier": "email",
          "text": " email"
        },
        {
          "identifier": "map",
          "text": " map"
        },
        {
          "identifier": "news",
          "text": " news"
        },
        {
          "identifier": "calculate",
          "text": " calculate"
        },
        {
          "identifier": "translate",
          "text": " translate"
        }
      ],
      "current_contract": {
        "admissible_actions": [
          {
            "actions": [
              "weather",
              "map"
            ],
            "state_id": "weather_montreal"
          },
          {
            "actions": [
              "map",
              "calendar"
            ],
            "state_id": "museum_route"
          },
          {
            "actions": [
              "news",
              "email"
            ],
            "state_id": "election_news"
          },
          {
            "actions": [
              "calendar",
              "map"
            ],
            "state_id": "schedule_meeting"
          },
          {
            "actions": [
              "calculate",
              "calendar"
            ],
            "state_id": "calculate_tax"
          },
          {
            "actions": [
              "search",
              "news"
            ],
            "state_id": "weekend_plan"
          }
        ],
        "identifier": "brokered"
      },
      "instruction": "Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.",
      "preparation_id": "prep-brokered-0",
      "response_schema": {
        "explanation": {
          "maximum_characters": 512,
          "type": "string"
        },
        "required_keys": [
          "rows",
          "explanation"
        ],
        "rows": {
          "count": 6,
          "every_declared_state_exactly_once": true,
          "item_required_keys": [
            "state_id",
            "action"
          ]
        },
        "type": "object"
      },
      "states": [
        {
          "identifier": "weather_montreal",
          "source_index": 0,
          "text": "User: What is the weather in Montreal?\nTool:"
        },
        {
          "identifier": "museum_route",
          "source_index": 2,
          "text": "User: Give me directions to the nearest museum.\nTool:"
        },
        {
          "identifier": "election_news",
          "source_index": 4,
          "text": "User: Find the latest election news.\nTool:"
        },
        {
          "identifier": "schedule_meeting",
          "source_index": 6,
          "text": "User: Schedule a project meeting tomorrow.\nTool:"
        },
        {
          "identifier": "calculate_tax",
          "source_index": 8,
          "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
        },
        {
          "identifier": "weekend_plan",
          "source_index": 10,
          "text": "User: Suggest a weather-safe weekend outing.\nTool:"
        }
      ],
      "weights": [
        1,
        1,
        1,
        1,
        1,
        1
      ]
    },
    "prep-direct-0": {
      "actions": [
        {
          "identifier": "search",
          "text": " search"
        },
        {
          "identifier": "weather",
          "text": " weather"
        },
        {
          "identifier": "calendar",
          "text": " calendar"
        },
        {
          "identifier": "email",
          "text": " email"
        },
        {
          "identifier": "map",
          "text": " map"
        },
        {
          "identifier": "news",
          "text": " news"
        },
        {
          "identifier": "calculate",
          "text": " calculate"
        },
        {
          "identifier": "translate",
          "text": " translate"
        }
      ],
      "current_contract": {
        "admissible_actions": [
          {
            "actions": [
              "weather",
              "search"
            ],
            "state_id": "weather_montreal"
          },
          {
            "actions": [
              "map",
              "search"
            ],
            "state_id": "museum_route"
          },
          {
            "actions": [
              "news",
              "search"
            ],
            "state_id": "election_news"
          },
          {
            "actions": [
              "calendar",
              "email"
            ],
            "state_id": "schedule_meeting"
          },
          {
            "actions": [
              "calculate",
              "search"
            ],
            "state_id": "calculate_tax"
          },
          {
            "actions": [
              "weather",
              "map"
            ],
            "state_id": "weekend_plan"
          }
        ],
        "identifier": "direct"
      },
      "instruction": "Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.",
      "preparation_id": "prep-direct-0",
      "response_schema": {
        "explanation": {
          "maximum_characters": 512,
          "type": "string"
        },
        "required_keys": [
          "rows",
          "explanation"
        ],
        "rows": {
          "count": 6,
          "every_declared_state_exactly_once": true,
          "item_required_keys": [
            "state_id",
            "action"
          ]
        },
        "type": "object"
      },
      "states": [
        {
          "identifier": "weather_montreal",
          "source_index": 0,
          "text": "User: What is the weather in Montreal?\nTool:"
        },
        {
          "identifier": "museum_route",
          "source_index": 2,
          "text": "User: Give me directions to the nearest museum.\nTool:"
        },
        {
          "identifier": "election_news",
          "source_index": 4,
          "text": "User: Find the latest election news.\nTool:"
        },
        {
          "identifier": "schedule_meeting",
          "source_index": 6,
          "text": "User: Schedule a project meeting tomorrow.\nTool:"
        },
        {
          "identifier": "calculate_tax",
          "source_index": 8,
          "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
        },
        {
          "identifier": "weekend_plan",
          "source_index": 10,
          "text": "User: Suggest a weather-safe weekend outing.\nTool:"
        }
      ],
      "weights": [
        1,
        1,
        1,
        1,
        1,
        1
      ]
    },
    "prep-fallback-0": {
      "actions": [
        {
          "identifier": "search",
          "text": " search"
        },
        {
          "identifier": "weather",
          "text": " weather"
        },
        {
          "identifier": "calendar",
          "text": " calendar"
        },
        {
          "identifier": "email",
          "text": " email"
        },
        {
          "identifier": "map",
          "text": " map"
        },
        {
          "identifier": "news",
          "text": " news"
        },
        {
          "identifier": "calculate",
          "text": " calculate"
        },
        {
          "identifier": "translate",
          "text": " translate"
        }
      ],
      "current_contract": {
        "admissible_actions": [
          {
            "actions": [
              "weather",
              "news"
            ],
            "state_id": "weather_montreal"
          },
          {
            "actions": [
              "map",
              "search"
            ],
            "state_id": "museum_route"
          },
          {
            "actions": [
              "news",
              "search"
            ],
            "state_id": "election_news"
          },
          {
            "actions": [
              "calendar",
              "email"
            ],
            "state_id": "schedule_meeting"
          },
          {
            "actions": [
              "calculate",
              "translate"
            ],
            "state_id": "calculate_tax"
          },
          {
            "actions": [
              "map",
              "news"
            ],
            "state_id": "weekend_plan"
          }
        ],
        "identifier": "fallback"
      },
      "instruction": "Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.",
      "preparation_id": "prep-fallback-0",
      "response_schema": {
        "explanation": {
          "maximum_characters": 512,
          "type": "string"
        },
        "required_keys": [
          "rows",
          "explanation"
        ],
        "rows": {
          "count": 6,
          "every_declared_state_exactly_once": true,
          "item_required_keys": [
            "state_id",
            "action"
          ]
        },
        "type": "object"
      },
      "states": [
        {
          "identifier": "weather_montreal",
          "source_index": 0,
          "text": "User: What is the weather in Montreal?\nTool:"
        },
        {
          "identifier": "museum_route",
          "source_index": 2,
          "text": "User: Give me directions to the nearest museum.\nTool:"
        },
        {
          "identifier": "election_news",
          "source_index": 4,
          "text": "User: Find the latest election news.\nTool:"
        },
        {
          "identifier": "schedule_meeting",
          "source_index": 6,
          "text": "User: Schedule a project meeting tomorrow.\nTool:"
        },
        {
          "identifier": "calculate_tax",
          "source_index": 8,
          "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
        },
        {
          "identifier": "weekend_plan",
          "source_index": 10,
          "text": "User: Suggest a weather-safe weekend outing.\nTool:"
        }
      ],
      "weights": [
        1,
        1,
        1,
        1,
        1,
        1
      ]
    }
  },
  "preparation_scores": {
    "prep-brokered-0": {
      "complete": true,
      "failures": [],
      "rate_bits": 1.4591479170272448,
      "valid": true
    },
    "prep-direct-0": {
      "complete": true,
      "failures": [],
      "rate_bits": 1.2516291673878228,
      "valid": true
    },
    "prep-fallback-0": {
      "complete": true,
      "failures": [],
      "rate_bits": 1.792481250360578,
      "valid": true
    }
  },
  "receipts": [
    {
      "arm": null,
      "attempted": true,
      "budget_denominator": null,
      "budget_numerator": null,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:37:25.833436Z",
      "invocation_id": "prep-direct-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": null,
      "old_contract_id": "direct",
      "parent_preparation_id": null,
      "request_hash": "7e86ac241814edf5ff65d0d5cd1d079a4245ccecab2b5e9a8e7f36a351c5c66c",
      "response_hash": "d216ba90ab045c41b419f73ad1eae83f71317cb5aafb15c10f3a939aa7ebb1dd",
      "response_text": "{\"explanation\":\"Choose search for all four states where it is admissible, yielding the most concentrated action distribution. The remaining two states have disjoint action sets, so each necessarily adds a singleton action.\",\"rows\":[{\"action\":\"search\",\"state_id\":\"weather_montreal\"},{\"action\":\"search\",\"state_id\":\"museum_route\"},{\"action\":\"search\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"search\",\"state_id\":\"calculate_tax\"},{\"action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "preparation",
      "started_at": "2026-09-15T21:37:16.646899Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3192,
        "output_tokens": 286,
        "reasoning_tokens": 164
      }
    },
    {
      "arm": null,
      "attempted": true,
      "budget_denominator": null,
      "budget_numerator": null,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:37:36.658071Z",
      "invocation_id": "prep-brokered-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": null,
      "old_contract_id": "brokered",
      "parent_preparation_id": null,
      "request_hash": "e1dca0e5ab6c0332919260683267a73334ffc75eeeab4cdb0a2d5d5eeca461c0",
      "response_hash": "e590df30fb6b40e957093039403a68063fcaef17e1719b2bd9806dabf2980aba",
      "response_text": "{\"explanation\":\"This yields action counts of 3 for map, 2 for news, and 1 for calendar\u2014the most concentrated feasible distribution and therefore minimum entropy under equal weights.\",\"rows\":[{\"action\":\"map\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "preparation",
      "started_at": "2026-09-15T21:37:25.849328Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3197,
        "output_tokens": 395,
        "reasoning_tokens": 277
      }
    },
    {
      "arm": null,
      "attempted": true,
      "budget_denominator": null,
      "budget_numerator": null,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:37:45.974703Z",
      "invocation_id": "prep-fallback-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": null,
      "old_contract_id": "fallback",
      "parent_preparation_id": null,
      "request_hash": "a4440c6b601bafdbd039676e40b56bb8206337cbfd43e5659bc093acb3f7dc19",
      "response_hash": "72b9e119c0c148f3a92038f5c6fcfe0557e83633ea19cc38f6c7a800144b37f9",
      "response_text": "{\"explanation\":\"Choosing news for all three states that admit it yields counts 3,1,1,1, the most concentrated feasible action distribution and thus minimum entropy.\",\"rows\":[{\"action\":\"news\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "preparation",
      "started_at": "2026-09-15T21:37:36.672964Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3194,
        "output_tokens": 301,
        "reasoning_tokens": 185
      }
    },
    {
      "arm": "fresh",
      "attempted": true,
      "budget_denominator": 1,
      "budget_numerator": 0,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:38:03.868715Z",
      "invocation_id": "target-direct-brokered-fresh-0-1-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "brokered",
      "old_contract_id": "direct",
      "parent_preparation_id": "prep-direct-0",
      "request_hash": "34544b2cc552eaa876c1d65cc70a36e0ada22803a4980593332a70683bd8cb55",
      "response_hash": "f9a91da47ec3b9ce849a922ccc8acf05624bbb339a746d0cfbfeee3ba405c1d8",
      "response_text": "{\"explanation\":\"Old actions are unchanged, satisfying the zero revision budget. New actions are admissible for every state; choosing map for both weather_montreal and museum_route repeats the joint pair (search, map), minimizing joint-profile entropy.\",\"rows\":[{\"new_action\":\"map\",\"old_action\":\"search\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"search\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"search\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"search\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"search\",\"old_action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:37:45.993168Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3447,
        "output_tokens": 525,
        "reasoning_tokens": 359
      }
    },
    {
      "arm": "fresh",
      "attempted": true,
      "budget_denominator": 3,
      "budget_numerator": 1,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:38:26.841333Z",
      "invocation_id": "target-direct-brokered-fresh-1-3-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "brokered",
      "old_contract_id": "direct",
      "parent_preparation_id": "prep-direct-0",
      "request_hash": "2173b95bd7e3cd469cb7bb1e54b278ab2bd404119e57b7c72aae35ef2b54e934",
      "response_hash": "ee8e444b2a6ffb2b8bb0e6eb0ccc96649f1654e00b7976947ff182d0f4499f03",
      "response_text": "{\"explanation\":\"All old actions remain unchanged, using 0 of 2 permitted revisions. The pair (search, map) occurs twice; all other joint pairs occur once, achieving the minimum possible joint-profile entropy because no admissible pair can occur in three states.\",\"rows\":[{\"new_action\":\"map\",\"old_action\":\"search\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"search\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"search\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"search\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"search\",\"old_action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:38:03.919751Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3448,
        "output_tokens": 1005,
        "reasoning_tokens": 834
      }
    },
    {
      "arm": "inherited",
      "attempted": true,
      "budget_denominator": 1,
      "budget_numerator": 0,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:38:47.152705Z",
      "invocation_id": "target-direct-brokered-inherited-0-1-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "brokered",
      "old_contract_id": "direct",
      "parent_preparation_id": "prep-direct-0",
      "request_hash": "a3c7524622537285eaf090a9e25311a25b54b843451bb51dc2240c14db90b55e",
      "response_hash": "586e5aa6a2e8a864364f8cabbbc3891c970cc9686c451b9364d3ad231d297403",
      "response_text": "{\"explanation\":\"The zero revision budget fixes every old action to the incumbent. Choosing new action map for the first two search states creates the only repeated old/new pair available; all other joint pairs must be distinct, minimizing joint-profile entropy.\",\"rows\":[{\"new_action\":\"map\",\"old_action\":\"search\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"search\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"search\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"search\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"search\",\"old_action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:38:26.861385Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 4010,
        "output_tokens": 400,
        "reasoning_tokens": 235
      }
    },
    {
      "arm": "inherited",
      "attempted": true,
      "budget_denominator": 3,
      "budget_numerator": 1,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:39:08.079071Z",
      "invocation_id": "target-direct-brokered-inherited-1-3-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "brokered",
      "old_contract_id": "direct",
      "parent_preparation_id": "prep-direct-0",
      "request_hash": "3947432c52ebd53ba9fd9a34f92bcb1413aaf2a5407ef7d1b9830988da345fe8",
      "response_hash": "7b13f0abf207485b703f871700884f82a718cdf945660d9a846ed678dac51596",
      "response_text": "{\"explanation\":\"No old-action revisions are needed, so the 1/3 budget is satisfied. Using (search, map) for two states concentrates the joint pair distribution as much as admissibility permits; the other four pairs are necessarily distinct.\",\"rows\":[{\"new_action\":\"map\",\"old_action\":\"search\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"search\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"search\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"search\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"search\",\"old_action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:38:47.173805Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3693,
        "output_tokens": 848,
        "reasoning_tokens": 681
      }
    },
    {
      "arm": "fresh",
      "attempted": true,
      "budget_denominator": 1,
      "budget_numerator": 0,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:39:20.650984Z",
      "invocation_id": "target-direct-fallback-fresh-0-1-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "fallback",
      "old_contract_id": "direct",
      "parent_preparation_id": "prep-direct-0",
      "request_hash": "30225701e77557d52c5d05dd6954fadbc245c5446f21b36fcc0aab83ef8fd58f",
      "response_hash": "3860fdca030ec887d8ba0f034d1897428a71532ade545fb662fb1b3235fef6a8",
      "response_text": "{\"explanation\":\"The zero revision budget keeps every old action unchanged. Choosing news for both weather_montreal and election_news creates one repeated joint pair, (search, news); all other old-action groups cannot produce additional pair collisions, minimizing joint-profile entropy.\",\"rows\":[{\"new_action\":\"news\",\"old_action\":\"search\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"search\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"search\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"search\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"map\",\"old_action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:39:08.107760Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3444,
        "output_tokens": 486,
        "reasoning_tokens": 317
      }
    },
    {
      "arm": "fresh",
      "attempted": true,
      "budget_denominator": 3,
      "budget_numerator": 1,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:39:41.344657Z",
      "invocation_id": "target-direct-fallback-fresh-1-3-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "fallback",
      "old_contract_id": "direct",
      "parent_preparation_id": "prep-direct-0",
      "request_hash": "f8ef2978bbb10ac775f7cd1129497476ac5f2d2a0aaf8525bdd9b93b66c9e2cc",
      "response_hash": "418a0dc9572d66e34dd29b6d31f6e9e396361799bff2cabb4ce538dee06a0eb3",
      "response_text": "{\"explanation\":\"Uses one old-action revision, within the two-state budget. The joint pairs form frequencies 2,2,1,1, minimizing entropy because the meeting and tax states necessarily have unique pairs.\",\"rows\":[{\"new_action\":\"news\",\"old_action\":\"weather\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"search\",\"old_action\":\"search\",\"state_id\":\"museum_route\"},{\"new_action\":\"search\",\"old_action\":\"search\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"search\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"news\",\"old_action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:39:20.702296Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3445,
        "output_tokens": 925,
        "reasoning_tokens": 765
      }
    },
    {
      "arm": "inherited",
      "attempted": true,
      "budget_denominator": 1,
      "budget_numerator": 0,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:39:53.773147Z",
      "invocation_id": "target-direct-fallback-inherited-0-1-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "fallback",
      "old_contract_id": "direct",
      "parent_preparation_id": "prep-direct-0",
      "request_hash": "cd4a40c13c639a2d5834fdf4968aee18018e015af6861cd5a67b2f9181de990b",
      "response_hash": "3660b24ca17a8f83a1c5a48d59c4ac751f821f33d9684bc2d25f2c793c63045a",
      "response_text": "{\"explanation\":\"The zero revision budget fixes every old action to the incumbent. Choosing news for Montreal and election news creates one repeated joint pair; no pair can occur more than twice, so the resulting profile\u2014one pair of weight two and four singletons\u2014has minimum entropy.\",\"rows\":[{\"new_action\":\"news\",\"old_action\":\"search\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"search\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"search\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"search\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"map\",\"old_action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:39:41.366697Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 4006,
        "output_tokens": 456,
        "reasoning_tokens": 283
      }
    },
    {
      "arm": "inherited",
      "attempted": true,
      "budget_denominator": 3,
      "budget_numerator": 1,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:40:18.666961Z",
      "invocation_id": "target-direct-fallback-inherited-1-3-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "fallback",
      "old_contract_id": "direct",
      "parent_preparation_id": "prep-direct-0",
      "request_hash": "a863df474879d8bdde1302558a3f088d4acf6bcffd80293b59e2902c2601e07a",
      "response_hash": "ec9fdb095b940f385cab3c04d0b46eaf0c5a8505a9d18a04b408390516a94546",
      "response_text": "{\"explanation\":\"Use two repeated joint profiles: (search, search) for museum_route and election_news, and (weather, news) for weather_montreal and weekend_plan. This gives profile counts 2,2,1,1 while revising only one old action, within the two-state budget.\",\"rows\":[{\"new_action\":\"news\",\"old_action\":\"weather\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"search\",\"old_action\":\"search\",\"state_id\":\"museum_route\"},{\"new_action\":\"search\",\"old_action\":\"search\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"search\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"news\",\"old_action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:39:53.794134Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 4007,
        "output_tokens": 1150,
        "reasoning_tokens": 970
      }
    },
    {
      "arm": "fresh",
      "attempted": true,
      "budget_denominator": 1,
      "budget_numerator": 0,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:40:28.335150Z",
      "invocation_id": "target-brokered-direct-fresh-0-1-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "direct",
      "old_contract_id": "brokered",
      "parent_preparation_id": "prep-brokered-0",
      "request_hash": "0744ef0ba7a454360f29030ae4bc4385779e1b13d966e4619adf8490f2e02d9a",
      "response_hash": "b6645da536d22fc5428770b763bf68af6ff1ea1b1201eced30847e6404e2d77b",
      "response_text": "{\"explanation\":\"The zero revision budget keeps every old action unchanged. New actions satisfy the direct contract; choosing search for the first two map-incumbent states repeats the joint pair (map, search), minimizing joint-profile entropy.\",\"rows\":[{\"new_action\":\"search\",\"old_action\":\"map\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"search\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:40:18.687936Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3447,
        "output_tokens": 349,
        "reasoning_tokens": 186
      }
    },
    {
      "arm": "fresh",
      "attempted": true,
      "budget_denominator": 3,
      "budget_numerator": 1,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:40:52.806919Z",
      "invocation_id": "target-brokered-direct-fresh-1-3-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "direct",
      "old_contract_id": "brokered",
      "parent_preparation_id": "prep-brokered-0",
      "request_hash": "2ef58bab81348ad0297dc88834f77c28bb73720ce165bf068089cb9223b95815",
      "response_hash": "28657f84818610d5f6be1fd42c69e35f8ef09ce2072871b23dc780f4924308ab",
      "response_text": "{\"explanation\":\"All incumbent old actions are retained, using 0 of the 2 permitted revisions. Every new action is admissible. Assigning search to the first two states creates the largest possible repeated joint pair, (map, search), minimizing joint-profile entropy.\",\"rows\":[{\"new_action\":\"search\",\"old_action\":\"map\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"search\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:40:28.386250Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3449,
        "output_tokens": 1106,
        "reasoning_tokens": 935
      }
    },
    {
      "arm": "inherited",
      "attempted": true,
      "budget_denominator": 1,
      "budget_numerator": 0,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:41:04.602735Z",
      "invocation_id": "target-brokered-direct-inherited-0-1-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "direct",
      "old_contract_id": "brokered",
      "parent_preparation_id": "prep-brokered-0",
      "request_hash": "724d8c12a3e57ce60c648467b4bfd038a9643f5167b372241ff2c7e7676691b5",
      "response_hash": "ce7c9f68bcb0fcf8cc3eaedf85cdc2bbbbeb9b3a07e1afbeb46ab9b6a705ce72",
      "response_text": "{\"explanation\":\"The zero revision budget fixes every old action to the incumbent. Choosing search for the first two states creates the only repeated old/new pair, (map, search), yielding pair counts 2,1,1,1,1 and minimum joint-profile entropy.\",\"rows\":[{\"new_action\":\"search\",\"old_action\":\"map\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"search\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:40:52.829578Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 4009,
        "output_tokens": 456,
        "reasoning_tokens": 284
      }
    },
    {
      "arm": "inherited",
      "attempted": true,
      "budget_denominator": 3,
      "budget_numerator": 1,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:41:31.493402Z",
      "invocation_id": "target-brokered-direct-inherited-1-3-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "direct",
      "old_contract_id": "brokered",
      "parent_preparation_id": "prep-brokered-0",
      "request_hash": "ffd7560b1f11dc98c946c5e299baccde697448b34cf8b088c8dd2812cf772584",
      "response_hash": "661ac766f5da33370540a621690e8ce38da56aeab224060eaa061c487a46aa34",
      "response_text": "{\"explanation\":\"The pair (map, search) is shared by two states; all other feasible joint profiles are unique, giving the most concentrated profile counts: 2,1,1,1,1. No old actions are revised, so the revision budget is satisfied.\",\"rows\":[{\"new_action\":\"search\",\"old_action\":\"map\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"search\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:41:04.629162Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 4010,
        "output_tokens": 1263,
        "reasoning_tokens": 1090
      }
    },
    {
      "arm": "fresh",
      "attempted": true,
      "budget_denominator": 1,
      "budget_numerator": 0,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:41:41.261215Z",
      "invocation_id": "target-brokered-fallback-fresh-0-1-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "fallback",
      "old_contract_id": "brokered",
      "parent_preparation_id": "prep-brokered-0",
      "request_hash": "939fa0e0fb73ca7236ceb0af5ea50d328266e51201fb98f6e16289e895d44062",
      "response_hash": "01c6e93f30bb75d1024a284769c256bd619c943a430dfa4592c99125cc6f6409",
      "response_text": "{\"explanation\":\"The old actions remain unchanged to meet the zero revision budget. New actions satisfy the fallback contract; choosing news for both news-incumbent states merges one joint-action profile and minimizes entropy.\",\"rows\":[{\"new_action\":\"weather\",\"old_action\":\"map\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:41:31.517491Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3449,
        "output_tokens": 367,
        "reasoning_tokens": 209
      }
    },
    {
      "arm": "fresh",
      "attempted": true,
      "budget_denominator": 3,
      "budget_numerator": 1,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:41:59.875927Z",
      "invocation_id": "target-brokered-fallback-fresh-1-3-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "fallback",
      "old_contract_id": "brokered",
      "parent_preparation_id": "prep-brokered-0",
      "request_hash": "27f467299d4fe5b122f14c8b591d699e9222ae1b596ad1a074961b7d40f73608",
      "response_hash": "66873ed631d51fbf8122dfe1e1362970df8ceb3bdc97443fd435fe1269cfca23",
      "response_text": "{\"explanation\":\"All incumbent old actions already satisfy the old contract, so no revisions are used (0/6, within the 1/3 budget). The new actions satisfy the fallback contract. Using (news, news) for both election_news and weekend_plan creates the only repeated joint pair available, minimizing joint-profile entropy.\",\"rows\":[{\"new_action\":\"weather\",\"old_action\":\"map\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:41:41.310567Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3448,
        "output_tokens": 847,
        "reasoning_tokens": 664
      }
    },
    {
      "arm": "inherited",
      "attempted": true,
      "budget_denominator": 1,
      "budget_numerator": 0,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:42:12.419938Z",
      "invocation_id": "target-brokered-fallback-inherited-0-1-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "fallback",
      "old_contract_id": "brokered",
      "parent_preparation_id": "prep-brokered-0",
      "request_hash": "961291c3ad86efe9357343116fef7f11e08dcc71cef6283086e4ebd054e5e4f8",
      "response_hash": "99972757b795443ae12bf362451aec5c37a0ddc70af0a8f6d4833b1254520e04",
      "response_text": "{\"explanation\":\"The zero revision budget fixes every old action to the incumbent. Choosing news for both election_news and weekend_plan creates the only repeated joint pair, (news, news), yielding the minimum joint-profile entropy; all other pairs must be unique.\",\"rows\":[{\"new_action\":\"news\",\"old_action\":\"map\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:41:59.898981Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 4012,
        "output_tokens": 393,
        "reasoning_tokens": 225
      }
    },
    {
      "arm": "inherited",
      "attempted": true,
      "budget_denominator": 3,
      "budget_numerator": 1,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:42:31.440812Z",
      "invocation_id": "target-brokered-fallback-inherited-1-3-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "fallback",
      "old_contract_id": "brokered",
      "parent_preparation_id": "prep-brokered-0",
      "request_hash": "9ae5526ed54d48c40cfd99d466ec1b78ea96b51f826768225cc60eedb23c861b",
      "response_hash": "fa2dd5c5fd379da5f685fca77d62b1f3370ed02ce7cf9fc5f247155e1739b815",
      "response_text": "{\"explanation\":\"No old-action revisions are needed, so the 1/3 budget is satisfied. Choosing news for both election_news and weekend_plan creates the only repeated joint profile, (news, news), yielding optimal joint-profile counts 2,1,1,1,1.\",\"rows\":[{\"new_action\":\"weather\",\"old_action\":\"map\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:42:12.442379Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 4011,
        "output_tokens": 899,
        "reasoning_tokens": 724
      }
    },
    {
      "arm": "fresh",
      "attempted": true,
      "budget_denominator": 1,
      "budget_numerator": 0,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:42:41.606491Z",
      "invocation_id": "target-fallback-direct-fresh-0-1-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "direct",
      "old_contract_id": "fallback",
      "parent_preparation_id": "prep-fallback-0",
      "request_hash": "32e2c3bdbbd6785d21e83b5798cf771a42574af1c7777e9b4038598756c3c98e",
      "response_hash": "5a67a924343f025e1bd2e2effd3f49cd1d4abac365d84346581f2f30696dffa3",
      "response_text": "{\"explanation\":\"The zero revision budget keeps every old action unchanged. New actions are admissible; using search for both news-backed weather_montreal and election_news creates the only repeated joint pair and minimizes joint-profile entropy.\",\"rows\":[{\"new_action\":\"search\",\"old_action\":\"news\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"search\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"map\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:42:31.463888Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3445,
        "output_tokens": 404,
        "reasoning_tokens": 242
      }
    },
    {
      "arm": "fresh",
      "attempted": true,
      "budget_denominator": 3,
      "budget_numerator": 1,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:43:05.526522Z",
      "invocation_id": "target-fallback-direct-fresh-1-3-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "direct",
      "old_contract_id": "fallback",
      "parent_preparation_id": "prep-fallback-0",
      "request_hash": "5e3426db72763624528922fa99dd93501843ec51094a174e7eedc4b0abbcd506",
      "response_hash": "d0a58364655b1a30203afb737f5c6fe187658dd6e36dc47a30222f10b26ed10c",
      "response_text": "{\"explanation\":\"Uses one old-action revision out of the allowed two. Two pairs are each reused twice\u2014(news, search) and (map, map)\u2014while the meeting and tax pairs are necessarily distinct, minimizing joint-profile entropy.\",\"rows\":[{\"new_action\":\"search\",\"old_action\":\"news\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"search\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:42:41.657752Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3445,
        "output_tokens": 1081,
        "reasoning_tokens": 916
      }
    },
    {
      "arm": "inherited",
      "attempted": true,
      "budget_denominator": 1,
      "budget_numerator": 0,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:43:16.820946Z",
      "invocation_id": "target-fallback-direct-inherited-0-1-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "direct",
      "old_contract_id": "fallback",
      "parent_preparation_id": "prep-fallback-0",
      "request_hash": "422775946b5f3bea4f00e9f02067e6a189abf5e603c2d7130d1cc5e572ba71c8",
      "response_hash": "c8d98cd181b24e020eedcf2a1a20f04720f2b04f0f7079ebc234d78f4dab6540",
      "response_text": "{\"explanation\":\"The zero revision budget fixes every old action to the incumbent. Choosing weather as the new action for both weather_montreal and weekend_plan creates the only repeated joint pair, (news, weather), yielding the minimum joint-profile entropy.\",\"rows\":[{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:43:05.550274Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 4003,
        "output_tokens": 319,
        "reasoning_tokens": 152
      }
    },
    {
      "arm": "inherited",
      "attempted": true,
      "budget_denominator": 3,
      "budget_numerator": 1,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:43:31.008545Z",
      "invocation_id": "target-fallback-direct-inherited-1-3-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "direct",
      "old_contract_id": "fallback",
      "parent_preparation_id": "prep-fallback-0",
      "request_hash": "66c04b9f76a6c7df7dc3eee368688cad0097641636eee3294fc2d2bb548522ed",
      "response_hash": "a53e2c94e4abe852a49531b7981942c147a17aff31a8fbab831f181894fc3f87",
      "response_text": "{\"explanation\":\"This forms two repeated joint profiles\u2014(news, search) and (map, map)\u2014plus two unavoidable singletons. Only weekend_plan revises its installed old action, so 1 of 6 revisions is within the 1/3 budget.\",\"rows\":[{\"new_action\":\"search\",\"old_action\":\"news\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"search\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:43:16.866540Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 4005,
        "output_tokens": 612,
        "reasoning_tokens": 441
      }
    },
    {
      "arm": "fresh",
      "attempted": true,
      "budget_denominator": 1,
      "budget_numerator": 0,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:43:42.306559Z",
      "invocation_id": "target-fallback-brokered-fresh-0-1-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "brokered",
      "old_contract_id": "fallback",
      "parent_preparation_id": "prep-fallback-0",
      "request_hash": "a620a68b5bcda667a7a65289826cb7bb68a6970515001de751d0d2f6a005ef55",
      "response_hash": "a756c73314d31527edeae88475244d4615e54c70b43aa48fa01a9083093d3c2b",
      "response_text": "{\"explanation\":\"The zero revision budget preserves every incumbent old action. New actions satisfy the brokered contract; choosing news for both election_news and weekend_plan repeats the (news, news) profile, minimizing joint-profile entropy.\",\"rows\":[{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:43:31.034397Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3449,
        "output_tokens": 430,
        "reasoning_tokens": 268
      }
    },
    {
      "arm": "fresh",
      "attempted": true,
      "budget_denominator": 3,
      "budget_numerator": 1,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:43:57.984119Z",
      "invocation_id": "target-fallback-brokered-fresh-1-3-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "brokered",
      "old_contract_id": "fallback",
      "parent_preparation_id": "prep-fallback-0",
      "request_hash": "eb7d04b0a8162d20cd4ac2d1402fa8aa3728dcd2c699dd3e594f5bb8a1ca7c69",
      "response_hash": "22eb1becd76c8a04ee6f34a892071b5b7a0469d37c285de37ceff63209cbcc47",
      "response_text": "{\"explanation\":\"All incumbent old actions remain admissible, so revisions are 0/6, within the 1/3 budget. New actions are admissible, and choosing news for both election_news and weekend_plan produces the only repeated joint pair, minimizing joint-profile entropy.\",\"rows\":[{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:43:42.363464Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 3449,
        "output_tokens": 689,
        "reasoning_tokens": 516
      }
    },
    {
      "arm": "inherited",
      "attempted": true,
      "budget_denominator": 1,
      "budget_numerator": 0,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:44:06.143050Z",
      "invocation_id": "target-fallback-brokered-inherited-0-1-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "brokered",
      "old_contract_id": "fallback",
      "parent_preparation_id": "prep-fallback-0",
      "request_hash": "d4de0911c276498db1761dc38756112131b0e3a3882c1740e0cdb1c987b3874f",
      "response_hash": "90b68ae60dd3c70d0ffe6811fac9441fb085b5d8f7181224f0c0bf09bdbfcba8",
      "response_text": "{\"explanation\":\"The zero revision budget fixes every old action to the incumbent. Selecting new_action=news for election_news and weekend_plan creates the only repeated joint pair, (news, news), minimizing joint-profile entropy; all other pairs necessarily remain unique.\",\"rows\":[{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:43:58.007190Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 4007,
        "output_tokens": 296,
        "reasoning_tokens": 128
      }
    },
    {
      "arm": "inherited",
      "attempted": true,
      "budget_denominator": 3,
      "budget_numerator": 1,
      "context_overflow": false,
      "finish_reason": "completed",
      "finished_at": "2026-09-15T21:44:28.940788Z",
      "invocation_id": "target-fallback-brokered-inherited-1-3-0",
      "model": "gpt-5.6-sol",
      "new_contract_id": "brokered",
      "old_contract_id": "fallback",
      "parent_preparation_id": "prep-fallback-0",
      "request_hash": "3cb4b98061f43ead7a96b1d9cf5194a8f89f7cc0883c6a53ff8912f99a9c5ce3",
      "response_hash": "fbdf7d25e202c71a92f6b27419a5efd09aff3cc9f64b0163fc43b5a573c367e2",
      "response_text": "{\"explanation\":\"Using news/news for election_news and weekend_plan creates the only repeated feasible joint profile. All other joint profiles are unique, yielding the minimum entropy distribution (2,1,1,1,1). No old actions are revised, so the revision budget is satisfied.\",\"rows\":[{\"new_action\":\"weather\",\"old_action\":\"news\",\"state_id\":\"weather_montreal\"},{\"new_action\":\"map\",\"old_action\":\"map\",\"state_id\":\"museum_route\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"election_news\"},{\"new_action\":\"calendar\",\"old_action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"new_action\":\"calculate\",\"old_action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"new_action\":\"news\",\"old_action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
      "retries": 0,
      "stage": "target",
      "started_at": "2026-09-15T21:44:06.166389Z",
      "synthetic_fixture": false,
      "transport_error": null,
      "usage": {
        "billed_cost": null,
        "cached_input_tokens": 0,
        "input_tokens": 4007,
        "output_tokens": 849,
        "reasoning_tokens": 675
      }
    }
  ],
  "target_payloads": {
    "target-brokered-direct-fresh-0-1-0": {
      "arm": "fresh",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "map",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "map",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calendar",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "preparation_id": "prep-brokered-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 1,
          "numerator": 0
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-brokered-0-direct-0-1",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": []
    },
    "target-brokered-direct-fresh-1-3-0": {
      "arm": "fresh",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "map",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "map",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calendar",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "preparation_id": "prep-brokered-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 3,
          "numerator": 1
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-brokered-0-direct-1-3",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": []
    },
    "target-brokered-direct-inherited-0-1-0": {
      "arm": "inherited",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "map",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "map",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calendar",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "preparation_id": "prep-brokered-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 1,
          "numerator": 0
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-brokered-0-direct-0-1",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": [
        {
          "content": "{\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"current_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"calendar\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"email\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"map\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"calendar\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"search\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"brokered\"},\"instruction\":\"Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.\",\"preparation_id\":\"prep-brokered-0\",\"response_schema\":{\"explanation\":{\"maximum_characters\":512,\"type\":\"string\"},\"required_keys\":[\"rows\",\"explanation\"],\"rows\":{\"count\":6,\"every_declared_state_exactly_once\":true,\"item_required_keys\":[\"state_id\",\"action\"]},\"type\":\"object\"},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"weights\":[1,1,1,1,1,1]}",
          "role": "user"
        },
        {
          "content": "{\"explanation\":\"This yields action counts of 3 for map, 2 for news, and 1 for calendar\u2014the most concentrated feasible distribution and therefore minimum entropy under equal weights.\",\"rows\":[{\"action\":\"map\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
          "role": "assistant"
        }
      ]
    },
    "target-brokered-direct-inherited-1-3-0": {
      "arm": "inherited",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "map",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "map",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calendar",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "preparation_id": "prep-brokered-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 3,
          "numerator": 1
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-brokered-0-direct-1-3",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": [
        {
          "content": "{\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"current_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"calendar\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"email\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"map\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"calendar\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"search\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"brokered\"},\"instruction\":\"Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.\",\"preparation_id\":\"prep-brokered-0\",\"response_schema\":{\"explanation\":{\"maximum_characters\":512,\"type\":\"string\"},\"required_keys\":[\"rows\",\"explanation\"],\"rows\":{\"count\":6,\"every_declared_state_exactly_once\":true,\"item_required_keys\":[\"state_id\",\"action\"]},\"type\":\"object\"},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"weights\":[1,1,1,1,1,1]}",
          "role": "user"
        },
        {
          "content": "{\"explanation\":\"This yields action counts of 3 for map, 2 for news, and 1 for calendar\u2014the most concentrated feasible distribution and therefore minimum entropy under equal weights.\",\"rows\":[{\"action\":\"map\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
          "role": "assistant"
        }
      ]
    },
    "target-brokered-fallback-fresh-0-1-0": {
      "arm": "fresh",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "map",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "map",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calendar",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "preparation_id": "prep-brokered-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 1,
          "numerator": 0
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-brokered-0-fallback-0-1",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": []
    },
    "target-brokered-fallback-fresh-1-3-0": {
      "arm": "fresh",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "map",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "map",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calendar",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "preparation_id": "prep-brokered-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 3,
          "numerator": 1
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-brokered-0-fallback-1-3",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": []
    },
    "target-brokered-fallback-inherited-0-1-0": {
      "arm": "inherited",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "map",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "map",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calendar",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "preparation_id": "prep-brokered-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 1,
          "numerator": 0
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-brokered-0-fallback-0-1",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": [
        {
          "content": "{\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"current_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"calendar\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"email\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"map\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"calendar\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"search\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"brokered\"},\"instruction\":\"Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.\",\"preparation_id\":\"prep-brokered-0\",\"response_schema\":{\"explanation\":{\"maximum_characters\":512,\"type\":\"string\"},\"required_keys\":[\"rows\",\"explanation\"],\"rows\":{\"count\":6,\"every_declared_state_exactly_once\":true,\"item_required_keys\":[\"state_id\",\"action\"]},\"type\":\"object\"},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"weights\":[1,1,1,1,1,1]}",
          "role": "user"
        },
        {
          "content": "{\"explanation\":\"This yields action counts of 3 for map, 2 for news, and 1 for calendar\u2014the most concentrated feasible distribution and therefore minimum entropy under equal weights.\",\"rows\":[{\"action\":\"map\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
          "role": "assistant"
        }
      ]
    },
    "target-brokered-fallback-inherited-1-3-0": {
      "arm": "inherited",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "map",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "map",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calendar",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "preparation_id": "prep-brokered-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 3,
          "numerator": 1
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-brokered-0-fallback-1-3",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": [
        {
          "content": "{\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"current_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"calendar\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"email\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"map\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"calendar\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"search\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"brokered\"},\"instruction\":\"Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.\",\"preparation_id\":\"prep-brokered-0\",\"response_schema\":{\"explanation\":{\"maximum_characters\":512,\"type\":\"string\"},\"required_keys\":[\"rows\",\"explanation\"],\"rows\":{\"count\":6,\"every_declared_state_exactly_once\":true,\"item_required_keys\":[\"state_id\",\"action\"]},\"type\":\"object\"},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"weights\":[1,1,1,1,1,1]}",
          "role": "user"
        },
        {
          "content": "{\"explanation\":\"This yields action counts of 3 for map, 2 for news, and 1 for calendar\u2014the most concentrated feasible distribution and therefore minimum entropy under equal weights.\",\"rows\":[{\"action\":\"map\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"map\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calendar\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
          "role": "assistant"
        }
      ]
    },
    "target-direct-brokered-fresh-0-1-0": {
      "arm": "fresh",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "search",
            "state_id": "weather_montreal"
          },
          {
            "action": "search",
            "state_id": "museum_route"
          },
          {
            "action": "search",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "search",
            "state_id": "calculate_tax"
          },
          {
            "action": "weather",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "preparation_id": "prep-direct-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 1,
          "numerator": 0
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-direct-0-brokered-0-1",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": []
    },
    "target-direct-brokered-fresh-1-3-0": {
      "arm": "fresh",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "search",
            "state_id": "weather_montreal"
          },
          {
            "action": "search",
            "state_id": "museum_route"
          },
          {
            "action": "search",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "search",
            "state_id": "calculate_tax"
          },
          {
            "action": "weather",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "preparation_id": "prep-direct-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 3,
          "numerator": 1
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-direct-0-brokered-1-3",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": []
    },
    "target-direct-brokered-inherited-0-1-0": {
      "arm": "inherited",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "search",
            "state_id": "weather_montreal"
          },
          {
            "action": "search",
            "state_id": "museum_route"
          },
          {
            "action": "search",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "search",
            "state_id": "calculate_tax"
          },
          {
            "action": "weather",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "preparation_id": "prep-direct-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 1,
          "numerator": 0
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-direct-0-brokered-0-1",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": [
        {
          "content": "{\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"current_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"search\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"search\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"direct\"},\"instruction\":\"Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.\",\"preparation_id\":\"prep-direct-0\",\"response_schema\":{\"explanation\":{\"maximum_characters\":512,\"type\":\"string\"},\"required_keys\":[\"rows\",\"explanation\"],\"rows\":{\"count\":6,\"every_declared_state_exactly_once\":true,\"item_required_keys\":[\"state_id\",\"action\"]},\"type\":\"object\"},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"weights\":[1,1,1,1,1,1]}",
          "role": "user"
        },
        {
          "content": "{\"explanation\":\"Choose search for all four states where it is admissible, yielding the most concentrated action distribution. The remaining two states have disjoint action sets, so each necessarily adds a singleton action.\",\"rows\":[{\"action\":\"search\",\"state_id\":\"weather_montreal\"},{\"action\":\"search\",\"state_id\":\"museum_route\"},{\"action\":\"search\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"search\",\"state_id\":\"calculate_tax\"},{\"action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
          "role": "assistant"
        }
      ]
    },
    "target-direct-brokered-inherited-1-3-0": {
      "arm": "inherited",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "search",
            "state_id": "weather_montreal"
          },
          {
            "action": "search",
            "state_id": "museum_route"
          },
          {
            "action": "search",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "search",
            "state_id": "calculate_tax"
          },
          {
            "action": "weather",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "preparation_id": "prep-direct-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 3,
          "numerator": 1
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-direct-0-brokered-1-3",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": [
        {
          "content": "{\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"current_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"search\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"search\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"direct\"},\"instruction\":\"Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.\",\"preparation_id\":\"prep-direct-0\",\"response_schema\":{\"explanation\":{\"maximum_characters\":512,\"type\":\"string\"},\"required_keys\":[\"rows\",\"explanation\"],\"rows\":{\"count\":6,\"every_declared_state_exactly_once\":true,\"item_required_keys\":[\"state_id\",\"action\"]},\"type\":\"object\"},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"weights\":[1,1,1,1,1,1]}",
          "role": "user"
        },
        {
          "content": "{\"explanation\":\"Choose search for all four states where it is admissible, yielding the most concentrated action distribution. The remaining two states have disjoint action sets, so each necessarily adds a singleton action.\",\"rows\":[{\"action\":\"search\",\"state_id\":\"weather_montreal\"},{\"action\":\"search\",\"state_id\":\"museum_route\"},{\"action\":\"search\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"search\",\"state_id\":\"calculate_tax\"},{\"action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
          "role": "assistant"
        }
      ]
    },
    "target-direct-fallback-fresh-0-1-0": {
      "arm": "fresh",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "search",
            "state_id": "weather_montreal"
          },
          {
            "action": "search",
            "state_id": "museum_route"
          },
          {
            "action": "search",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "search",
            "state_id": "calculate_tax"
          },
          {
            "action": "weather",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "preparation_id": "prep-direct-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 1,
          "numerator": 0
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-direct-0-fallback-0-1",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": []
    },
    "target-direct-fallback-fresh-1-3-0": {
      "arm": "fresh",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "search",
            "state_id": "weather_montreal"
          },
          {
            "action": "search",
            "state_id": "museum_route"
          },
          {
            "action": "search",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "search",
            "state_id": "calculate_tax"
          },
          {
            "action": "weather",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "preparation_id": "prep-direct-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 3,
          "numerator": 1
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-direct-0-fallback-1-3",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": []
    },
    "target-direct-fallback-inherited-0-1-0": {
      "arm": "inherited",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "search",
            "state_id": "weather_montreal"
          },
          {
            "action": "search",
            "state_id": "museum_route"
          },
          {
            "action": "search",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "search",
            "state_id": "calculate_tax"
          },
          {
            "action": "weather",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "preparation_id": "prep-direct-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 1,
          "numerator": 0
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-direct-0-fallback-0-1",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": [
        {
          "content": "{\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"current_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"search\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"search\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"direct\"},\"instruction\":\"Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.\",\"preparation_id\":\"prep-direct-0\",\"response_schema\":{\"explanation\":{\"maximum_characters\":512,\"type\":\"string\"},\"required_keys\":[\"rows\",\"explanation\"],\"rows\":{\"count\":6,\"every_declared_state_exactly_once\":true,\"item_required_keys\":[\"state_id\",\"action\"]},\"type\":\"object\"},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"weights\":[1,1,1,1,1,1]}",
          "role": "user"
        },
        {
          "content": "{\"explanation\":\"Choose search for all four states where it is admissible, yielding the most concentrated action distribution. The remaining two states have disjoint action sets, so each necessarily adds a singleton action.\",\"rows\":[{\"action\":\"search\",\"state_id\":\"weather_montreal\"},{\"action\":\"search\",\"state_id\":\"museum_route\"},{\"action\":\"search\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"search\",\"state_id\":\"calculate_tax\"},{\"action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
          "role": "assistant"
        }
      ]
    },
    "target-direct-fallback-inherited-1-3-0": {
      "arm": "inherited",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "search",
            "state_id": "weather_montreal"
          },
          {
            "action": "search",
            "state_id": "museum_route"
          },
          {
            "action": "search",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "search",
            "state_id": "calculate_tax"
          },
          {
            "action": "weather",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "preparation_id": "prep-direct-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 3,
          "numerator": 1
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-direct-0-fallback-1-3",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": [
        {
          "content": "{\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"current_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"search\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"search\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"weather\",\"map\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"direct\"},\"instruction\":\"Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.\",\"preparation_id\":\"prep-direct-0\",\"response_schema\":{\"explanation\":{\"maximum_characters\":512,\"type\":\"string\"},\"required_keys\":[\"rows\",\"explanation\"],\"rows\":{\"count\":6,\"every_declared_state_exactly_once\":true,\"item_required_keys\":[\"state_id\",\"action\"]},\"type\":\"object\"},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"weights\":[1,1,1,1,1,1]}",
          "role": "user"
        },
        {
          "content": "{\"explanation\":\"Choose search for all four states where it is admissible, yielding the most concentrated action distribution. The remaining two states have disjoint action sets, so each necessarily adds a singleton action.\",\"rows\":[{\"action\":\"search\",\"state_id\":\"weather_montreal\"},{\"action\":\"search\",\"state_id\":\"museum_route\"},{\"action\":\"search\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"search\",\"state_id\":\"calculate_tax\"},{\"action\":\"weather\",\"state_id\":\"weekend_plan\"}]}",
          "role": "assistant"
        }
      ]
    },
    "target-fallback-brokered-fresh-0-1-0": {
      "arm": "fresh",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "news",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calculate",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "preparation_id": "prep-fallback-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 1,
          "numerator": 0
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-fallback-0-brokered-0-1",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": []
    },
    "target-fallback-brokered-fresh-1-3-0": {
      "arm": "fresh",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "news",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calculate",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "preparation_id": "prep-fallback-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 3,
          "numerator": 1
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-fallback-0-brokered-1-3",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": []
    },
    "target-fallback-brokered-inherited-0-1-0": {
      "arm": "inherited",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "news",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calculate",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "preparation_id": "prep-fallback-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 1,
          "numerator": 0
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-fallback-0-brokered-0-1",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": [
        {
          "content": "{\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"current_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"news\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"translate\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"map\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"fallback\"},\"instruction\":\"Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.\",\"preparation_id\":\"prep-fallback-0\",\"response_schema\":{\"explanation\":{\"maximum_characters\":512,\"type\":\"string\"},\"required_keys\":[\"rows\",\"explanation\"],\"rows\":{\"count\":6,\"every_declared_state_exactly_once\":true,\"item_required_keys\":[\"state_id\",\"action\"]},\"type\":\"object\"},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"weights\":[1,1,1,1,1,1]}",
          "role": "user"
        },
        {
          "content": "{\"explanation\":\"Choosing news for all three states that admit it yields counts 3,1,1,1, the most concentrated feasible action distribution and thus minimum entropy.\",\"rows\":[{\"action\":\"news\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
          "role": "assistant"
        }
      ]
    },
    "target-fallback-brokered-inherited-1-3-0": {
      "arm": "inherited",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "news",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calculate",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "calendar"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "email"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "map"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "calendar"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "search",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "brokered"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "preparation_id": "prep-fallback-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 3,
          "numerator": 1
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-fallback-0-brokered-1-3",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": [
        {
          "content": "{\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"current_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"news\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"translate\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"map\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"fallback\"},\"instruction\":\"Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.\",\"preparation_id\":\"prep-fallback-0\",\"response_schema\":{\"explanation\":{\"maximum_characters\":512,\"type\":\"string\"},\"required_keys\":[\"rows\",\"explanation\"],\"rows\":{\"count\":6,\"every_declared_state_exactly_once\":true,\"item_required_keys\":[\"state_id\",\"action\"]},\"type\":\"object\"},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"weights\":[1,1,1,1,1,1]}",
          "role": "user"
        },
        {
          "content": "{\"explanation\":\"Choosing news for all three states that admit it yields counts 3,1,1,1, the most concentrated feasible action distribution and thus minimum entropy.\",\"rows\":[{\"action\":\"news\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
          "role": "assistant"
        }
      ]
    },
    "target-fallback-direct-fresh-0-1-0": {
      "arm": "fresh",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "news",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calculate",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "preparation_id": "prep-fallback-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 1,
          "numerator": 0
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-fallback-0-direct-0-1",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": []
    },
    "target-fallback-direct-fresh-1-3-0": {
      "arm": "fresh",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "news",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calculate",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "preparation_id": "prep-fallback-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 3,
          "numerator": 1
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-fallback-0-direct-1-3",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": []
    },
    "target-fallback-direct-inherited-0-1-0": {
      "arm": "inherited",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "news",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calculate",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "preparation_id": "prep-fallback-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 1,
          "numerator": 0
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-fallback-0-direct-0-1",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": [
        {
          "content": "{\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"current_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"news\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"translate\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"map\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"fallback\"},\"instruction\":\"Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.\",\"preparation_id\":\"prep-fallback-0\",\"response_schema\":{\"explanation\":{\"maximum_characters\":512,\"type\":\"string\"},\"required_keys\":[\"rows\",\"explanation\"],\"rows\":{\"count\":6,\"every_declared_state_exactly_once\":true,\"item_required_keys\":[\"state_id\",\"action\"]},\"type\":\"object\"},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"weights\":[1,1,1,1,1,1]}",
          "role": "user"
        },
        {
          "content": "{\"explanation\":\"Choosing news for all three states that admit it yields counts 3,1,1,1, the most concentrated feasible action distribution and thus minimum entropy.\",\"rows\":[{\"action\":\"news\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
          "role": "assistant"
        }
      ]
    },
    "target-fallback-direct-inherited-1-3-0": {
      "arm": "inherited",
      "common": {
        "access": "closed-payload-no-retrieval",
        "actions": [
          {
            "identifier": "search",
            "text": " search"
          },
          {
            "identifier": "weather",
            "text": " weather"
          },
          {
            "identifier": "calendar",
            "text": " calendar"
          },
          {
            "identifier": "email",
            "text": " email"
          },
          {
            "identifier": "map",
            "text": " map"
          },
          {
            "identifier": "news",
            "text": " news"
          },
          {
            "identifier": "calculate",
            "text": " calculate"
          },
          {
            "identifier": "translate",
            "text": " translate"
          }
        ],
        "incumbent": [
          {
            "action": "news",
            "state_id": "weather_montreal"
          },
          {
            "action": "map",
            "state_id": "museum_route"
          },
          {
            "action": "news",
            "state_id": "election_news"
          },
          {
            "action": "calendar",
            "state_id": "schedule_meeting"
          },
          {
            "action": "calculate",
            "state_id": "calculate_tax"
          },
          {
            "action": "news",
            "state_id": "weekend_plan"
          }
        ],
        "instruction": "The old table is installed and the old task remains callable. Return one old/new action pair for every state. Both actions must satisfy their contracts, old-action revision must stay within the declared budget, and joint-profile entropy should be minimized.",
        "new_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "search"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "search"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "weather",
                "map"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "direct"
        },
        "old_contract": {
          "admissible_actions": [
            {
              "actions": [
                "weather",
                "news"
              ],
              "state_id": "weather_montreal"
            },
            {
              "actions": [
                "map",
                "search"
              ],
              "state_id": "museum_route"
            },
            {
              "actions": [
                "news",
                "search"
              ],
              "state_id": "election_news"
            },
            {
              "actions": [
                "calendar",
                "email"
              ],
              "state_id": "schedule_meeting"
            },
            {
              "actions": [
                "calculate",
                "translate"
              ],
              "state_id": "calculate_tax"
            },
            {
              "actions": [
                "map",
                "news"
              ],
              "state_id": "weekend_plan"
            }
          ],
          "identifier": "fallback"
        },
        "preparation_id": "prep-fallback-0",
        "response_schema": {
          "explanation": {
            "maximum_characters": 512,
            "type": "string"
          },
          "required_keys": [
            "rows",
            "explanation"
          ],
          "rows": {
            "count": 6,
            "every_declared_state_exactly_once": true,
            "item_required_keys": [
              "state_id",
              "old_action",
              "new_action"
            ]
          },
          "type": "object"
        },
        "revision_budget": {
          "denominator": 3,
          "numerator": 1
        },
        "states": [
          {
            "identifier": "weather_montreal",
            "source_index": 0,
            "text": "User: What is the weather in Montreal?\nTool:"
          },
          {
            "identifier": "museum_route",
            "source_index": 2,
            "text": "User: Give me directions to the nearest museum.\nTool:"
          },
          {
            "identifier": "election_news",
            "source_index": 4,
            "text": "User: Find the latest election news.\nTool:"
          },
          {
            "identifier": "schedule_meeting",
            "source_index": 6,
            "text": "User: Schedule a project meeting tomorrow.\nTool:"
          },
          {
            "identifier": "calculate_tax",
            "source_index": 8,
            "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
          },
          {
            "identifier": "weekend_plan",
            "source_index": 10,
            "text": "User: Suggest a weather-safe weekend outing.\nTool:"
          }
        ],
        "target_id": "target-prep-fallback-0-direct-1-3",
        "weights": [
          1,
          1,
          1,
          1,
          1,
          1
        ]
      },
      "inherited_interaction": [
        {
          "content": "{\"actions\":[{\"identifier\":\"search\",\"text\":\" search\"},{\"identifier\":\"weather\",\"text\":\" weather\"},{\"identifier\":\"calendar\",\"text\":\" calendar\"},{\"identifier\":\"email\",\"text\":\" email\"},{\"identifier\":\"map\",\"text\":\" map\"},{\"identifier\":\"news\",\"text\":\" news\"},{\"identifier\":\"calculate\",\"text\":\" calculate\"},{\"identifier\":\"translate\",\"text\":\" translate\"}],\"current_contract\":{\"admissible_actions\":[{\"actions\":[\"weather\",\"news\"],\"state_id\":\"weather_montreal\"},{\"actions\":[\"map\",\"search\"],\"state_id\":\"museum_route\"},{\"actions\":[\"news\",\"search\"],\"state_id\":\"election_news\"},{\"actions\":[\"calendar\",\"email\"],\"state_id\":\"schedule_meeting\"},{\"actions\":[\"calculate\",\"translate\"],\"state_id\":\"calculate_tax\"},{\"actions\":[\"map\",\"news\"],\"state_id\":\"weekend_plan\"}],\"identifier\":\"fallback\"},\"instruction\":\"Select one admissible action for every declared state, minimizing the entropy of the action table under the declared weights. Return every state exactly once. The next task is not available.\",\"preparation_id\":\"prep-fallback-0\",\"response_schema\":{\"explanation\":{\"maximum_characters\":512,\"type\":\"string\"},\"required_keys\":[\"rows\",\"explanation\"],\"rows\":{\"count\":6,\"every_declared_state_exactly_once\":true,\"item_required_keys\":[\"state_id\",\"action\"]},\"type\":\"object\"},\"states\":[{\"identifier\":\"weather_montreal\",\"source_index\":0,\"text\":\"User: What is the weather in Montreal?\\nTool:\"},{\"identifier\":\"museum_route\",\"source_index\":2,\"text\":\"User: Give me directions to the nearest museum.\\nTool:\"},{\"identifier\":\"election_news\",\"source_index\":4,\"text\":\"User: Find the latest election news.\\nTool:\"},{\"identifier\":\"schedule_meeting\",\"source_index\":6,\"text\":\"User: Schedule a project meeting tomorrow.\\nTool:\"},{\"identifier\":\"calculate_tax\",\"source_index\":8,\"text\":\"User: Calculate thirteen percent tax on eighty dollars.\\nTool:\"},{\"identifier\":\"weekend_plan\",\"source_index\":10,\"text\":\"User: Suggest a weather-safe weekend outing.\\nTool:\"}],\"weights\":[1,1,1,1,1,1]}",
          "role": "user"
        },
        {
          "content": "{\"explanation\":\"Choosing news for all three states that admit it yields counts 3,1,1,1, the most concentrated feasible action distribution and thus minimum entropy.\",\"rows\":[{\"action\":\"news\",\"state_id\":\"weather_montreal\"},{\"action\":\"map\",\"state_id\":\"museum_route\"},{\"action\":\"news\",\"state_id\":\"election_news\"},{\"action\":\"calendar\",\"state_id\":\"schedule_meeting\"},{\"action\":\"calculate\",\"state_id\":\"calculate_tax\"},{\"action\":\"news\",\"state_id\":\"weekend_plan\"}]}",
          "role": "assistant"
        }
      ]
    }
  },
  "target_scores": {
    "target-brokered-direct-fresh-0-1-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-brokered-direct-fresh-1-3-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-brokered-direct-inherited-0-1-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-brokered-direct-inherited-1-3-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-brokered-fallback-fresh-0-1-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-brokered-fallback-fresh-1-3-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-brokered-fallback-inherited-0-1-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-brokered-fallback-inherited-1-3-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-direct-brokered-fresh-0-1-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-direct-brokered-fresh-1-3-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-direct-brokered-inherited-0-1-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-direct-brokered-inherited-1-3-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-direct-fallback-fresh-0-1-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-direct-fallback-fresh-1-3-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 1.9182958340544896,
      "revision_fraction": 0.16666666666666666,
      "revision_mass": 1,
      "valid_new": true,
      "valid_old": true
    },
    "target-direct-fallback-inherited-0-1-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-direct-fallback-inherited-1-3-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 1.9182958340544896,
      "revision_fraction": 0.16666666666666666,
      "revision_mass": 1,
      "valid_new": true,
      "valid_old": true
    },
    "target-fallback-brokered-fresh-0-1-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-fallback-brokered-fresh-1-3-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-fallback-brokered-inherited-0-1-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-fallback-brokered-inherited-1-3-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-fallback-direct-fresh-0-1-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-fallback-direct-fresh-1-3-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 1.9182958340544896,
      "revision_fraction": 0.16666666666666666,
      "revision_mass": 1,
      "valid_new": true,
      "valid_old": true
    },
    "target-fallback-direct-inherited-0-1-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 2.2516291673878226,
      "revision_fraction": 0.0,
      "revision_mass": 0,
      "valid_new": true,
      "valid_old": true
    },
    "target-fallback-direct-inherited-1-3-0": {
      "budget_compliant": true,
      "budget_regret_bits": 0.0,
      "complete": true,
      "failures": [],
      "frontier_regret_bits": 0.0,
      "frontier_success": true,
      "invalid_new_mass": 0,
      "invalid_old_mass": 0,
      "rate_bits": 1.9182958340544896,
      "revision_fraction": 0.16666666666666666,
      "revision_mass": 1,
      "valid_new": true,
      "valid_old": true
    }
  }
}


==> experiments/task_arrival/pilot_artifact/manifest.json <==
{
  "artifact_version": "paper4b-codex-pilot-portable-v1",
  "included_files": {
    "ledger.json": "2cafab9d5b823cfbc695a5904cba8aad3de5a12db4d4801c0a48a10b40f90042"
  },
  "local_full_verification": {
    "dispatched_turns": 27,
    "provider_attested": false,
    "reported_tokens": 115865,
    "reserved_slots": 27,
    "status": "complete",
    "terminal_receipts": 27,
    "unresolved_slots": []
  },
  "privacy_inventory": {
    "files_with_account_identifiers": 28,
    "nonnull_account_id_values": 28,
    "nonnull_email_values": 28,
    "publication_action": "private-transcripts-excluded",
    "recorder_secret_redaction_events": 0,
    "secret_string_values": 0,
    "transcript_files_scanned": 28
  },
  "results": {
    "budget_results": {
      "0/1": {
        "fresh": {
          "complete_outputs": 6,
          "frontier_successes": 6,
          "input_tokens": 20681,
          "output_tokens": 2561,
          "reasoning_tokens": 1581,
          "reported_tokens": 23242,
          "slots": 6,
          "zero_regret_outputs": 6
        },
        "inherited": {
          "complete_outputs": 6,
          "frontier_successes": 6,
          "input_tokens": 24047,
          "output_tokens": 2320,
          "reasoning_tokens": 1307,
          "reported_tokens": 26367,
          "slots": 6,
          "zero_regret_outputs": 6
        },
        "paired": {
          "complete_pairs": 6,
          "fresh_wins": 0,
          "inherited_wins": 0,
          "ties": 6
        }
      },
      "1/3": {
        "fresh": {
          "complete_outputs": 6,
          "frontier_successes": 6,
          "input_tokens": 20684,
          "output_tokens": 5653,
          "reasoning_tokens": 4630,
          "reported_tokens": 26337,
          "slots": 6,
          "zero_regret_outputs": 6
        },
        "inherited": {
          "complete_outputs": 6,
          "frontier_successes": 6,
          "input_tokens": 23733,
          "output_tokens": 5621,
          "reasoning_tokens": 4581,
          "reported_tokens": 29354,
          "slots": 6,
          "zero_regret_outputs": 6
        },
        "paired": {
          "complete_pairs": 6,
          "fresh_wins": 0,
          "inherited_wins": 0,
          "ties": 6
        }
      }
    },
    "planned_invocations": 27,
    "reported_tokens": 115865,
    "retained_receipts": 27,
    "transport_errors": 0,
    "valid_preparations": 3
  },
  "source_run_hashes": {
    "append_only_journal_sha256": "0e8e183461e7f6a664dfc39391382b023339586d74665b36f73d7c1aee6066ba",
    "final_ledger_sha256": "2cafab9d5b823cfbc695a5904cba8aad3de5a12db4d4801c0a48a10b40f90042",
    "frozen_manifest_sha256": "fe32673eddd3cda631e4066e96f04bc553d55f072a0440eba4e3bb9b91e03f62"
  },
  "verification_scope": {
    "full_local_audit": "requires the private retained run directory and its frozen machine-bound verify_codex_pilot_run.py environment",
    "portable_does_not_verify": [
      "raw-json-rpc-transcript",
      "local-codex-binary-or-authentication",
      "machine-bound-python-prefix",
      "provider-side-attempt-count-or-model-attestation"
    ],
    "portable_verifies": [
      "exact-final-scientific-ledger-sha256",
      "declaration-derived-payloads-and-paired-common-input",
      "receipt-response-and-usage-integrity",
      "independently-recomputed-frontiers-scores-and-denominators",
      "budget-split-paired-results"
    ]
  }
}


==> experiments/task_arrival/reproduced_gate1_20260915/constrained_decoding_model_scores.reproduced.json <==
{
  "model": {
    "model_repository": "distilbert/distilgpt2",
    "model_revision": "2290a62682d06624634c1f46a6ad5be0f47f38aa",
    "model_weight_file": "model.safetensors",
    "model_weight_sha256": "e1ff18884359fe8beb795a5f414feb85a6ce3d929ad019c0d958c039d2b94a1b",
    "torch_version": "2.13.0+cpu",
    "transformers_version": "5.13.0"
  },
  "tokens": [
    {
      "action_name": "search",
      "token_text": " search",
      "token_id": 2989
    },
    {
      "action_name": "weather",
      "token_text": " weather",
      "token_id": 6193
    },
    {
      "action_name": "calendar",
      "token_text": " calendar",
      "token_id": 11845
    },
    {
      "action_name": "email",
      "token_text": " email",
      "token_id": 3053
    },
    {
      "action_name": "map",
      "token_text": " map",
      "token_id": 3975
    },
    {
      "action_name": "news",
      "token_text": " news",
      "token_id": 1705
    },
    {
      "action_name": "calculate",
      "token_text": " calculate",
      "token_id": 15284
    },
    {
      "action_name": "translate",
      "token_text": " translate",
      "token_id": 15772
    }
  ],
  "prompts": [
    {
      "identifier": "weather_montreal",
      "text": "User: What is the weather in Montreal?\nTool:"
    },
    {
      "identifier": "weather_toronto",
      "text": "User: Will it rain in Toronto tomorrow?\nTool:"
    },
    {
      "identifier": "museum_route",
      "text": "User: Give me directions to the nearest museum.\nTool:"
    },
    {
      "identifier": "pharmacy_route",
      "text": "User: Find a nearby pharmacy and show the route.\nTool:"
    },
    {
      "identifier": "election_news",
      "text": "User: Find the latest election news.\nTool:"
    },
    {
      "identifier": "sports_news",
      "text": "User: Show me today's sports headlines.\nTool:"
    },
    {
      "identifier": "schedule_meeting",
      "text": "User: Schedule a project meeting tomorrow.\nTool:"
    },
    {
      "identifier": "send_update",
      "text": "User: Send the team a project update.\nTool:"
    },
    {
      "identifier": "calculate_tax",
      "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
    },
    {
      "identifier": "translate_greeting",
      "text": "User: Translate bonjour into English.\nTool:"
    },
    {
      "identifier": "weekend_plan",
      "text": "User: Suggest a weather-safe weekend outing.\nTool:"
    },
    {
      "identifier": "travel_plan",
      "text": "User: Prepare a short itinerary for next Tuesday.\nTool:"
    }
  ],
  "next_token_logits": [
    [
      -40.61868667602539,
      -39.86577224731445,
      -44.35335922241211,
      -39.66337585449219,
      -40.230960845947266,
      -42.39088439941406,
      -45.29456329345703,
      -43.42933654785156
    ],
    [
      -35.91793441772461,
      -37.48428726196289,
      -40.124637603759766,
      -36.06248092651367,
      -35.38871383666992,
      -38.46202850341797,
      -40.183677673339844,
      -38.14165496826172
    ],
    [
      -30.368671417236328,
      -34.97083282470703,
      -35.377132415771484,
      -32.024147033691406,
      -29.765491485595703,
      -34.519683837890625,
      -35.65837097167969,
      -32.95854949951172
    ],
    [
      -57.38469314575195,
      -64.04559326171875,
      -63.99684143066406,
      -62.38525390625,
      -58.328399658203125,
      -63.80850601196289,
      -60.22758865356445,
      -60.97726821899414
    ],
    [
      -33.65267562866211,
      -39.087833404541016,
      -39.605628967285156,
      -35.65199661254883,
      -34.270896911621094,
      -36.26185607910156,
      -40.53197479248047,
      -38.880409240722656
    ],
    [
      -11.820405960083008,
      -17.14452362060547,
      -17.39537239074707,
      -14.104756355285645,
      -13.420842170715332,
      -13.841246604919434,
      -18.74079132080078,
      -16.649110794067383
    ],
    [
      -67.08486938476562,
      -71.6108169555664,
      -69.09222412109375,
      -66.12811279296875,
      -66.07069396972656,
      -69.85975646972656,
      -72.3427505493164,
      -71.6402816772461
    ],
    [
      -37.70244216918945,
      -41.245872497558594,
      -41.126068115234375,
      -36.73209762573242,
      -37.003623962402344,
      -40.01213836669922,
      -42.66600036621094,
      -40.159427642822266
    ],
    [
      -62.516143798828125,
      -64.60311889648438,
      -63.5203971862793,
      -63.618751525878906,
      -60.54227066040039,
      -65.40166473388672,
      -56.47913360595703,
      -62.17797088623047
    ],
    [
      -66.43531799316406,
      -70.40416717529297,
      -71.59137725830078,
      -66.04656982421875,
      -66.12467956542969,
      -68.83452606201172,
      -70.69660949707031,
      -65.63626098632812
    ],
    [
      -13.419374465942383,
      -13.790328025817871,
      -15.98757266998291,
      -14.160806655883789,
      -12.777969360351562,
      -15.516467094421387,
      -17.58669090270996,
      -17.059894561767578
    ],
    [
      -56.96500778198242,
      -58.92340087890625,
      -58.34538269042969,
      -57.81033706665039,
      -55.72624588012695,
      -59.606605529785156,
      -57.912044525146484,
      -58.452293395996094
    ]
  ]
}


==> experiments/task_arrival/reproduced_gate1_20260915/generated/constrained_decoding_masks.csv <==
prompt_id,task,valid_actions
weather_montreal,direct,weather|search
weather_montreal,brokered,weather|map
weather_montreal,fallback,weather|news
weather_toronto,direct,weather|search
weather_toronto,brokered,weather|news
weather_toronto,fallback,weather|email
museum_route,direct,map|search
museum_route,brokered,map|calendar
museum_route,fallback,map|search
pharmacy_route,direct,map|search
pharmacy_route,brokered,map|weather
pharmacy_route,fallback,map|calendar
election_news,direct,news|search
election_news,brokered,news|email
election_news,fallback,news|search
sports_news,direct,news|search
sports_news,brokered,news|calendar
sports_news,fallback,news|translate
schedule_meeting,direct,calendar|email
schedule_meeting,brokered,calendar|map
schedule_meeting,fallback,calendar|email
send_update,direct,email|calendar
send_update,brokered,email|calculate
send_update,fallback,email|search
calculate_tax,direct,calculate|search
calculate_tax,brokered,calculate|calendar
calculate_tax,fallback,calculate|translate
translate_greeting,direct,translate|search
translate_greeting,brokered,translate|email
translate_greeting,fallback,translate|calculate
weekend_plan,direct,weather|map
weekend_plan,brokered,search|news
weekend_plan,fallback,map|news
travel_plan,direct,calendar|search
travel_plan,brokered,email|map
travel_plan,fallback,calendar|email


==> experiments/task_arrival/reproduced_gate1_20260915/generated/constrained_decoding_results.json <==
{
  "scope": {
    "source_law": "uniform empirical law on the declared prompt corpus",
    "validity_source": "exact committed next-token masks",
    "model_role": "secondary preference among empirical-rate minimizers",
    "autoregressive_rollout": false,
    "fine_tuning": false
  },
  "model": {
    "repository": "distilbert/distilgpt2",
    "revision": "2290a62682d06624634c1f46a6ad5be0f47f38aa",
    "weight_sha256": "e1ff18884359fe8beb795a5f414feb85a6ce3d929ad019c0d958c039d2b94a1b"
  },
  "prompts": [
    {
      "identifier": "weather_montreal",
      "text": "User: What is the weather in Montreal?\nTool:"
    },
    {
      "identifier": "weather_toronto",
      "text": "User: Will it rain in Toronto tomorrow?\nTool:"
    },
    {
      "identifier": "museum_route",
      "text": "User: Give me directions to the nearest museum.\nTool:"
    },
    {
      "identifier": "pharmacy_route",
      "text": "User: Find a nearby pharmacy and show the route.\nTool:"
    },
    {
      "identifier": "election_news",
      "text": "User: Find the latest election news.\nTool:"
    },
    {
      "identifier": "sports_news",
      "text": "User: Show me today's sports headlines.\nTool:"
    },
    {
      "identifier": "schedule_meeting",
      "text": "User: Schedule a project meeting tomorrow.\nTool:"
    },
    {
      "identifier": "send_update",
      "text": "User: Send the team a project update.\nTool:"
    },
    {
      "identifier": "calculate_tax",
      "text": "User: Calculate thirteen percent tax on eighty dollars.\nTool:"
    },
    {
      "identifier": "translate_greeting",
      "text": "User: Translate bonjour into English.\nTool:"
    },
    {
      "identifier": "weekend_plan",
      "text": "User: Suggest a weather-safe weekend outing.\nTool:"
    },
    {
      "identifier": "travel_plan",
      "text": "User: Prepare a short itinerary for next Tuesday.\nTool:"
    }
  ],
  "actions": [
    {
      "name": "search",
      "text": " search",
      "token_id": 2989
    },
    {
      "name": "weather",
      "text": " weather",
      "token_id": 6193
    },
    {
      "name": "calendar",
      "text": " calendar",
      "token_id": 11845
    },
    {
      "name": "email",
      "text": " email",
      "token_id": 3053
    },
    {
      "name": "map",
      "text": " map",
      "token_id": 3975
    },
    {
      "name": "news",
      "text": " news",
      "token_id": 1705
    },
    {
      "name": "calculate",
      "text": " calculate",
      "token_id": 15284
    },
    {
      "name": "translate",
      "text": " translate",
      "token_id": 15772
    }
  ],
  "valid_actions": [
    {
      "task": "direct",
      "valid_actions_by_prompt": [
        [
          "weather",
          "search"
        ],
        [
          "weather",
          "search"
        ],
        [
          "map",
          "search"
        ],
        [
          "map",
          "search"
        ],
        [
          "news",
          "search"
        ],
        [
          "news",
          "search"
        ],
        [
          "calendar",
          "email"
        ],
        [
          "email",
          "calendar"
        ],
        [
          "calculate",
          "search"
        ],
        [
          "translate",
          "search"
        ],
        [
          "weather",
          "map"
        ],
        [
          "calendar",
          "search"
        ]
      ]
    },
    {
      "task": "brokered",
      "valid_actions_by_prompt": [
        [
          "weather",
          "map"
        ],
        [
          "weather",
          "news"
        ],
        [
          "map",
          "calendar"
        ],
        [
          "map",
          "weather"
        ],
        [
          "news",
          "email"
        ],
        [
          "news",
          "calendar"
        ],
        [
          "calendar",
          "map"
        ],
        [
          "email",
          "calculate"
        ],
        [
          "calculate",
          "calendar"
        ],
        [
          "translate",
          "email"
        ],
        [
          "search",
          "news"
        ],
        [
          "email",
          "map"
        ]
      ]
    },
    {
      "task": "fallback",
      "valid_actions_by_prompt": [
        [
          "weather",
          "news"
        ],
        [
          "weather",
          "email"
        ],
        [
          "map",
          "search"
        ],
        [
          "map",
          "calendar"
        ],
        [
          "news",
          "search"
        ],
        [
          "news",
          "translate"
        ],
        [
          "calendar",
          "email"
        ],
        [
          "email",
          "search"
        ],
        [
          "calculate",
          "translate"
        ],
        [
          "translate",
          "calculate"
        ],
        [
          "map",
          "news"
        ],
        [
          "calendar",
          "email"
        ]
      ]
    }
  ],
  "summary": {
    "prompts": 12,
    "actions": 8,
    "tasks": 3,
    "task_orders": 6,
    "order_transitions": 12,
    "model_selected_lock_transitions": 9,
    "unavoidable_lock_transitions": 9,
    "model_selected_recourse_transitions": 9,
    "unavoidable_recourse_transitions": 9,
    "model_selected_recourse_excess_transitions": 4,
    "maximum_model_selected_penalty_bits": 0.3333333333333335,
    "maximum_unavoidable_penalty_bits": 0.3333333068393194,
    "maximum_model_selected_recourse": 0.6666666666666666,
    "maximum_model_selected_recourse_excess": 0.16666666666666663,
    "maximum_reported_mip_gap": 1.8058661976986825e-16
  },
  "transitions": [
    {
      "order_label": "direct->brokered->fallback",
      "transition_label": "1->2",
      "old_tasks": [
        "direct"
      ],
      "arriving_task": "brokered",
      "old_rate_bits": 1.0408520829727552,
      "offline_enlarged_rate_bits": 2.396240625180289,
      "model_selected_locked_rate_bits": 2.396240625180289,
      "model_selected_lock_penalty_bits": 0.0,
      "model_selected_recourse_to_offline": 0.0,
      "best_incumbent_locked_rate_bits": 2.396240625180289,
      "unavoidable_lock_penalty_bits": 0.0,
      "best_incumbent_recourse_to_offline": 0.0,
      "model_preference_score": -511.31771659851074,
      "maximum_reported_mip_gap": 0.0
    },
    {
      "order_label": "direct->brokered->fallback",
      "transition_label": "2->3",
      "old_tasks": [
        "direct",
        "brokered"
      ],
      "arriving_task": "fallback",
      "old_rate_bits": 2.396240625180289,
      "offline_enlarged_rate_bits": 2.918295834054489,
      "model_selected_locked_rate_bits": 3.2516291673878226,
      "model_selected_lock_penalty_bits": 0.3333333333333335,
      "model_selected_recourse_to_offline": 0.33333332333333343,
      "best_incumbent_locked_rate_bits": 3.2516291408938085,
      "unavoidable_lock_penalty_bits": 0.3333333068393194,
      "best_incumbent_recourse_to_offline": 0.24999997675299354,
      "model_preference_score": -1044.737340927124,
      "maximum_reported_mip_gap": 0.0
    },
    {
      "order_label": "direct->fallback->brokered",
      "transition_label": "1->2",
      "old_tasks": [
        "direct"
      ],
      "arriving_task": "fallback",
      "old_rate_bits": 1.0408520829727552,
      "offline_enlarged_rate_bits": 2.2295739585136225,
      "model_selected_locked_rate_bits": 2.5220552088742005,
      "model_selected_lock_penalty_bits": 0.29248125036057804,
      "model_selected_recourse_to_offline": 0.41666666666666663,
      "best_incumbent_locked_rate_bits": 2.5220552037711816,
      "unavoidable_lock_penalty_bits": 0.29248124525755914,
      "best_incumbent_recourse_to_offline": 0.25,
      "model_preference_score": -511.31771659851074,
      "maximum_reported_mip_gap": 0.0
    },
    {
      "order_label": "direct->fallback->brokered",
      "transition_label": "2->3",
      "old_tasks": [
        "direct",
        "fallback"
      ],
      "arriving_task": "brokered",
      "old_rate_bits": 2.2295739585136225,
      "offline_enlarged_rate_bits": 2.918295834054489,
      "model_selected_locked_rate_bits": 2.918295834054489,
      "model_selected_lock_penalty_bits": 0.0,
      "model_selected_recourse_to_offline": 0.0,
      "best_incumbent_locked_rate_bits": 2.918295834054489,
      "unavoidable_lock_penalty_bits": 0.0,
      "best_incumbent_recourse_to_offline": 0.0,
      "model_preference_score": -1037.4051852791563,
      "maximum_reported_mip_gap": 0.0
    },
    {
      "order_label": "brokered->direct->fallback",
      "transition_label": "1->2",
      "old_tasks": [
        "brokered"
      ],
      "arriving_task": "direct",
      "old_rate_bits": 1.7841591278514217,
      "offline_enlarged_rate_bits": 2.396240625180289,
      "model_selected_locked_rate_bits": 2.5220552088742005,
      "model_selected_lock_penalty_bits": 0.12581458369391152,
      "model_selected_recourse_to_offline": 0.6666666666666666,
      "best_incumbent_locked_rate_bits": 2.5220552046336002,
      "unavoidable_lock_penalty_bits": 0.1258145794533112,
      "best_incumbent_recourse_to_offline": 0.5833333068393175,
      "model_preference_score": -513.4611911773682,
      "maximum_reported_mip_gap": 0.0
    },
    {
      "order_label": "brokered->direct->fallback",
      "transition_label": "2->3",
      "old_tasks": [
        "brokered",
        "direct"
      ],
      "arriving_task": "fallback",
      "old_rate_bits": 2.396240625180289,
      "offline_enlarged_rate_bits": 2.918295834054489,
      "model_selected_locked_rate_bits": 3.2516291673878226,
      "model_selected_lock_penalty_bits": 0.3333333333333335,
      "model_selected_recourse_to_offline": 0.33333332333333343,
      "best_incumbent_locked_rate_bits": 3.251629140893808,
      "unavoidable_lock_penalty_bits": 0.33333330683931894,
      "best_incumbent_recourse_to_offline": 0.24999997657920853,
      "model_preference_score": -1044.737340927124,
      "maximum_reported_mip_gap": 0.0
    },
    {
      "order_label": "brokered->fallback->direct",
      "transition_label": "1->2",
      "old_tasks": [
        "brokered"
      ],
      "arriving_task": "fallback",
      "old_rate_bits": 1.7841591278514217,
      "offline_enlarged_rate_bits": 2.6258145836939115,
      "model_selected_locked_rate_bits": 2.792481250360578,
      "model_selected_lock_penalty_bits": 0.16666666666666652,
      "model_selected_recourse_to_offline": 0.16666666666666666,
      "best_incumbent_locked_rate_bits": 2.7924812438673507,
      "unavoidable_lock_penalty_bits": 0.16666666017343923,
      "best_incumbent_recourse_to_offline": 0.16666665094382574,
      "model_preference_score": -513.4611911773682,
      "maximum_reported_mip_gap": 0.0
    },
    {
      "order_label": "brokered->fallback->direct",
      "transition_label": "2->3",
      "old_tasks": [
        "brokered",
        "fallback"
      ],
      "arriving_task": "direct",
      "old_rate_bits": 2.6258145836939115,
      "offline_enlarged_rate_bits": 2.918295834054489,
      "model_selected_locked_rate_bits": 3.084962500721156,
      "model_selected_lock_penalty_bits": 0.16666666666666696,
      "model_selected_recourse_to_offline": 0.08333333333333333,
      "best_incumbent_locked_rate_bits": 3.084962500721156,
      "unavoidable_lock_penalty_bits": 0.16666666666666696,
      "best_incumbent_recourse_to_offline": 0.08333333333333333,
      "model_preference_score": -1034.7250137329102,
      "maximum_reported_mip_gap": 0.0
    },
    {
      "order_label": "fallback->direct->brokered",
      "transition_label": "1->2",
      "old_tasks": [
        "fallback"
      ],
      "arriving_task": "direct",
      "old_rate_bits": 1.9182958340544896,
      "offline_enlarged_rate_bits": 2.2295739585136225,
      "model_selected_locked_rate_bits": 2.4591479170272446,
      "model_selected_lock_penalty_bits": 0.22957395851362206,
      "model_selected_recourse_to_offline": 0.08333333333333333,
      "best_incumbent_locked_rate_bits": 2.4591479135836347,
      "unavoidable_lock_penalty_bits": 0.22957395507001221,
      "best_incumbent_recourse_to_offline": 0.08333333333333333,
      "model_preference_score": -520.0131168365479,
      "maximum_reported_mip_gap": 1.8058661976986825e-16
    },
    {
      "order_label": "fallback->direct->brokered",
      "transition_label": "2->3",
      "old_tasks": [
        "fallback",
        "direct"
      ],
      "arriving_task": "brokered",
      "old_rate_bits": 2.2295739585136225,
      "offline_enlarged_rate_bits": 2.918295834054489,
      "model_selected_locked_rate_bits": 2.918295834054489,
      "model_selected_lock_penalty_bits": 0.0,
      "model_selected_recourse_to_offline": 0.0,
      "best_incumbent_locked_rate_bits": 2.9182958340544896,
      "unavoidable_lock_penalty_bits": 4.440892098500626e-16,
      "best_incumbent_recourse_to_offline": 0.0,
      "model_preference_score": -1037.4051851809354,
      "maximum_reported_mip_gap": 0.0
    },
    {
      "order_label": "fallback->brokered->direct",
      "transition_label": "1->2",
      "old_tasks": [
        "fallback"
      ],
      "arriving_task": "brokered",
      "old_rate_bits": 1.9182958340544896,
      "offline_enlarged_rate_bits": 2.6258145836939115,
      "model_selected_locked_rate_bits": 2.8553885422075336,
      "model_selected_lock_penalty_bits": 0.22957395851362206,
      "model_selected_recourse_to_offline": 0.41666666666666663,
      "best_incumbent_locked_rate_bits": 2.8553885301604294,
      "unavoidable_lock_penalty_bits": 0.22957394646651785,
      "best_incumbent_recourse_to_offline": 0.41666666666666663,
      "model_preference_score": -520.0131168365479,
      "maximum_reported_mip_gap": 0.0
    },
    {
      "order_label": "fallback->brokered->direct",
      "transition_label": "2->3",
      "old_tasks": [
        "fallback",
        "brokered"
      ],
      "arriving_task": "direct",
      "old_rate_bits": 2.6258145836939115,
      "offline_enlarged_rate_bits": 2.918295834054489,
      "model_selected_locked_rate_bits": 3.084962500721156,
      "model_selected_lock_penalty_bits": 0.16666666666666696,
      "model_selected_recourse_to_offline": 0.08333333333333333,
      "best_incumbent_locked_rate_bits": 3.08496248305848,
      "unavoidable_lock_penalty_bits": 0.16666664900399075,
      "best_incumbent_recourse_to_offline": 0.08333333333333333,
      "model_preference_score": -1034.7250137329102,
      "maximum_reported_mip_gap": 0.0
    }
  ]
}


==> experiments/task_arrival/reproduced_gate1_20260915/generated/constrained_decoding_transitions.csv <==
order_label,transition_label,old_tasks,arriving_task,old_rate_bits,offline_enlarged_rate_bits,model_selected_locked_rate_bits,model_selected_lock_penalty_bits,model_selected_recourse_to_offline,best_incumbent_locked_rate_bits,unavoidable_lock_penalty_bits,best_incumbent_recourse_to_offline,model_preference_score,maximum_reported_mip_gap
direct->brokered->fallback,1->2,"[""direct""]",brokered,1.0408520829727552,2.396240625180289,2.396240625180289,0.0,0.0,2.396240625180289,0.0,0.0,-511.31771659851074,0.0
direct->brokered->fallback,2->3,"[""direct"",""brokered""]",fallback,2.396240625180289,2.918295834054489,3.2516291673878226,0.3333333333333335,0.33333332333333343,3.2516291408938085,0.3333333068393194,0.24999997675299354,-1044.737340927124,0.0
direct->fallback->brokered,1->2,"[""direct""]",fallback,1.0408520829727552,2.2295739585136225,2.5220552088742005,0.29248125036057804,0.41666666666666663,2.5220552037711816,0.29248124525755914,0.25,-511.31771659851074,0.0
direct->fallback->brokered,2->3,"[""direct"",""fallback""]",brokered,2.2295739585136225,2.918295834054489,2.918295834054489,0.0,0.0,2.918295834054489,0.0,0.0,-1037.4051852791563,0.0
brokered->direct->fallback,1->2,"[""brokered""]",direct,1.7841591278514217,2.396240625180289,2.5220552088742005,0.12581458369391152,0.6666666666666666,2.5220552046336002,0.1258145794533112,0.5833333068393175,-513.4611911773682,0.0
brokered->direct->fallback,2->3,"[""brokered"",""direct""]",fallback,2.396240625180289,2.918295834054489,3.2516291673878226,0.3333333333333335,0.33333332333333343,3.251629140893808,0.33333330683931894,0.24999997657920853,-1044.737340927124,0.0
brokered->fallback->direct,1->2,"[""brokered""]",fallback,1.7841591278514217,2.6258145836939115,2.792481250360578,0.16666666666666652,0.16666666666666666,2.7924812438673507,0.16666666017343923,0.16666665094382574,-513.4611911773682,0.0
brokered->fallback->direct,2->3,"[""brokered"",""fallback""]",direct,2.6258145836939115,2.918295834054489,3.084962500721156,0.16666666666666696,0.08333333333333333,3.084962500721156,0.16666666666666696,0.08333333333333333,-1034.7250137329102,0.0
fallback->direct->brokered,1->2,"[""fallback""]",direct,1.9182958340544896,2.2295739585136225,2.4591479170272446,0.22957395851362206,0.08333333333333333,2.4591479135836347,0.22957395507001221,0.08333333333333333,-520.0131168365479,1.8058661976986825e-16
fallback->direct->brokered,2->3,"[""fallback"",""direct""]",brokered,2.2295739585136225,2.918295834054489,2.918295834054489,0.0,0.0,2.9182958340544896,4.440892098500626e-16,0.0,-1037.4051851809354,0.0
fallback->brokered->direct,1->2,"[""fallback""]",brokered,1.9182958340544896,2.6258145836939115,2.8553885422075336,0.22957395851362206,0.41666666666666663,2.8553885301604294,0.22957394646651785,0.41666666666666663,-520.0131168365479,0.0
fallback->brokered->direct,2->3,"[""fallback"",""brokered""]",direct,2.6258145836939115,2.918295834054489,3.084962500721156,0.16666666666666696,0.08333333333333333,3.08496248305848,0.16666664900399075,0.08333333333333333,-1034.7250137329102,0.0


==> paper4_jair_copy_paste.txt <==
AUTO-GENERATED COPY/PASTE METADATA
Generated: 2026-11-03T15:03:47.376421

=== HUMAN COPY/PASTE ===

Title: Less Is Harder Than More: Proving Unnecessary Complexity

Abstract (Unicode, for Zenodo):
When can a sensor, feature, or API field be removed without changing a fixed system's decisions? We require the remaining inputs to recover its complete optimal-action set, including ties, at every admitted state.

Admitting every input combination guarantees one smallest preserving set. Yet checking one deletion is coNP-complete when circuits give utilities on Boolean products, even with two actions and at most two optimal-action sets. Missing combinations permit alternative preserving sets, so an auditor must choose inputs within budget and check the chosen set. Requiring every declared reading to have a positive-probability state adds a support check. We classify choosing and checking exactly for circuit-defined Boolean models, with and without the support requirement.

A unique winner after averaging hidden states can still change the original decisions. Certifying such winners requires weighted score comparisons: finding inputs within budget is NP^(NP^(PP))-complete even with two actions and independent uniform inputs. Explicit tables admit logarithmic approximation of the minimum preserving input count; succinct Boolean products admit no polynomial-time o(Λ/log Λ) approximation in total encoded length Λ, unless P = NP.

Supplied decompositions and symmetry proofs can make audits polynomial-time; discovery and validation are additional work. For a frozen digit classifier, eleven blocks suffice on held-out rows but fifteen are needed on the full product; four conflicting pairs expose the gap. Building the required response from retained inputs establishes sufficiency, not minimality. Preserve the structure that makes the dependence checkable.

Zenodo creators:
Tristan Simas

Zenodo link:
https://doi.org/10.5281/zenodo.23900405

Abstract (MathJax, for arXiv):
When can a sensor, feature, or API field be removed without changing a fixed system's decisions? We require the remaining inputs to recover its complete optimal-action set, including ties, at every admitted state.

Admitting every input combination guarantees one smallest preserving set. Yet checking one deletion is coNP-complete when circuits give utilities on Boolean products, even with two actions and at most two optimal-action sets. Missing combinations permit alternative preserving sets, so an auditor must choose inputs within budget and check the chosen set. Requiring every declared reading to have a positive-probability state adds a support check. We classify choosing and checking exactly for circuit-defined Boolean models, with and without the support requirement.

A unique winner after averaging hidden states can still change the original decisions. Certifying such winners requires weighted score comparisons: finding inputs within budget is $\mathsf{NP}^{(\mathsf{NP}^{\mathsf{PP}})}$-complete even with two actions and independent uniform inputs. Explicit tables admit logarithmic approximation of the minimum preserving input count; succinct Boolean products admit no polynomial-time $o(\Lambda/\log\Lambda)$ approximation in total encoded length $\Lambda$, unless $\mathsf P=\mathsf{NP}$.

Supplied decompositions and symmetry proofs can make audits polynomial-time; discovery and validation are additional work. For a frozen digit classifier, eleven blocks suffice on held-out rows but fifteen are needed on the full product; four conflicting pairs expose the gap. Building the required response from retained inputs establishes sufficiency, not minimality. Preserve the structure that makes the dependence checkable.

arXiv Comments:
Preprint. Main PDF: 59 pages, 8 figures, 7 tables. Supplementary: 59 pages, 3 figures, 6 tables. Lean 4 release artifact: 108555 lines, 4462 theorems/lemmas across 351 files (0 sorry placeholders; counts include packaged dependencies when present).

=== MACHINE YAML ===
paper_id: paper4_jair
title: 'Less Is Harder Than More: Proving Unnecessary Complexity'
publication_layout:
  destination: preprint
  venue_stage: null
  layout: generic
  flags: []
zenodo:
  title: 'Less Is Harder Than More: Proving Unnecessary Complexity'
  abstract: 'When can a sensor, feature, or API field be removed without changing
    a fixed system''s decisions? We require the remaining inputs to recover its complete
    optimal-action set, including ties, at every admitted state.


    Admitting every input combination guarantees one smallest preserving set. Yet
    checking one deletion is coNP-complete when circuits give utilities on Boolean
    products, even with two actions and at most two optimal-action sets. Missing combinations
    permit alternative preserving sets, so an auditor must choose inputs within budget
    and check the chosen set. Requiring every declared reading to have a positive-probability
    state adds a support check. We classify choosing and checking exactly for circuit-defined
    Boolean models, with and without the support requirement.


    A unique winner after averaging hidden states can still change the original decisions.
    Certifying such winners requires weighted score comparisons: finding inputs within
    budget is NP^(NP^(PP))-complete even with two actions and independent uniform
    inputs. Explicit tables admit logarithmic approximation of the minimum preserving
    input count; succinct Boolean products admit no polynomial-time o(Λ/log Λ) approximation
    in total encoded length Λ, unless P = NP.


    Supplied decompositions and symmetry proofs can make audits polynomial-time; discovery
    and validation are additional work. For a frozen digit classifier, eleven blocks
    suffice on held-out rows but fifteen are needed on the full product; four conflicting
    pairs expose the gap. Building the required response from retained inputs establishes
    sufficiency, not minimality. Preserve the structure that makes the dependence
    checkable.'
  creators:
  - name: Tristan Simas
    affiliation: McGill University
  artifact_url: https://doi.org/10.5281/zenodo.23900405
arxiv:
  title: 'Less Is Harder Than More: Proving Unnecessary Complexity'
  abstract: 'When can a sensor, feature, or API field be removed without changing
    a fixed system''s decisions? We require the remaining inputs to recover its complete
    optimal-action set, including ties, at every admitted state.


    Admitting every input combination guarantees one smallest preserving set. Yet
    checking one deletion is coNP-complete when circuits give utilities on Boolean
    products, even with two actions and at most two optimal-action sets. Missing combinations
    permit alternative preserving sets, so an auditor must choose inputs within budget
    and check the chosen set. Requiring every declared reading to have a positive-probability
    state adds a support check. We classify choosing and checking exactly for circuit-defined
    Boolean models, with and without the support requirement.


    A unique winner after averaging hidden states can still change the original decisions.
    Certifying such winners requires weighted score comparisons: finding inputs within
    budget is $\mathsf{NP}^{(\mathsf{NP}^{\mathsf{PP}})}$-complete even with two actions
    and independent uniform inputs. Explicit tables admit logarithmic approximation
    of the minimum preserving input count; succinct Boolean products admit no polynomial-time
    $o(\Lambda/\log\Lambda)$ approximation in total encoded length $\Lambda$, unless
    $\mathsf P=\mathsf{NP}$.


    Supplied decompositions and symmetry proofs can make audits polynomial-time; discovery
    and validation are additional work. For a frozen digit classifier, eleven blocks
    suffice on held-out rows but fifteen are needed on the full product; four conflicting
    pairs expose the gap. Building the required response from retained inputs establishes
    sufficiency, not minimality. Preserve the structure that makes the dependence
    checkable.'
  comments: 'Preprint. Main PDF: 59 pages, 8 figures, 7 tables. Supplementary: 59
    pages, 3 figures, 6 tables. Lean 4 release artifact: 108555 lines, 4462 theorems/lemmas
    across 351 files (0 sorry placeholders; counts include packaged dependencies when
    present).'
abstract_variants:
  unicode: 'When can a sensor, feature, or API field be removed without changing a
    fixed system''s decisions? We require the remaining inputs to recover its complete
    optimal-action set, including ties, at every admitted state.


    Admitting every input combination guarantees one smallest preserving set. Yet
    checking one deletion is coNP-complete when circuits give utilities on Boolean
    products, even with two actions and at most two optimal-action sets. Missing combinations
    permit alternative preserving sets, so an auditor must choose inputs within budget
    and check the chosen set. Requiring every declared reading to have a positive-probability
    state adds a support check. We classify choosing and checking exactly for circuit-defined
    Boolean models, with and without the support requirement.


    A unique winner after averaging hidden states can still change the original decisions.
    Certifying such winners requires weighted score comparisons: finding inputs within
    budget is NP^(NP^(PP))-complete even with two actions and independent uniform
    inputs. Explicit tables admit logarithmic approximation of the minimum preserving
    input count; succinct Boolean products admit no polynomial-time o(Λ/log Λ) approximation
    in total encoded length Λ, unless P = NP.


    Supplied decompositions and symmetry proofs can make audits polynomial-time; discovery
    and validation are additional work. For a frozen digit classifier, eleven blocks
    suffice on held-out rows but fifteen are needed on the full product; four conflicting
    pairs expose the gap. Building the required response from retained inputs establishes
    sufficiency, not minimality. Preserve the structure that makes the dependence
    checkable.'
  mathjax: 'When can a sensor, feature, or API field be removed without changing a
    fixed system''s decisions? We require the remaining inputs to recover its complete
    optimal-action set, including ties, at every admitted state.


    Admitting every input combination guarantees one smallest preserving set. Yet
    checking one deletion is coNP-complete when circuits give utilities on Boolean
    products, even with two actions and at most two optimal-action sets. Missing combinations
    permit alternative preserving sets, so an auditor must choose inputs within budget
    and check the chosen set. Requiring every declared reading to have a positive-probability
    state adds a support check. We classify choosing and checking exactly for circuit-defined
    Boolean models, with and without the support requirement.


    A unique winner after averaging hidden states can still change the original decisions.
    Certifying such winners requires weighted score comparisons: finding inputs within
    budget is $\mathsf{NP}^{(\mathsf{NP}^{\mathsf{PP}})}$-complete even with two actions
    and independent uniform inputs. Explicit tables admit logarithmic approximation
    of the minimum preserving input count; succinct Boolean products admit no polynomial-time
    $o(\Lambda/\log\Lambda)$ approximation in total encoded length $\Lambda$, unless
    $\mathsf P=\mathsf{NP}$.


    Supplied decompositions and symmetry proofs can make audits polynomial-time; discovery
    and validation are additional work. For a frozen digit classifier, eleven blocks
    suffice on held-out rows but fifteen are needed on the full product; four conflicting
    pairs expose the gap. Building the required response from retained inputs establishes
    sufficiency, not minimality. Preserve the structure that makes the dependence
    checkable.'


==> proofs/lake-manifest.json <==
{
  "version": "1.1.0",
  "packagesDir": ".lake/packages",
  "packages": [
    {
      "url": "https://github.com/leanprover-community/mathlib4",
      "type": "git",
      "subDir": null,
      "scope": "",
      "rev": "a8227f463392ef51e5bd9f68975fe46f5d9057f3",
      "name": "mathlib",
      "manifestFile": "lake-manifest.json",
      "inputRev": "a8227f463392ef51e5bd9f68975fe46f5d9057f3",
      "inherited": false,
      "configFile": "lakefile.lean"
    },
    {
      "url": "https://github.com/leanprover-community/plausible",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "b3dd6c3ebc0a71685e86bea9223be39ea4c299fb",
      "name": "plausible",
      "manifestFile": "lake-manifest.json",
      "inputRev": "main",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/LeanSearchClient",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "5ce7f0a355f522a952a3d678d696bd563bb4fd28",
      "name": "LeanSearchClient",
      "manifestFile": "lake-manifest.json",
      "inputRev": "main",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/import-graph",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "cff9dd30f2c161b9efd7c657cafed1f967645890",
      "name": "importGraph",
      "manifestFile": "lake-manifest.json",
      "inputRev": "main",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/ProofWidgets4",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "ef8377f31b5535430b6753a974d685b0019d0681",
      "name": "proofwidgets",
      "manifestFile": "lake-manifest.json",
      "inputRev": "v0.0.84",
      "inherited": true,
      "configFile": "lakefile.lean"
    },
    {
      "url": "https://github.com/leanprover-community/aesop",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "fa78cf032194308a950a264ed87b422a2a7c1c6c",
      "name": "aesop",
      "manifestFile": "lake-manifest.json",
      "inputRev": "master",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/quote4",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "8920dcbb96a4e8bf641fc399ac9c0888e4a6be72",
      "name": "Qq",
      "manifestFile": "lake-manifest.json",
      "inputRev": "master",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover-community/batteries",
      "type": "git",
      "subDir": null,
      "scope": "leanprover-community",
      "rev": "d320358435ce77f0be1d91d493e797876112beba",
      "name": "batteries",
      "manifestFile": "lake-manifest.json",
      "inputRev": "main",
      "inherited": true,
      "configFile": "lakefile.toml"
    },
    {
      "url": "https://github.com/leanprover/lean4-cli",
      "type": "git",
      "subDir": null,
      "scope": "leanprover",
      "rev": "726b98c53e2da249c1de768fbbbb5e67bc9cef60",
      "name": "Cli",
      "manifestFile": "lake-manifest.json",
      "inputRev": "v4.27.0-rc1",
      "inherited": true,
      "configFile": "lakefile.toml"
    }
  ],
  "name": "decision_quotient",
  "lakeDir": ".lake"
}


==> publication_manifest.json <==
{
  "publication_mode": "public",
  "paper_id": "paper4_jair",
  "identity_source": "scripts/papers.yaml:publication.authors",
  "roster_source": "scripts/papers.yaml:publication.default_authors",
  "ordered_author_ids": [
    "tristan-simas"
  ],
  "identity_sha256": "24b7e251b296ea6074d3cb423d9eb33ae5aef004622452fb6b725d7f2c588810",
  "source_sha256": {
    "build_submission_hook.tex": "16518a6410362ef7dc9c14fdcd99238d1f4a5466d2937179bfd0f2abeb074857",
    "compat-preamble.sty": "700bf695cf82f5bb4544d4944827ab7bb03d6d4687cc3455d15c17d475d5cb61",
    "content/01_introduction.tex": "be8d0074414984371adf683d2c22ba88f4e18a0b95064062caae4c0de242ef97",
    "content/01a_results_overview.tex": "a6af348419d4052286f9e7fd64613ca81e8c3e6eaee2d24fc1981d6cb8471ab9",
    "content/02_formal_setup.tex": "d0d5a3a347b6f3deaffe12acb511e53d2501fd9593d956ba4935da41e1d220df",
    "content/02_formal_setup_new.txt": "553c844af108791153cf89b0271baf1d82d85a09f58c6a2ef35273a1c060fe62",
    "content/02a_four_instances.tex": "f23322ece41ac21935d2bc5fcc926ce1b5e498813f853c49bdbf519a0daaaba4",
    "content/02aa_stochastic_contracts.tex": "7a5dfe198f45241ba7762534b54e2397d7912ce7679c1c40bb5d6635b889ba6f",
    "content/02ab_optimizer_blankets.tex": "98d8c372c7d3ca81981dc667dca79f3d8606473fec9bce1d1f4625535a4ebcea",
    "content/02b_one_step_pomdp.tex": "5dcdf8763e3e4a0bc0cb4d66dec150e38044395aa077cc0ff1f16c8bc41384df",
    "content/02c_contribution_boundary.tex": "a1c248ec3267bc0e9aa4d03417887422a7a3bdbc5caacc3105625a7f8e8b6bc6",
    "content/03_certification_complexity.tex": "4ca2d49055789e6f3e5aaf18f23d97f8fa283a5524be19d2c0015c089feb1427",
    "content/03_complexity_dichotomy.tex": "bf7c2e97ecbb3ece3f4347855f4f9ce134b473fdfde13092d3665c5207d55a9d",
    "content/03_static_regime_complexity.tex": "c3de48d8e822de1c91a0fe2c8d9b3f2f62233f036a320722256ca84eb6b29d92",
    "content/04_stochastic_regime_complexity.tex": "2bc21d516def4c97ab55841cd39a68c0e98dda28e40129c576a01b999b4ec94c",
    "content/04_tractable_special_cases.tex": "9ef8a38552ffdf8ed763fc377eb926c9e98dba35b9b65db4af2b1609aceb2a69",
    "content/05_sequential_regime_complexity.tex": "fa509db8be177513c23f39bbdd9b047336dca07cf94dd68f0cd8f86064898659",
    "content/05b_integrity_competence_framework.tex": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "content/06_regime_hierarchy.tex": "572397170c8ef55b05a2f28cbeff246ed2ce02dca3b968b7fc87b60359b36ccf",
    "content/06a_classification_tables.tex": "4cc1b348d46bad1363b1a28c6b1402a25e997b4b90f8fabaff66c82fc8e535ac",
    "content/08_artifact_scope.tex": "2a979caab2d73edd094c4cdad15c46a0a6e363cfc1fdd43936dfd25f9459c6c6",
    "content/08_structural_consequences.tex": "e99488ba6133f881bbe6769f12e673d476062224779888214f078fbcf9dc82f9",
    "content/08b_learned_policy_audit.tex": "fbfb287fa02ae5830167879e12988d77730184079ee7804da01d3e6de97e712f",
    "content/08c_witness_and_approximation.tex": "8f523ee40888ee45e3e7d763278e350399b1ce8f450b3a5ffa669897cead7d5d",
    "content/09_open_problems.tex": "432c6e973b9f9cf3314830f6783b7fa2f7bfe058403014d731ffcdbc332cfeeb",
    "content/10_conclusion.tex": "8abca6903c25f456c82e12aea6655876a28f37eb835b0896494a3cc0f4afb643",
    "content/11_lean_4_proof_listings.tex": "7baf62fe025808530b6d793fef8574ec6468469e5b0100a87dbdeac2d5730f89",
    "content/12_applications_appendix.tex": "b04b3bcf00e1b2f455d192a36e8b08c857709b6a087be0f7e395e549ead37d19",
    "content/13_formalization_contracts.tex": "b6d54870aec8b2921f2046e0d726550537deb4d82243d90d55cb7028ef50199f",
    "content/13_reproducibility_checklist.tex": "902d4fe20484780fe1c337f021dabf74dc9fcf4d74f628f5166ce7537d2dca24",
    "content/13a_reviewed_classification_proofs.tex": "b9ab9b7cf4736fdf59e4fe0172ba5e7dddd0eb8eae820bcc71fc9dcad1d0be44",
    "content/13a_tolerance_existence_proof.tex": "3862e21030b68c10f7fb31f9e8117d3c3c7e50b6c8c32e7ee02d8f217179e3de",
    "content/14_classification_proofs.tex": "4ebf17810eaf461b153787f4beb8831f46bbc0c7fd074b0e738a2218528a2cdd",
    "content/14a_classification_completions.tex": "b83308a8f4823385edd467de8884f53abaf295f3dff38ad27839d115e43fb01b",
    "content/15_verification_protocol.tex": "5269c347bc25e278228a79ba271d9d973b68330e14aca56c47c582822a152c51",
    "content/15_verification_summary.tex": "33ff255f8b2a88a55a9d602356f1c08ea092f4a6ad8ba1c6d5acfb212d2797a1",
    "content/16_multistep_pomdp_proofs.tex": "12adf598064c4a317a64cec90afc92eb4a6f99e5690ea0ec3d7865a9506a56ef",
    "content/17_auxiliary_ai_corollaries.tex": "9c2cf7c2a3d04e2cfa6a363ae59035f1e85e9be17d41dcd1ccab90fd8dc344c6",
    "content/18_reviewed_model_comparisons.tex": "ee5b7a730e87a63ef4c44df00b9184f79e7aed54803951fbef47c18f5b18ba0e",
    "content/19_deferred_main_proofs.tex": "5b6c60ffde67b86fc4a0059cbcdeee694c8ff1386b6bc7dd014dd3d5c2c2b910",
    "content/20_encoding_details.tex": "e4053925d3be64b2a6a849b6bc1c31b6bc37676681ebfe41a9cd3f4eaa01f1fc",
    "content/21_approximation_transfers.tex": "49976864d8febb262f3ee5ff7891a776d65a23a231d91666e23c1a050a9745f5",
    "content/abstract.tex": "5210f11261d83023ecea1e3aa3492d158f4f5c00e3ade20acab7f86f2faf53f3",
    "content/assumption_ledger_auto.tex": "8145ab77cd779f35a19aa2522dbfdc0bd9a1b8c3081288012d193232393dbe7d",
    "content/axiom_scope_auto.tex": "c4e9994c68c6135880555006b855df0d643cf2070a46c3244e67036bae9d889d",
    "content/axiom_stats_auto.tex": "30279ae057776a5230036940b2f5bf95318155dcfe4595d4bfe132e3ac636bb0",
    "content/claim_mapping_auto.tex": "11c01b80a248c79cf942082f52cc0b17c840961a08083f0a6d321d5046fa4773",
    "content/executable_audit_inventory.tex": "b3e50e46a0fcd125d84a6ce0f122dc38061d2c59f80faf9caf20a00fc880c18a",
    "content/formal_coverage_counts_auto.tex": "e3b769b17c3aa3f02adc0fedc400883535b1d2c881581781cec2571a95973abd",
    "content/formal_support_scope_auto.tex": "4f2330f70b119d49ee3e3986292298803a0bd5f2fe3949bd8d659e2e73cf9e60",
    "content/lean_handle_ids_auto.csv": "0ecde6f1db8b2d561b866841155b38c1dcb517f5df8685b237d5b9ba1b698eff",
    "content/lean_handle_ids_auto.tex": "0f947b22a0e07f2c02e287cc43b94122d48862ed71b2d2d58a43b2a50b391e2f",
    "content/lean_stats.tex": "3f12c8c0c45f9611395edbed276060f13f6dc3fc2a9504cbadee06d318d59d32",
    "content/main_body.tex": "41ebc5930f9d9b4c836a2ddbbffd0306b828a80063183d6276a6e2cc4231c830",
    "content/proof_hardness_index_auto.tex": "871b5deae3cc9851018a174e113363eeee6c120961490b536ad4099e50338cc7",
    "content/reviewed_appendices.tex": "4ead2f843b193fba747e4cf4082964bea9a0dc161a02389aca8e7f990bd4bae6",
    "content_archive/01a_formalization_methodology.tex": "91e5be1bb9c5b8f8cd1405ebd598fb4bc80c061c154a4e0898931125fab7ee96",
    "content_archive/05_mathematical_justification_of_engineering_practice.tex": "d2309f459ea34e3ef89f7c4958fdde4491a5f6ef70ec47418af26d68e98eaab4",
    "content_archive/05a_experiments.tex": "ccca3bef568f63e4100fe63d5a650bd3e0c693e945746a27f8f653c5858f5745",
    "content_archive/06_implications_for_software_architecture.tex": "9913fe1aff263413d65b3c6df44005854ef164f7240595f1fc38ccb5499ca5d1",
    "content_archive/07_simplicity_tax.tex": "db977f98fa2df4536d1149ef4f6c5d12f1bd21d48b29e472d1510b7098370a64",
    "content_archive/08a_proof_engineering.tex": "2e238429332729ab5b64d364f5ef7f490cfb839a36df2d9bafa4f6c3c0bdef7d",
    "content_archive/11_discussion.tex": "4ac4d028ae7c822d6ea7ee987d32314c02aeb20a22867e7a45399b757705df35",
    "cover_letter_jair.tex": "cd627216a9188609a9744952ef210836b83d0992c894047935de3964511d0908",
    "decision_quotient_arxiv.tex": "ff3bc619ee40d25f5463189966b7619298193a0bc1d1faa4f63c8fc089954362",
    "decision_quotient_jair.tex": "825f385c3847a073000046885fc57aff50dd228e5b7baa964a76d673ffbde970",
    "figures/audit_procedure.pdf": "e6d1a4fd6c301884b13b523d066079ed46591595f20bae4613ac1e43650d2bbe",
    "figures/diagnostic_summaries.pdf": "f3dd676d6a0e1e930410fef1c50a16a1c69c300b464ae9422ab0cb78faaaa138",
    "figures/explicit_approximation_calibration.pdf": "7a699ca3bbd7b6a384ac4c1de5effd1388c7426f04e6e3baaeb09f81e8366768",
    "figures/future_information.pdf": "f4f855fd3faa51de80e38d00b6fc5588488da016d2280d2442f22bf7d4681f36",
    "figures/input_deletion.pdf": "966041eb8e4149322d1a5e5c8fb53d5b2a00d4d248e6d13fe9aace91c8a8e975",
    "figures/input_settings.pdf": "bc55c11cf9d774e4df6f43cbb3fea2b3a7360e7f4dea6a9418ad2f17a4ddd279",
    "figures/learned_policy_scope_audit.pdf": "6b43b96c566abae524817d86afc9897c427c4e6d35c0bfbbd48c12d053a03400",
    "figures/missing_combinations.pdf": "0fe7143a737e3a3d5cf751bf144aea86639f49e57e5841e341621e29eec2558b",
    "figures/support_contracts.pdf": "be7232f711cfee211e89da4c3bdbd0decdddd11b9adb22143d3251b80cf26d2f",
    "figures/uci_zoo_closure_defect.pdf": "f277021237b278edffb9994c650348bf724e05f0755db12d5424583ccd0e37bf",
    "hardness_proofs.tex": "71175ef89bf0c927dfecb328fe90412fcaeaae85087addf553e53bf2d8e5410f",
    "jair.cls": "b203f8fe198a82afececa5fc5c2641fa529e3aa05b82b329bcf5891be339fc68",
    "lean-handle-macros.tex": "2ca162be476c0b4de9c6f9244ff9d9136a38d59bb285836faeb0af06a6dadb9e",
    "machine_checked_claim.tex": "d63686dc51d654526f39802fd558958f1a05b59319f6ee1c8fd2fb984049bc26",
    "paper-preamble.sty": "49b1ce5d53b1a308b54186ac676e8a141c9c9b9cc508275ddb851cfb1a20bdb4",
    "paper-table-setup.tex": "4552b5d5d745dc4e6e201d1d57c6e9ee9e2f99b8486fd5c0b9c782814d7a7153",
    "paper_title_auto.tex": "d4b8656b50f69a7030c8d0bc57b04f1d9c61dceed76987dfa6f0ab5333e7dc66",
    "paper_titles_auto.bib": "8aedb25f13f7a1514b18b5565583511f495aa10d0f4ecadef35bac7713ea9dfa",
    "pentalogy-preamble.sty": "700bf695cf82f5bb4544d4944827ab7bb03d6d4687cc3455d15c17d475d5cb61",
    "references.bib": "0318b0b7288c7493d80a6e8fa1202fbb34700be54a067b4b4af77fb4d2dafa96",
    "supplementary.tex": "dc474bf7327639385c8074c81cdee2c29d7662949ec5e7f535b96525462405c9",
    "theorem_verification.tex": "5c7711af624cfe87ba71b5a5cff7b6b06a20318476fa93535a1b9a950baed4d9",
    "@shared/lean-handle-macros.tex": "01c7f1c5838297a89a902cc1b048ed474276c27e102d7d64c8d8baa72ef7c3d2",
    "@shared/paper-preamble.sty": "45de33071fe78a0dcf49aed172d43bfcf5d877ea0a3a5d0e0cb26d708c9d186c",
    "@shared/paper-preprint.cls": "bd77c4e6a04a62904dc5613163393cf5975cf175168b4a8d4afba6fdcc1ccb4f",
    "@shared/pentalogy-preamble.sty": "700bf695cf82f5bb4544d4944827ab7bb03d6d4687cc3455d15c17d475d5cb61"
  },
  "build_complete": true,
  "publication_layout": {
    "destination": "preprint",
    "venue_stage": null,
    "layout": "generic",
    "flags": []
  },
  "artifact_sha256": {
    "decision_quotient_jair.pdf": "0e45ab5dd6c35624c7f9bf045b160974169140dcbadc5596e592be01f393a359",
    "supplementary.pdf": "2be269edcf6c357989f89ca558395bad288f43f4055d67f90adba45f0b8bd84d"
  },
  "staged_source_sha256": {
    "build_submission_hook.tex": "16518a6410362ef7dc9c14fdcd99238d1f4a5466d2937179bfd0f2abeb074857",
    "compat-preamble.sty": "700bf695cf82f5bb4544d4944827ab7bb03d6d4687cc3455d15c17d475d5cb61",
    "content/01_introduction.tex": "be8d0074414984371adf683d2c22ba88f4e18a0b95064062caae4c0de242ef97",
    "content/01a_results_overview.tex": "a6af348419d4052286f9e7fd64613ca81e8c3e6eaee2d24fc1981d6cb8471ab9",
    "content/02_formal_setup.tex": "d0d5a3a347b6f3deaffe12acb511e53d2501fd9593d956ba4935da41e1d220df",
    "content/02_formal_setup_new.txt": "553c844af108791153cf89b0271baf1d82d85a09f58c6a2ef35273a1c060fe62",
    "content/02a_four_instances.tex": "f23322ece41ac21935d2bc5fcc926ce1b5e498813f853c49bdbf519a0daaaba4",
    "content/02aa_stochastic_contracts.tex": "7a5dfe198f45241ba7762534b54e2397d7912ce7679c1c40bb5d6635b889ba6f",
    "content/02ab_optimizer_blankets.tex": "98d8c372c7d3ca81981dc667dca79f3d8606473fec9bce1d1f4625535a4ebcea",
    "content/02b_one_step_pomdp.tex": "5dcdf8763e3e4a0bc0cb4d66dec150e38044395aa077cc0ff1f16c8bc41384df",
    "content/02c_contribution_boundary.tex": "a1c248ec3267bc0e9aa4d03417887422a7a3bdbc5caacc3105625a7f8e8b6bc6",
    "content/03_certification_complexity.tex": "4ca2d49055789e6f3e5aaf18f23d97f8fa283a5524be19d2c0015c089feb1427",
    "content/03_complexity_dichotomy.tex": "bf7c2e97ecbb3ece3f4347855f4f9ce134b473fdfde13092d3665c5207d55a9d",
    "content/03_static_regime_complexity.tex": "c3de48d8e822de1c91a0fe2c8d9b3f2f62233f036a320722256ca84eb6b29d92",
    "content/04_stochastic_regime_complexity.tex": "2bc21d516def4c97ab55841cd39a68c0e98dda28e40129c576a01b999b4ec94c",
    "content/04_tractable_special_cases.tex": "9ef8a38552ffdf8ed763fc377eb926c9e98dba35b9b65db4af2b1609aceb2a69",
    "content/05_sequential_regime_complexity.tex": "fa509db8be177513c23f39bbdd9b047336dca07cf94dd68f0cd8f86064898659",
    "content/05b_integrity_competence_framework.tex": "e3b0c44298fc1c149afbf4c8996fb92427ae41e4649b934ca495991b7852b855",
    "content/06_regime_hierarchy.tex": "572397170c8ef55b05a2f28cbeff246ed2ce02dca3b968b7fc87b60359b36ccf",
    "content/06a_classification_tables.tex": "4cc1b348d46bad1363b1a28c6b1402a25e997b4b90f8fabaff66c82fc8e535ac",
    "content/08_artifact_scope.tex": "2a979caab2d73edd094c4cdad15c46a0a6e363cfc1fdd43936dfd25f9459c6c6",
    "content/08_structural_consequences.tex": "e99488ba6133f881bbe6769f12e673d476062224779888214f078fbcf9dc82f9",
    "content/08b_learned_policy_audit.tex": "fbfb287fa02ae5830167879e12988d77730184079ee7804da01d3e6de97e712f",
    "content/08c_witness_and_approximation.tex": "8f523ee40888ee45e3e7d763278e350399b1ce8f450b3a5ffa669897cead7d5d",
    "content/09_open_problems.tex": "432c6e973b9f9cf3314830f6783b7fa2f7bfe058403014d731ffcdbc332cfeeb",
    "content/10_conclusion.tex": "cc697fbe193f3fd0a97dc59618b1a5a3010dedd67e803f4a718883e89022d11c",
    "content/11_lean_4_proof_listings.tex": "7baf62fe025808530b6d793fef8574ec6468469e5b0100a87dbdeac2d5730f89",
    "content/12_applications_appendix.tex": "b04b3bcf00e1b2f455d192a36e8b08c857709b6a087be0f7e395e549ead37d19",
    "content/13_formalization_contracts.tex": "b6d54870aec8b2921f2046e0d726550537deb4d82243d90d55cb7028ef50199f",
    "content/13_reproducibility_checklist.tex": "902d4fe20484780fe1c337f021dabf74dc9fcf4d74f628f5166ce7537d2dca24",
    "content/13a_reviewed_classification_proofs.tex": "b9ab9b7cf4736fdf59e4fe0172ba5e7dddd0eb8eae820bcc71fc9dcad1d0be44",
    "content/13a_tolerance_existence_proof.tex": "3862e21030b68c10f7fb31f9e8117d3c3c7e50b6c8c32e7ee02d8f217179e3de",
    "content/14_classification_proofs.tex": "4ebf17810eaf461b153787f4beb8831f46bbc0c7fd074b0e738a2218528a2cdd",
    "content/14a_classification_completions.tex": "b83308a8f4823385edd467de8884f53abaf295f3dff38ad27839d115e43fb01b",
    "content/15_verification_protocol.tex": "6cf2ddcd852f9cd9d60e5a5b74970ad12ec699dc297e277d510dc295450d928a",
    "content/15_verification_summary.tex": "33ff255f8b2a88a55a9d602356f1c08ea092f4a6ad8ba1c6d5acfb212d2797a1",
    "content/16_multistep_pomdp_proofs.tex": "12adf598064c4a317a64cec90afc92eb4a6f99e5690ea0ec3d7865a9506a56ef",
    "content/17_auxiliary_ai_corollaries.tex": "9c2cf7c2a3d04e2cfa6a363ae59035f1e85e9be17d41dcd1ccab90fd8dc344c6",
    "content/18_reviewed_model_comparisons.tex": "ee5b7a730e87a63ef4c44df00b9184f79e7aed54803951fbef47c18f5b18ba0e",
    "content/19_deferred_main_proofs.tex": "5b6c60ffde67b86fc4a0059cbcdeee694c8ff1386b6bc7dd014dd3d5c2c2b910",
    "content/20_encoding_details.tex": "e4053925d3be64b2a6a849b6bc1c31b6bc37676681ebfe41a9cd3f4eaa01f1fc",
    "content/21_approximation_transfers.tex": "49976864d8febb262f3ee5ff7891a776d65a23a231d91666e23c1a050a9745f5",
    "content/abstract.tex": "bbd2af707f5e6f046642d92439be03e9a9aa92277390d3d4cc9ca72c736ea071",
    "content/assumption_ledger_auto.tex": "15980d9f5ae502f7f6113257daaf10f12076a3f89046a01866bfdc74b86542fe",
    "content/axiom_scope_auto.tex": "c4e9994c68c6135880555006b855df0d643cf2070a46c3244e67036bae9d889d",
    "content/axiom_stats_auto.tex": "30279ae057776a5230036940b2f5bf95318155dcfe4595d4bfe132e3ac636bb0",
    "content/claim_mapping_auto.tex": "5db71527c76950e7efea893992f09704a0a80ed199a9b762ab7e25223c3d0248",
    "content/executable_audit_inventory.tex": "b3e50e46a0fcd125d84a6ce0f122dc38061d2c59f80faf9caf20a00fc880c18a",
    "content/lean_handle_ids_auto.csv": "0ecde6f1db8b2d561b866841155b38c1dcb517f5df8685b237d5b9ba1b698eff",
    "content/lean_handle_ids_auto.tex": "b4d75100a2dd219a878fd5d71ffb2e310d21922ef1245715d697b89a9b8ea301",
    "content/lean_stats.tex": "9dee032211a22c0114e6fc4fbf277dd3ce3f37946f980bf791ff32d806c5a207",
    "content/main_body.tex": "41ebc5930f9d9b4c836a2ddbbffd0306b828a80063183d6276a6e2cc4231c830",
    "content/proof_hardness_index_auto.tex": "df640372f9aaaec0197573c4b66bfc57306a63b657b6e30d9f997c2f5558421d",
    "content/reviewed_appendices.tex": "4ead2f843b193fba747e4cf4082964bea9a0dc161a02389aca8e7f990bd4bae6",
    "content_archive/01a_formalization_methodology.tex": "91e5be1bb9c5b8f8cd1405ebd598fb4bc80c061c154a4e0898931125fab7ee96",
    "content_archive/05_mathematical_justification_of_engineering_practice.tex": "d2309f459ea34e3ef89f7c4958fdde4491a5f6ef70ec47418af26d68e98eaab4",
    "content_archive/05a_experiments.tex": "ccca3bef568f63e4100fe63d5a650bd3e0c693e945746a27f8f653c5858f5745",
    "content_archive/06_implications_for_software_architecture.tex": "9913fe1aff263413d65b3c6df44005854ef164f7240595f1fc38ccb5499ca5d1",
    "content_archive/07_simplicity_tax.tex": "db977f98fa2df4536d1149ef4f6c5d12f1bd21d48b29e472d1510b7098370a64",
    "content_archive/08a_proof_engineering.tex": "2e238429332729ab5b64d364f5ef7f490cfb839a36df2d9bafa4f6c3c0bdef7d",
    "content_archive/11_discussion.tex": "4ac4d028ae7c822d6ea7ee987d32314c02aeb20a22867e7a45399b757705df35",
    "cover_letter_jair.tex": "cd627216a9188609a9744952ef210836b83d0992c894047935de3964511d0908",
    "decision_quotient_arxiv.tex": "fea2ccb561d48f25b2ae8a7619576ed7b5e78cf2731d4c78f58821a79fc3281d",
    "decision_quotient_jair.bbl": "83cc1ed8dc63919bc28c73ed1f07ca5249d1cce1a52b7b5d2238a1fe6c55b0f8",
    "decision_quotient_jair.fls": "052ea5e059eb1d00fc1760d4d664b5183e6a31d40b81e9e0f98e96619964405c",
    "decision_quotient_jair.tex": "e06935fb762d4ac6ce8f60a5b6893723ca05f5eb5e881dc46993d0214729004f",
    "figures/audit_procedure.pdf": "e6d1a4fd6c301884b13b523d066079ed46591595f20bae4613ac1e43650d2bbe",
    "figures/diagnostic_summaries.pdf": "f3dd676d6a0e1e930410fef1c50a16a1c69c300b464ae9422ab0cb78faaaa138",
    "figures/explicit_approximation_calibration.pdf": "7a699ca3bbd7b6a384ac4c1de5effd1388c7426f04e6e3baaeb09f81e8366768",
    "figures/future_information.pdf": "f4f855fd3faa51de80e38d00b6fc5588488da016d2280d2442f22bf7d4681f36",
    "figures/input_deletion.pdf": "966041eb8e4149322d1a5e5c8fb53d5b2a00d4d248e6d13fe9aace91c8a8e975",
    "figures/input_settings.pdf": "bc55c11cf9d774e4df6f43cbb3fea2b3a7360e7f4dea6a9418ad2f17a4ddd279",
    "figures/learned_policy_scope_audit.pdf": "6b43b96c566abae524817d86afc9897c427c4e6d35c0bfbbd48c12d053a03400",
    "figures/missing_combinations.pdf": "0fe7143a737e3a3d5cf751bf144aea86639f49e57e5841e341621e29eec2558b",
    "figures/support_contracts.pdf": "be7232f711cfee211e89da4c3bdbd0decdddd11b9adb22143d3251b80cf26d2f",
    "figures/uci_zoo_closure_defect.pdf": "f277021237b278edffb9994c650348bf724e05f0755db12d5424583ccd0e37bf",
    "hardness_proofs.tex": "71175ef89bf0c927dfecb328fe90412fcaeaae85087addf553e53bf2d8e5410f",
    "jair.cls": "b203f8fe198a82afececa5fc5c2641fa529e3aa05b82b329bcf5891be339fc68",
    "lean-handle-macros.tex": "01c7f1c5838297a89a902cc1b048ed474276c27e102d7d64c8d8baa72ef7c3d2",
    "machine_checked_claim.tex": "d63686dc51d654526f39802fd558958f1a05b59319f6ee1c8fd2fb984049bc26",
    "paper-preamble.sty": "5afe5bda8c934cd59b5aae09ef1d93a94c7cca65889110694e4002fcc8741d19",
    "paper-preprint.cls": "bd77c4e6a04a62904dc5613163393cf5975cf175168b4a8d4afba6fdcc1ccb4f",
    "paper-table-setup.tex": "c747a5c9f5b36c5686e8cd38e2748e288df3dab4714f132f085101e3c35f4359",
    "paper_title_auto.tex": "d4b8656b50f69a7030c8d0bc57b04f1d9c61dceed76987dfa6f0ab5333e7dc66",
    "paper_titles_auto.bib": "934f6fb477f8a6d42032af84e7a5ae99295dbf07f923dcf45defb458c67ff096",
    "pentalogy-preamble.sty": "700bf695cf82f5bb4544d4944827ab7bb03d6d4687cc3455d15c17d475d5cb61",
    "references.bib": "0318b0b7288c7493d80a6e8fa1202fbb34700be54a067b4b4af77fb4d2dafa96",
    "supplementary.bbl": "3ede882c0d2a05b09454b53c27dfd7aedc794534c0b8409e440000cf150aabf6",
    "supplementary.fls": "fd649935b74d3b0f86cce0307bc0755432e2da44c2a3a7d4b150e855b8fad705",
    "supplementary.tex": "ae316deec424a90af2e03e675b52ced155898feea49e177c3a7c92e269f54591",
    "theorem_verification.tex": "5c7711af624cfe87ba71b5a5cff7b6b06a20318476fa93535a1b9a950baed4d9",
    "@shared/lean-handle-macros.tex": "01c7f1c5838297a89a902cc1b048ed474276c27e102d7d64c8d8baa72ef7c3d2",
    "@shared/paper-preamble.sty": "45de33071fe78a0dcf49aed172d43bfcf5d877ea0a3a5d0e0cb26d708c9d186c",
    "@shared/paper-preprint.cls": "bd77c4e6a04a62904dc5613163393cf5975cf175168b4a8d4afba6fdcc1ccb4f",
    "@shared/pentalogy-preamble.sty": "700bf695cf82f5bb4544d4944827ab7bb03d6d4687cc3455d15c17d475d5cb61"
  },
  "external_input_sha256": {},
  "auxiliary_sha256": {
    "decision_quotient_jair.aux": "5b8df51117b13bca113cc095297d88fc94b48b7386df1dec105cee11648cf558",
    "supplementary.aux": "baf20abb71b6b2fc6fb225ce37cab76128921186891db4f5b6112513f7e01350"
  }
}

